FLsim: A Modular and Library-Agnostic Simulation Framework for Federated Learning

Federated Learning (FL) has undergone significant development since its inception in 2016, advancing from basic algorithms to complex methodologies tailored to address diverse challenges and use cases. However, research and benchmarking of novel FL techniques against a plethora of established state-of-the-art solutions remain challenging. To streamline this process, we introduce FLsim, a comprehensive FL simulation framework designed to meet the diverse requirements of FL workflows in the literature. FLsim is characterized by its modularity, scalability, resource efficiency, and controlled reproducibility of experimental outcomes. Its easy to use interface allows users to specify customized FL requirements through job configuration, which supports: (a) customized data distributions, ranging from non-independent and identically distributed (non-iid) data to independent and identically distributed (iid) data, (b) selection of local learning algorithms according to user preferences, with complete agnosticism to ML libraries, (c) choice of network topology illustrating communication patterns among nodes, (d) definition of model aggregation and consensus algorithms, and (e) pluggable blockchain support for enhanced robustness. Through a series of experimental evaluations, we demonstrate the effectiveness and versatility of FLsim in simulating a diverse range of state-of-the-art FL experiments. We envisage that FLsim would mark a significant advancement in FL simulation frameworks, offering unprecedented flexibility and functionality for researchers and practitioners alike.

==> data/RQ1/CPU.csv <==
ROUND,FEDAVG,FEDAVGM,SCAFFOLD,MOON,DIFF,HIER,decentral
0,56.26395465,52.88143531,64.44564794,56.84757811,54.02868994,54.44442534,109.5325484
0.25,56.8361351,53.152148,64.75515411,56.9761983,54.48690673,54.84660159,109.3919475
0.5,57.03508805,53.34706863,65.00810781,57.02305015,54.66335911,55.30214859,108.7562908
0.75,57.5359748,53.91869256,65.33707772,57.17919394,54.93615125,55.56505865,115.3994552
1,59.26613221,54.73028515,65.70798307,57.35589764,55.60143615,55.71889793,104.5556822
1.25,59.52298406,55.45736849,65.97242751,57.22582102,55.76427241,56.23376973,113.068102
1.5,59.53949118,53.99686344,66.27666032,57.4556226,56.70540575,56.22850403,108.7682493
1.75,60.00623955,53.51985489,66.73105847,57.65174959,56.8658613,56.28095501,107.8342474
2,61.31216547,54.27750835,66.88768069,57.84307575,57.43458352,56.59897088,109.3198896
2.25,61.17725806,54.29028613,67.00903871,58.04217339,57.61160107,57.01317723,114.6910373
2.5,61.19090886,54.30524909,67.14524242,58.26433827,57.9286844,57.9312513,106.6424661
2.75,61.1188006,54.24758883,67.27286146,58.44675657,58.0293881,59.61579676,115.7347733
3,60.95343023,54.1442555,68.57680448,59.37355734,58.50003008,59.52042302,114.5876524
3.25,60.96265862,54.21365365,69.00286065,59.67052703,58.93004992,57.44868157,113.004104
3.5,60.66271333,54.1462092,67.15088181,59.85181176,59.02723511,57.24050697,111.0217931
3.75,60.74785222,54.17472202,66.63625219,59.94155032,58.90990177,57.05793752,116.697813
4,60.87130901,54.37299363,66.47230482,60.10020905,58.75843657,56.88702394,107.7884314
4.25,61.01342503,54.34790104,66.36287953,60.31780164,60.16579768,58.67761653,106.7794278
4.5,61.15269518,54.46989178,66.36181726,60.61405164,59.67891734,58.97234493,112.7406675
4.75,61.04353468,54.57060606,64.82159239,60.95110631,58.63908965,59.68047725,115.5703735
5,60.82942357,54.25796296,64.64290191,60.96031778,58.09763635,61.59321693,111.3187531
5.25,62.13550335,53.95669516,64.36117352,60.75100194,57.7517845,61.15201693,116.0874198
5.5,64.2714716,56.34836183,64.16844417,60.25188377,56.50921042,59.16708002,113.9312293
5.75,64.04735954,60.81923484,62.82093502,59.85454581,54.06088591,58.05739748,115.457341
6,65.34779781,61.93829208,60.46544119,58.59068007,51.96466818,59.42345277,117.7210449
6.25,66.19233485,63.19165698,57.70902705,56.3362693,51.51290892,61.3336601,111.5205728
6.5,69.12935505,63.94246253,53.33316285,54.37960936,51.22972079,64.38789698,121.2433404
6.75,72.46102893,66.55102508,50.67630427,52.53809758,51.12046588,67.59291285,124.6355226
7,73.99067708,71.03546263,48.33526723,52.03921078,51.09718891,72.65213353,128.2932861
7.25,76.77135609,73.4995367,50.23718081,52.07249361,50.90087145,77.59821686,131.2595382
7.5,80.87466958,74.62595304,49.92238451,52.26884943,50.63855944,80.22592057,135.6391086
7.75,81.84717752,76.4094947,52.10103531,52.27535527,50.52221024,84.00328168,132.2825033
8,81.94162196,77.07592036,55.91984979,52.19909602,52.17143246,86.58740866,134.5911805
8.25,81.68301085,77.928742,58.59232664,52.04378845,53.8545019,90.06609553,138.3751244
8.5,81.50174823,77.87424057,61.56346421,51.51368263,56.36138462,93.07142622,144.6256439
8.75,81.31741489,77.74273263,64.05920139,51.7177567,58.3240181,94.83069606,154.2908734
9,81.00090696,77.64100115,66.85136679,49.7648974,62.33646375,96.75543812,146.697325
9.25,80.422163,77.24129745,69.55422313,49.75921839,64.97111653,96.70835723,151.013698
9.5,78.1587322,76.70481933,75.20980184,49.64453405,69.81172764,96.18405751,151.4274281
9.75,77.65646016,76.04002135,78.25823239,50.0027351,72.24535537,95.44505047,147.5789306
10,77.11539178,75.39174945,84.50891758,49.90774996,75.65595366,94.97728576,154.184847
10.25,76.52446586,75.25221242,87.61759182,49.89500194,79.44540879,94.59492831,148.9502969
10.5,76.18639178,75.06414869,89.87636286,49.66203898,80.2928691,94.34040916,147.5416721
10.75,75.59183338,75.04163276,92.58590255,49.34222416,80.08830297,93.62933653,153.4916875
11,75.19609425,74.77583801,94.33894968,49.19071623,79.65287272,93.19146669,148.3151039
11.25,74.69792117,74.54069251,97.79975034,48.6256329,79.07373312,93.17670951,143.0689227
11.5,74.45487256,74.17015679,98.02225034,49.31293845,78.73907982,93.12467959,145.9511878
11.75,74.3719998,72.63045124,99.96456515,51.38141557,78.92743712,92.72927219,152.4412991
12,73.91855047,72.3301179,99.39626423,52.158311,78.5966023,92.51810706,144.4451645
12.25,73.30206158,72.03729804,98.75157343,51.35247054,77.82039523,91.91557083,149.5167788
12.5,72.65799544,71.60551548,98.2122805,51.01837795,77.34248037,91.75059305,141.8819468
12.75,72.41539844,71.199325,97.53296426,50.16171128,76.97014065,91.10617335,140.216591
13,71.99291285,70.88743611,97.08568582,49.3832553,76.87260698,90.78272891,141.7597196
13.25,71.38657824,70.48027482,96.68228304,49.06109155,76.20991338,90.33350549,142.032116
13.5,70.86386395,70.12850511,96.32682625,48.62070002,75.78207929,89.75988356,141.9312132
13.75,70.55642303,69.90890635,95.93113181,48.17237903,75.7058883,89.74243978,140.6076685
14,70.5268232,69.49782868,95.46776144,47.78493914,75.22796237,89.29033793,148.4232415
14.25,69.79922219,69.13423197,95.06875708,47.23963049,74.91864408,89.16457867,144.1197974
14.5,69.11737875,68.53615505,94.53339729,46.46232891,74.90648171,89.13260376,145.8045699
14.75,68.96232703,68.09545134,94.13269742,45.86499205,74.6261767,88.60410878,148.1507764
15,68.75964669,67.74280614,93.46306376,45.1682412,74.49989065,88.04976467,138.6146185
15.25,68.75078002,67.5867369,92.9546357,44.53779486,72.47977099,87.63596032,137.7547063
15.5,68.52286549,67.76112476,92.50408352,46.47264453,71.6608316,87.65744421,141.9471754
15.75,69.07030376,68.31437476,92.08422077,46.11027416,71.34293618,87.15407278,145.2683281
16,69.1543153,69.29795809,91.74790487,51.72066305,70.91066457,86.92555426,139.5510867
16.25,70.65605142,69.75160767,91.15420828,55.08028293,70.47377697,86.78878393,142.4642749
16.5,70.50258988,71.29156322,90.92513966,56.80170302,69.84819726,86.84396056,145.5192591
16.75,71.07010791,71.66659655,90.56746941,58.88251498,69.28404459,87.83563407,139.6083245
17,71.23285184,71.86107119,90.34105884,59.56749255,69.18052607,88.41585366,142.7892229
17.25,70.8800758,72.81427503,90.25379948,61.13370949,69.27616893,88.64542054,141.4597164
17.5,70.58224263,73.08423799,90.44700949,64.36964966,69.51516099,88.84792417,143.6271597
17.75,70.39560683,72.82982141,90.35851811,67.15648626,69.79680322,88.82408819,138.6582565
18,71.03930092,72.58069178,90.27277098,69.81111589,69.78999163,89.48835517,146.7844023
18.25,73.94624906,72.3739241,90.25432045,72.56355826,70.86664026,90.34962257,144.3281771
18.5,76.30180462,75.31510466,90.29639931,75.33612831,71.18765667,93.71834311,148.4419895
18.75,80.7751824,79.3032581,90.20866857,78.08859917,71.15460729,97.58676704,154.0622504
19,82.94479801,80.30737847,90.19811063,79.74129758,71.09253658,101.9669412,152.0981572
19.25,86.45502103,83.69912662,90.52253627,80.60452705,71.01634405,105.9127556,158.5598463
19.5,90.17317732,86.56776714,90.42430294,81.85470887,70.83242248,109.152108,160.97443
19.75,93.89190748,89.87339677,90.74644853,82.83695833,71.94489471,112.6814935,172.258416
20,96.06031489,93.44528402,91.0189105,84.78999007,72.34697804,115.6068039,168.9780346
20.25,99.61266674,97.29443632,90.91944645,84.65916997,72.08712365,119.6157484,178.2509397
20.5,105.3616445,101.1012179,90.94618145,84.47906313,71.84205016,123.7919535,175.8077773
20.75,108.1532136,104.7553383,90.66195518,84.45079957,71.62212495,127.3506678,185.3999034
21,109.6458261,107.564555,91.51080118,84.49650328,72.99830767,131.6408017,180.5573871
21.25,110.7922365,109.7225435,91.39714798,84.77672039,75.71095682,132.6950817,184.4691973
21.5,113.8953476,112.5114054,90.99233317,84.77670356,76.85619491,132.4638403,182.218556
21.75,118.0283757,115.9353264,90.51116249,84.77221385,81.64459666,132.3327003,185.2104341
22,119.2023483,117.7216783,90.29569012,84.77329023,83.68334799,133.4167003,187.3853035
22.25,120.2638079,119.7661946,90.13606646,84.77092912,87.78094572,136.0591262,184.9146808
22.5,122.507092,123.279453,89.94232714,84.78996526,90.65168931,138.4546533,187.6510184
22.75,123.1430862,127.7629379,91.49269751,84.82780186,94.09281726,141.5190326,191.9539494
23,124.180406,128.1227394,93.60404937,84.89154028,96.60482784,146.6993745,195.5575672
23.25,127.5624496,128.0760863,96.4377899,84.93678538,101.2018174,149.1155385,198.235891
23.5,126.0706749,127.2782468,99.84095862,84.91185251,103.9204585,151.9536761,206.4562908
23.75,125.8304459,126.5302647,102.7312179,84.91804025,104.1618815,153.8676078,205.7031027
24,125.9679803,126.4950266,105.3093925,84.83964217,105.2478315,157.1160957,211.5512072
24.25,125.7538174,126.6853685,106.6749326,84.80718466,105.1156929,160.7454348,211.9207608
24.5,124.5428659,126.1060099,109.0097866,84.77953905,104.540203,165.8368634,219.5689126
24.75,124.6382635,126.2457069,112.2850026,84.78195581,104.2382648,169.0897294,224.15597
25,124.7711956,126.4992007,112.7756045,84.84740383,104.0545148,168.5504979,221.163689
25.25,124.9122601,126.6753517,112.7267817,84.8663117,104.0196841,166.9566884,218.0992802
25.5,125.222112,126.8208669,111.4794484,84.19150018,103.7851569,166.9581926,224.2917995
25.75,125.3956661,127.2775227,111.1480964,84.11767368,103.6190458,166.9759989,221.4739082
26,125.6604436,127.3570782,111.2481705,84.15198036,103.724662,167.1247291,222.5622068
26.25,125.8186633,127.5529905,111.3308001,84.13224179,104.0111961,167.3989652,218.8398118
26.5,125.9453454,127.5533609,111.4013691,84.17719417,104.3008487,167.3490825,223.7667187
26.75,126.0815954,127.7688238,111.6542987,84.12520218,103.0941946,165.3777047,215.1252804
27,126.1565954,127.9083593,112.0299071,84.12264663,103.3443358,163.8043246,217.7470575
27.25,126.2804208,127.9080383,112.0819071,83.95584493,103.539052,162.7092977,218.54287
27.5,126.5109097,128.0050147,112.2042881,83.98718902,103.7769594,160.454893,212.1566574
27.75,124.7857928,128.0222899,112.2994515,83.97772014,104.0193544,160.1794485,213.560012
28,120.465517,125.2715862,112.5411424,83.9749828,104.2100581,160.268246,214.5872685
28.25,118.4884537,119.3064973,112.5733845,83.94134446,104.3406137,160.1297937,208.9935926
28.5,115.1448488,116.3058592,112.6773527,84.02035148,104.4595149,158.2164309,212.0245537
28.75,113.211079,113.3264883,112.8354582,84.04307875,104.5781995,156.1946329,215.8223446
29,110.0521742,111.8482712,113.0088289,84.07733801,104.7645554,153.2433484,206.3117971
29.25,105.2005212,108.9028615,113.1201252,84.12378246,104.7667704,150.011941,205.9892915
29.5,102.5776508,104.2584806,113.1313812,84.09716014,104.7411307,144.9590768,202.4131167
29.75,99.89236936,101.6773,111.4128547,84.12764564,104.8781148,139.7585014,187.8093386
30,96.01205686,100.7976709,110.9259975,83.83977368,105.3988002,135.6892236,195.6101943
30.25,95.11199337,99.25153513,109.0033467,83.88750665,105.5285653,130.6028707,178.8209196
30.5,95.39008861,98.84953078,104.6520513,83.82583767,103.8884456,128.2038654,180.3223036
30.75,95.49336639,98.89406143,102.1231068,83.94079019,101.1480097,124.9180742,184.6188799
31,96.00847517,99.4851557,99.13429419,84.98579019,97.93260849,122.0007247,174.3746088
31.25,96.92757458,99.57397133,96.80765146,84.88203358,96.42087971,120.1022061,170.3712975
31.5,97.68764402,101.4311195,94.12369042,84.72497049,92.78613556,118.0791687,174.1300754
31.75,98.67564725,101.9198602,91.56400122,84.78245727,90.59363556,118.2246556,172.6313779
32,99.12765354,103.5224865,85.87985307,84.96733045,86.77659852,118.5773292,176.8332047
32.25,99.89748893,104.7303092,82.7821864,84.72229438,84.38561277,118.7986012,173.0257051
32.5,99.69189064,104.6086898,76.5905864,84.87338844,80.66255721,119.3832002,167.4112842
32.75,99.52265664,104.4355417,72.87104581,84.89474757,77.03624548,119.347632,171.7811937
33,99.80066898,104.286985,70.17827476,84.92578205,76.13238305,119.3918625,170.7268356
33.25,105.2004838,104.0867196,67.19926993,85.07096723,76.19055765,119.9502752,174.2830483
33.5,107.5029637,104.3887489,65.2706302,85.21303073,77.51052591,120.9943197,172.7150222
33.75,110.7268803,105.6890426,61.37279687,85.59110241,77.49081895,122.0688825,180.4542915
34,113.063003,109.4004116,60.93906671,84.59495426,77.34487186,122.962579,173.5081666
34.25,116.4437955,113.2743037,58.78657513,82.21884315,78.32866271,125.1082201,181.3058425
34.5,119.0717158,117.5997296,59.47513816,81.05410459,79.69599099,126.8947746,184.5686677
34.75,122.4337602,119.8399701,59.37987454,81.51911716,82.07448244,129.0671061,184.9728538
35,129.0459189,122.1026839,59.45716747,81.76009864,85.38327032,130.5404394,187.0330893
35.25,131.8701433,126.2826244,59.39390252,81.9118086,86.99117431,132.9626597,190.6055561
35.5,135.5465734,130.2365966,60.48295495,81.99133241,88.02861168,134.3141412,185.4116012
35.75,138.4523693,132.9790306,61.86304754,82.00100561,90.84332549,136.9397916,192.3019309
36,140.3718031,135.018254,68.76856606,82.20506044,92.40489495,138.3209532,192.2885383
36.25,140.525927,137.6136707,72.34370495,82.17049254,96.06396903,141.769131,190.4794045
36.5,140.1108432,138.5398253,75.4219642,82.17526937,97.15994433,147.0300569,198.5453089
36.75,139.9466071,139.2644035,78.11779011,82.68017061,97.34140201,152.0829644,202.8909699
37,139.8759876,139.1802924,80.75981657,82.66052775,97.10233205,155.0020498,210.9786888
37.25,139.8216663,139.0120146,84.01092385,83.12565682,96.85381353,158.4953397,208.8070682
37.5,139.4173148,138.9498373,86.34819995,82.94617533,96.74327481,161.6223489,219.9238146
37.75,138.9750996,138.8353675,88.45353806,83.03830777,96.64557436,166.789685,215.2930354
38,138.7360286,138.4977815,90.56031247,80.55504851,96.51503347,170.233058,227.4926784
38.25,137.8740196,137.7804058,92.41362821,80.40266756,96.31537987,172.4311913,228.5639367
38.5,137.7378652,136.756378,92.82259117,74.65348237,96.37267205,174.4869938,225.7643039
38.75,136.275018,136.205378,93.22398006,72.95959348,96.45101833,177.0511884,235.2883688
39,136.3729981,134.5532277,92.94135661,71.99932653,96.62530675,179.7971143,228.7431123
39.25,135.6760272,134.0485372,92.82624908,70.87946774,97.1123593,180.2385106,229.3572479
39.5,135.4874132,133.7110835,92.64609369,73.47693247,97.19973198,180.0825342,238.0180863
39.75,135.7526031,132.6880143,92.50171563,73.41027109,96.91696155,179.6694932,232.9985844
40,135.9726595,132.2809517,92.18689023,74.92878961,96.652031,179.3548247,230.7429887
40.25,136.2033591,132.4504348,92.09105081,73.52831739,96.37909048,179.1912533,232.9119321
40.5,135.6062644,132.636133,92.04898731,74.09979887,96.36435445,178.5286586,235.2826608
40.75,132.4674166,132.8833178,92.05780989,73.41551604,95.27057289,177.5741825,234.9193496
41,130.0244189,129.9531306,92.03565696,72.67372239,94.68734868,174.1781219,224.0784596
41.25,125.9738428,125.8687179,91.99744209,71.67702686,94.62186191,170.2753868,228.1423868
41.5,123.9589909,124.8088845,92.00271458,70.5674766,94.71366747,165.9841891,219.4127217
41.75,120.4732193,121.4651808,91.66634449,69.66400639,94.79991747,162.0457544,213.6018753
42,116.7565588,118.687898,91.62989032,68.03374713,95.0222094,158.8860122,208.2561073
42.25,113.0027048,115.336861,91.33057998,66.65032043,93.97193956,155.4581418,206.4855885
42.5,110.8717442,111.699995,91.04850404,64.57301884,93.6154011,152.4132344,211.2932078
42.75,107.4173306,107.840604,91.18798888,64.70467228,93.87870287,148.4008859,200.1295802
43,101.6033502,104.0651119,91.13631699,64.79106699,94.09583397,144.2536713,193.5562966
43.25,98.83285636,100.5190196,91.37788759,64.93111638,94.73322566,140.7398236,195.6542949
43.5,97.77441846,97.60942523,90.55141351,64.99926453,93.58824465,136.104128,196.098964
43.75,97.05805871,95.74042523,90.76671654,64.69811226,91.21514148,134.9242819,193.7508228
44,94.65614204,92.81023331,91.02978893,64.67368465,90.80795894,135.1498981,192.4320932
44.25,90.96379415,89.84324566,91.15538722,64.64799648,86.22028698,135.2896146,189.0517299
44.5,89.65346416,88.12181603,91.37780798,64.69298806,84.08228698,134.5147933,193.2957107
44.75,88.51249395,84.98350289,91.57912111,64.64367875,79.92020365,132.1749044,180.4699057
45,86.56629737,81.96115722,92.03020349,64.6785519,76.87593976,130.1106309,188.4197677
45.25,87.16223754,78.67441647,90.51860253,64.63388524,73.30256939,126.749668,179.0725808
45.5,85.90268199,79.97089796,88.50300217,64.59754227,70.68945936,121.3984334,172.8482013
45.75,82.0753804,79.43814942,85.69899544,64.58178062,65.93898317,118.926654,174.5646478
46,81.85157739,79.46273977,82.3873905,64.66152831,63.7319091,116.1344037,167.2900487
46.25,83.8444204,79.41613846,79.16022192,64.59514693,63.03755725,113.8501963,165.3298626
46.5,85.09055797,79.45359878,76.97030493,64.62444301,61.03056651,110.4978537,168.506905
46.75,88.12025027,79.78759878,75.45061358,64.67490052,60.99408285,107.0642799,165.7846669
47,91.02556201,82.18656174,73.16558183,64.70069709,61.82398184,102.2398586,158.5506051
47.25,96.460257,85.19848093,70.06879612,64.68690312,65.33973581,98.57564347,156.1021086
47.5,99.81442367,88.41446859,70.56222866,64.65463049,70.86769877,99.4407066,156.109737
47.75,102.0247267,91.66261673,70.69499802,64.70232655,73.80229713,100.3410593,151.0272611
48,106.6195574,94.68665714,70.58993068,64.69691436,76.63455501,102.6893011,160.940602
48.25,109.4076952,96.88101988,70.49807041,64.70565777,78.4916185,104.4055233,156.4218227
48.5,113.6601068,98.52182235,70.47408892,64.65540688,81.88271839,105.6048884,157.1578968
48.75,116.2610159,99.23493427,70.42307041,64.70524815,86.24357052,107.8211005,157.4175789
49,119.2083215,101.365093,70.42860928,64.72850485,88.77674555,109.1911005,168.7823547
49.25,123.0552659,101.1213893,71.65972039,64.73532255,90.98843164,111.9555339,164.3820034
49.5,125.9570808,100.8511111,78.85558018,64.67425906,94.27780966,114.5084818,170.1312075
49.75,129.6138665,100.7122654,80.03178653,64.66164718,97.28145717,119.0006898,176.5022784
50,129.821822,100.5995208,83.80212383,65.14778832,99.89315414,123.1288247,182.3671218
50.25,129.9687479,100.514221,86.9806271,65.36270399,103.4396797,126.330158,185.2755525
50.5,130.5863889,100.4349511,90.72073246,65.33770338,103.5375069,127.135181,182.9158454
50.75,130.9819941,100.4273178,92.46946394,65.32568564,103.7858258,126.9402207,185.1474243
51,130.8890867,100.4364295,93.43899996,65.29106519,103.5666776,127.2720263,176.8140268
51.25,130.7416577,100.4313591,94.41798321,65.31443593,103.3418634,132.5886559,191.3055891
51.5,130.7728464,100.3950485,97.04390267,65.28279936,103.1724617,138.0893278,197.3453289
51.75,130.6460296,100.3906787,103.5184953,65.23801821,103.079763,139.7954945,193.221183
52,130.5970944,100.3841228,106.4634614,65.228331,103.0238657,142.8093464,194.9755366
52.25,130.5350132,100.32147,110.6803214,65.20820219,102.9167229,146.0332829,204.301533
52.5,130.3841754,100.2106346,112.333615,65.27388629,102.4970014,150.3384813,205.2587365
52.75,130.4902495,100.1195898,112.6186269,65.29305502,102.345194,153.2511599,212.1338215
53,130.1285087,99.84639116,112.3509065,65.27177509,102.3639803,156.2875303,207.5656208
53.25,130.1677309,98.98758273,112.1911604,65.23617643,102.0703051,159.7407458,216.5160807
53.5,129.7894626,98.58267364,112.1141469,64.29334151,101.7787629,165.0959657,221.0367295
53.75,129.0047706,98.7349215,111.9350061,64.22078112,101.4035996,167.3409287,218.7705071
54,128.3619054,97.0659215,111.8362231,64.24813406,101.1461647,168.4314462,218.6135067
54.25,127.4747377,96.69766385,111.9005019,64.16127692,100.7233128,170.7466075,225.2856176
54.5,127.0272089,95.21803422,112.1963696,64.15419694,99.68548876,174.295932,233.6916624
54.75,126.3423411,94.25784904,112.2183898,64.14856282,99.61235295,174.5014828,231.2160158
55,126.512064,94.48972366,111.9921544,64.2831522,99.71294323,173.895825,232.9131295
55.25,126.7008403,94.63357181,112.0351276,64.07221646,99.41455467,173.7953387,231.4733364
55.5,126.4937169,94.79481825,111.849789,64.45790155,99.01595385,173.5912011,226.463558
55.75,121.1733259,94.92694086,111.7011986,64.49849414,98.72276962,172.9342146,232.6659631
56,118.8576707,94.66775397,111.3463136,64.42865287,97.64493054,171.7631479,225.9332116
56.25,115.6508929,93.70343371,111.5784723,64.53231856,97.82125858,170.7109786,225.8322847
56.5,113.3662633,90.72958709,111.6251084,64.41336794,97.99892525,169.7820104,225.2766327
56.75,110.0495554,88.08814631,111.2785465,64.35779387,96.30472772,167.6593225,216.998606
57,107.3691978,84.07986853,110.8097608,64.27955858,95.1858055,165.8908787,215.1019854
57.25,104.3214201,82.54695644,111.141446,63.98057165,93.14059182,163.6457395,212.110679
57.5,98.05918137,80.17199404,111.2168942,63.85459546,89.82535373,162.0871907,214.5694062
57.75,95.73282939,75.82907737,111.4153222,64.07992513,88.99686353,159.8039611,212.5547538
58,92.23030015,72.259957,110.4889981,64.03606269,88.88809943,158.4764796,213.5512401
58.25,89.36053023,70.31079538,109.1921595,64.01296357,86.25354051,155.9556081,215.3249465
58.5,88.58568274,68.00894353,102.392074,63.81144841,84.63901809,154.6517192,208.0754964
58.75,88.22836792,65.06724909,99.02419962,63.81758598,81.04927226,151.2519953,210.568331
59,88.84158908,63.82945544,96.03831074,63.78657458,79.89482782,146.0291184,202.029865
59.25,88.79036222,62.90393074,93.32482763,64.5338603,79.67175277,141.044985,199.636941
59.5,88.6724207,62.88496105,90.64111754,67.34358252,79.6758312,138.0382329,188.5951716
59.75,88.43914557,63.42083142,87.35267309,66.87282074,79.72226639,134.4916302,194.0883525
60,88.8884385,65.55336228,85.29817879,67.55797351,81.42368053,131.5168432,188.9744734
60.25,91.92021482,70.30519186,83.44497004,68.55337194,81.54125989,126.4816284,178.5502655
60.5,94.67742255,72.8158512,81.68313126,72.73342485,81.45988833,122.9850235,177.0171811
60.75,97.95054264,75.89414359,80.3750116,75.37719469,81.43150152,120.7866679,179.6023605
61,101.2331,79.61179791,80.32056716,77.89096574,81.31636698,118.6353314,172.7133615
61.25,104.8317111,82.82435347,80.11009097,77.3401324,83.45673371,116.3570955,174.2915687
61.5,108.3926864,84.69731861,80.51307157,75.92891018,86.0000452,113.7420613,164.7625927
61.75,110.4372604,88.38987946,80.59856539,77.09227324,90.86200287,112.4510633,167.2813817
62,113.2786645,90.63880538,81.50931848,77.59228868,92.89047194,112.0048781,162.0185202
62.25,115.9609494,91.17786599,81.43409785,80.31347386,95.26804395,113.0132407,171.961159
62.5,119.8472566,91.06196561,81.35572748,79.80201884,98.54485722,113.9816299,168.6885948
62.75,121.8106311,90.93149938,81.23269718,80.62483449,101.311493,114.9887188,171.7552941
63,123.0081227,90.76033822,81.805594,77.26126306,104.1284851,116.4511935,175.839275
63.25,123.3672838,90.5698057,84.66909217,75.28111927,105.7341795,118.0311853,166.6289243
63.5,123.2660365,90.50693734,87.4901539,72.95812065,109.0270843,119.5429214,178.0280929
63.75,122.564311,90.37948055,90.84893821,71.01230055,111.6743859,120.8345881,173.9161836
64,122.3185547,90.33077524,94.80262869,70.04154556,117.6235803,124.2929373,182.7867369
64.25,122.219959,90.17675815,96.74993028,69.81361964,118.2530248,126.0072733,179.4738502
64.5,122.037425,90.1501997,99.2855437,69.95954556,118.9833211,127.9398691,180.3297821
64.75,122.071099,90.19558018,101.6342027,70.2203833,118.7555433,130.2664564,187.9488663
65,122.0482171,90.24572786,108.2727125,70.52253674,118.5415956,137.7127527,195.4275945
65.25,121.9592216,90.26336123,111.3688943,70.52798776,118.4643951,141.9489345,199.0621317
65.5,121.9355623,90.27881055,117.278243,70.62736981,118.3526132,146.4762354,206.2762247
65.75,121.9460385,89.97496242,120.7563735,70.59426929,117.8511774,148.9177022,197.5249257
66,121.4410703,89.97147036,123.6994402,70.50258837,117.4929794,151.9205407,202.3008561
66.25,121.0853774,89.68703192,127.2337205,70.52303357,117.2285576,154.1678952,206.8954387
66.5,120.4071829,89.61986183,127.5283902,70.55405208,116.5240823,160.7575753,212.6241318
66.75,119.9707213,89.0259473,128.3213069,70.53389712,116.3137897,163.1296833,215.2153468
67,120.0198892,88.5061661,128.0905023,70.49674604,116.423086,167.6185601,224.3312571
67.25,120.1099986,88.59303479,127.9220524,70.63430321,116.4506786,171.8079212,222.6603582
67.5,119.6981468,88.11609993,127.4440873,70.61985517,116.4672331,175.1879022,230.3574037
67.75,118.1312395,86.91090518,127.2748735,70.65568851,116.3975511,179.2841368,237.3234736
68,118.246598,85.30188898,127.1506127,70.70429305,116.6001364,182.6691492,234.2327992
68.25,118.3606985,85.56375406,127.0053658,70.67297557,116.6396426,184.7458545,241.273921
68.5,118.4977816,85.74282943,126.7462829,70.77210222,115.5679167,186.9108897,235.8628504
68.75,116.7874825,85.93949609,126.7999599,71.54149013,115.8105256,187.3896271,245.7746175
69,115.8754172,86.03269054,126.432419,71.6436424,116.0200567,187.910034,240.3482408
69.25,112.8118616,85.77609795,126.3889499,71.58886462,116.1197313,187.4772098,244.4073841
69.5,110.011005,84.23667665,126.4008558,71.60888941,115.4774,186.922459,239.3626902
69.75,104.8391532,81.75988955,126.3358162,71.63679861,112.1022188,187.0402835,237.5746058
70,101.9150238,79.06411177,125.3881422,71.5869375,106.7053478,185.9525057,241.2005178
70.25,99.82538219,76.18316733,125.4772603,71.58017581,103.8900616,185.1054291,237.7946667
70.5,95.19898467,73.45332606,125.7665166,71.54945345,101.377368,182.8258043,234.0748583
70.75,93.47929893,70.74038161,126.0195403,71.56342859,99.48605688,181.1630765,230.4125354
71,89.89789681,68.80630754,126.1676051,71.62970713,96.12017585,179.9569723,234.5799402
71.25,87.16309883,68.49494043,126.3952903,71.69847697,91.94543158,177.5828712,233.8340303
71.5,84.15120994,66.53649888,126.6473722,71.68211842,89.32860064,176.4030444,235.3746022
71.75,80.29322383,66.51514085,125.5039689,71.7746035,87.59701944,174.2407732,225.5811856
72,77.13985346,66.56741138,118.1719817,71.79387614,84.30234351,171.7114576,223.0993131
72.25,75.417707,66.62791138,117.1088845,71.82335742,82.29760277,167.2353002,226.1027663
72.5,74.92297684,66.64932839,113.7482298,71.3232639,79.51276691,163.0249116,212.106169
72.75,74.50734721,68.13835837,110.432773,71.12760338,76.04361017,159.8168653,211.9789596
73,73.70213028,69.05310969,106.5200155,71.12009442,75.80800523,159.0632264,215.2398647
73.25,73.12708307,72.82780722,104.7732867,71.16156787,75.49558099,159.3455352,218.5870661
73.5,74.01165715,74.22043509,103.8852338,71.17534267,76.01551154,158.9690802,214.9521341
73.75,75.90773252,75.79676367,103.0628132,71.13450728,76.93245599,153.6360616,206.610998
74,83.57544857,80.66161685,100.5717206,71.25098206,77.53570385,148.0254649,197.4138621
74.25,86.52911322,84.84226743,94.27940116,71.42149072,77.40437799,146.3517661,200.5061161
74.5,91.01606427,87.54967258,91.28370804,71.40894046,77.24678397,143.400857,201.1381313
74.75,93.0419455,88.46488018,87.28303171,71.3633601,77.1140009,140.0544249,188.291938
75,96.0149569,88.77687448,86.14693096,71.25119612,79.40264193,135.5724853,186.9176982
75.25,99.03588282,88.51893004,85.70016813,71.1706833,82.02135092,133.114455,189.9420557
75.5,101.5711421,88.46420277,85.79061258,71.17311209,85.89360092,130.0362883,179.133467
75.75,106.1989992,88.31058372,87.00421046,71.14993822,88.22548126,126.7152883,184.1661261
76,109.3823103,88.13761402,86.96299964,71.31528637,90.33657469,121.2519087,171.0411309
76.25,112.8294585,87.9653817,86.91057798,71.54173564,96.38653025,119.4922262,167.8113231
76.5,115.9881431,87.89648046,86.79085576,71.42297021,99.91607048,118.8110123,178.6497212
76.75,117.1422244,87.89241151,86.54209584,71.52399041,102.1230249,116.7758272,169.010325
77,118.2477703,87.82299352,87.65222812,71.66341428,103.6038509,114.9325044,169.4685228
77.25,118.0254049,87.76859846,88.80865236,71.58696232,108.8979867,117.1014719,175.8497025
77.5,117.8466137,87.84405598,91.63226553,71.41688604,111.3796187,120.5371727,171.4006849
77.75,117.638566,88.0117819,95.66911077,72.03922001,113.4604194,122.4973862,175.8140714
78,117.5132697,88.02578679,100.399587,72.18805599,114.5165906,124.6550927,183.054062
78.25,117.6001253,88.06501868,104.4050433,72.39184611,117.9273762,126.993022,175.7371119
78.5,117.6202621,88.31339153,108.7331135,72.30740167,119.0662684,128.1566665,177.0096854
78.75,117.5405637,88.19323431,111.6872881,71.99249145,121.3136573,131.5266823,180.6138796
79,117.4650081,87.47569935,115.1760488,71.96878775,121.8213734,134.8532516,190.2573866
79.25,117.4637684,86.2046851,120.1297319,71.90369516,121.7711265,141.2871238,192.7888726
79.5,117.5655,85.85813778,123.9718296,71.99357377,121.3694376,145.4396227,196.3236678
79.75,117.2711746,85.09552738,125.9821867,71.94427748,120.9093366,149.1123,203.89932
80,116.9105842,85.22136721,129.4340471,72.078087,120.8019556,151.2599757,204.1914423
80.25,116.2914816,85.45466582,137.5916191,71.82291606,119.8956434,154.9891868,209.3378579
80.5,116.1088918,85.1344379,148.3661924,72.34976791,118.8236396,157.2204249,213.230077
80.75,116.1358432,84.34516277,151.4333088,72.53282347,118.6012693,161.7111656,218.8880747
81,115.0712463,84.5837823,151.5995054,72.49171236,118.5710256,166.0209434,220.3557692
81.25,115.2208548,84.91168466,151.2989353,72.9875501,118.5958332,166.3949579,224.4639867
81.5,114.8162216,85.13181164,151.0830161,72.87275707,118.7640132,166.601649,223.4129359
81.75,115.092856,85.30988263,150.9654819,71.59412792,118.8333028,168.1901056,217.3213795
82,115.3767975,85.47037084,150.7778957,69.81417843,118.9910207,172.1816334,225.9446446
82.25,115.5765012,85.38637084,151.2308216,71.88788213,119.0716341,174.9784684,227.438496
82.5,115.2167302,83.4506301,151.1507908,75.41303094,117.447025,178.4001914,234.9230575
82.75,112.238937,79.3408682,150.912505,78.0122902,117.4813769,181.4102633,234.4923199
83,109.4983756,77.40344298,150.595103,75.14801829,117.733639,182.7664053,233.1384698
83.25,106.2995305,74.76982895,149.9844086,73.56996273,117.877006,185.9040942,245.7039784
83.5,103.0442527,72.18755924,149.6301493,73.11052217,118.0895274,189.0778381,243.9548592
83.75,99.38703051,69.852464,149.5904172,75.27566106,115.7727239,191.1104175,242.5848132
84,95.81377948,67.70753808,149.3598898,77.53765529,113.2341164,195.3537691,252.220846
84.25,93.73174244,63.86457512,149.5115256,78.35514247,107.8459145,198.0218799,248.498373
84.5,91.20834928,61.38781443,148.8253741,77.13540762,105.7926235,201.4991144,253.9578186
84.75,89.13834928,60.71999962,149.0520191,73.89096318,103.4643107,202.3443914,253.6178317
85,85.62395314,63.81063454,149.2897841,70.33223302,100.2048131,205.3615776,264.630123
85.25,83.98047166,64.98681972,149.4628859,68.36192999,97.44224283,205.5473776,257.6524661
85.5,83.27135644,68.07998471,148.920624,69.37716808,94.58665949,204.6067244,256.4064325
85.75,82.87786222,71.47274661,145.989751,69.24013727,93.3234419,202.9241448,251.9060244
86,83.77630476,75.64594106,143.1538031,69.3004851,90.52063634,201.2374352,252.507129
86.25,84.952466,77.19294282,139.7401183,69.35513457,88.18556512,199.8341019,252.714076
86.5,85.08711863,80.54387035,135.8347764,70.46906619,82.46188396,196.3021019,250.6744556
86.75,84.94872577,83.51122078,133.8989034,70.55469053,82.498921,194.5041303,251.5784842
87,84.86477337,87.37383983,131.4468478,70.56313498,81.90293407,192.5165449,240.8815091
87.25,85.72575912,88.53110133,129.1697645,70.50262263,82.4309323,190.1184761,244.8263667
87.5,89.96562023,88.65443996,122.5669184,70.34377078,82.58331384,182.7306983,240.8226565
87.75,91.22011907,88.38768572,119.4597414,70.27263458,82.59557839,178.5141914,236.5805783
88,94.78296858,89.33488123,113.6324729,70.3000202,83.77835617,174.0012851,227.5879608
88.25,99.08487335,89.45132812,110.182226,70.30925829,83.69718658,171.57096,223.4370945
88.5,103.1578138,89.25309282,107.2169603,70.37198298,84.17239702,168.4932255,223.0365494
88.75,104.0352044,89.19954296,103.7566825,70.38019549,83.8687216,166.1909292,218.1243175
89,106.9736387,89.19868274,104.3184774,70.39391077,83.69302015,159.6649017,213.5711401
89.25,108.7599832,89.17424944,103.7627244,70.42921919,83.58711165,157.3521681,214.9104586
89.5,110.0048422,89.12901246,103.9958726,70.4028751,86.00525451,152.3258834,205.0517993
89.75,110.7622328,89.16797303,104.684847,70.27651613,88.2581381,148.0585974,199.5481823
90,110.9619906,89.12049712,105.2484519,70.2607575,92.44857766,144.5177563,193.9062949
90.25,110.6901799,89.19521039,105.8253161,70.26558389,98.15592632,140.3962704,200.1507389
90.5,110.6542659,89.1538959,105.5714027,70.211142,101.4792597,136.9537625,186.146675
90.75,110.5754696,89.10809564,105.2878136,70.20288958,103.2937535,134.9498279,194.7425602
91,110.3904384,89.1033435,105.0173163,70.11856921,106.3994918,132.7838755,182.2724982
91.25,110.2991421,89.13324546,104.8096324,69.39512206,109.8776897,132.5549011,185.1676458
91.5,110.0076712,89.29361424,104.4557457,69.28054181,113.4861216,132.2673712,192.2446198
91.75,110.0255553,89.11719782,106.9523013,69.27851824,116.2247988,132.46791,182.3462776
92,110.0302394,88.20140005,112.0988397,69.26583114,119.1133928,133.0023242,192.6839311
92.25,109.9643613,87.73817593,114.0074707,69.23067863,119.7920263,133.0478662,188.6363595
92.5,109.7080189,87.16274456,118.5068113,69.31609659,119.8803788,133.1059783,185.4206136
92.75,109.6325494,86.8568346,121.7594609,69.32207978,119.6778516,133.7378643,182.7769905
93,109.5293002,86.57325707,123.4608492,69.36455841,119.1995553,134.5121759,192.7307959
93.25,108.4428959,86.67883484,127.5954182,69.36556535,119.0065502,135.7406921,193.5243522
93.5,107.68597,86.95297065,130.2913349,69.35425881,118.9089744,136.5261993,187.4121292
93.75,107.8382801,86.48959083,136.5743349,69.22547408,118.6565758,137.6347887,189.3491619
94,107.8813009,86.27696008,138.3492591,69.18275894,118.8982849,138.4111649,197.7339135
94.25,107.8919722,86.9435856,139.7815558,69.05712223,118.316547,138.8902796,192.7966064
94.5,108.1476283,87.03735753,142.22058,69.04998715,118.3215252,140.262126,194.3174699
94.75,106.280747,88.47981207,143.2855468,69.03964785,117.4370438,141.3609378,192.3870853
95,106.4955028,88.66010267,144.2443265,69.08207693,117.5560715,142.3460883,197.3694467
95.25,106.7463838,88.0004554,144.1362401,69.09523105,117.4058632,143.2212201,192.2591451
95.5,107.0244578,88.02319225,147.1635611,69.4862628,117.6044664,145.3709224,199.82837
95.75,107.2178136,84.13615521,147.0020003,69.75655654,117.6535107,147.8116295,204.3281708
96,106.6614444,83.06734724,146.7255767,69.74619146,117.358215,153.4158755,207.283612
96.25,104.9691234,82.55281925,146.3968598,69.72744236,116.687215,155.7625473,213.2530084
96.5,97.29541234,79.81480338,146.1384153,69.64118327,116.2062627,157.0505693,206.4591308
96.75,94.45573781,75.69438672,146.0092533,69.57568276,116.4430246,159.54612,216.9103707
97,90.17820581,72.88633116,145.9337242,69.61025684,116.6758533,163.787664,219.9575792
97.25,88.73400581,71.82940133,145.6705621,69.75308345,116.7905941,167.016884,224.7134211
97.5,86.88922803,81.95680874,145.2523066,69.75422929,114.5334153,170.4713103,230.4009738
97.75,83.94002601,83.27062692,145.4808536,69.83044622,111.957801,172.8047952,221.7171969
98,81.95631142,86.27225655,145.6506552,69.83976989,108.0422609,173.9042855,223.1541733
98.25,77.3250229,88.69297084,144.6844067,69.86212709,105.6935384,174.9296018,231.574276
98.5,74.1716102,91.84216276,144.9247628,69.5419369,103.5160831,174.9359212,229.6139075
98.75,71.4606001,96.94539508,145.0470199,69.51289246,97.48967907,174.3380905,225.5737066
99,68.08582232,99.24769803,145.3257633,69.52253752,93.97587907,174.387102,229.8492398
99.25,67.80195718,102.310395,145.4292086,69.61233018,92.18223627,174.1989538,224.6536161
99.5,66.40287781,106.7796013,144.0563938,69.69368336,90.78176844,172.2903983,224.0981917
99.75,66.38549813,109.3467125,142.9825173,70.00549798,85.79287955,169.8085537,218.1375564
100,66.41277164,111.7408955,140.2502041,69.93638631,83.91386103,166.46485,225.3826449
100.25,68.34062878,113.4883723,136.2319242,69.65849007,82.87295505,164.5174676,215.3855649
100.5,72.49800444,114.1288803,131.8806385,69.17455844,81.81347727,162.5233406,218.0360002
100.75,74.36181757,117.092822,127.9389766,68.93472599,78.35560508,160.3237497,214.7256276
101,76.80113239,116.6248707,123.6521512,68.95650377,77.08071244,159.2336608,217.5762182
101.25,82.32846043,116.277163,120.6297708,68.94967661,74.7505967,155.8591145,207.0722079
101.5,85.79068265,116.1331896,117.1400233,68.94278067,74.30135287,152.5340135,205.0359325
101.75,88.12776599,116.0272403,112.2010839,69.01431913,74.79086676,146.1266061,204.6312436
102,90.54043761,115.9467876,108.3744283,68.96702975,74.8772809,141.9247918,199.4120815
102.25,92.7786519,115.8521263,106.6040926,69.19577049,74.90498875,138.3308423,187.8012305
102.5,94.96895715,115.7807917,103.4320406,69.17535382,74.85807076,136.3059931,187.7816338
102.75,97.40468365,115.6758051,95.57044341,69.05843463,76.46038293,132.5927914,186.4738783
103,99.92826229,115.6455392,84.71025823,68.57960021,79.52677622,130.390331,182.2819796
103.25,100.6514343,115.6837826,81.99430585,68.42247058,82.29762808,125.8838959,185.4174693
103.5,101.156064,115.6976733,81.8123614,68.33317765,86.06697227,121.6231824,180.167091
103.75,100.9930481,115.5617306,81.95285713,67.74016531,88.90849864,121.0993846,179.1424008
104,100.7444234,115.490816,82.81851369,67.83911658,91.54000999,121.2936386,174.3596715
104.25,100.6066493,115.4715722,82.92910452,68.36852175,94.56303614,119.6948134,174.6064159
104.5,100.529316,115.4757661,83.43001361,70.95124902,98.08751145,115.7885942,173.1962205
104.75,100.4276735,115.1911531,82.76801361,72.48589408,100.5303774,112.9376458,171.3686327
105,100.3224445,115.019716,82.36586434,70.09779002,103.1029494,109.3963125,168.019283
105.25,100.7962527,114.4754914,82.25659964,68.06161718,105.3369309,106.2731004,161.8315236
105.5,100.8052585,114.3068659,82.12798853,69.30870656,108.1072984,105.4709311,161.1437644
105.75,100.878575,114.0035552,82.00236353,71.29244393,112.6707496,102.2911216,154.4173014
106,100.8408937,112.8387836,81.84001785,71.99642994,112.7342912,99.35441785,147.6869405
106.25,100.8813752,112.002527,84.70272618,72.16462439,112.5867098,97.72489404,151.1982304
106.5,100.8540501,112.1514506,88.26039643,72.65394762,112.2467416,93.6186242,152.322095
106.75,100.860726,112.3379321,92.08673902,69.74902454,112.1723936,92.04949289,143.6566172
107,100.4251952,112.5518039,94.91042589,66.98174808,112.0976751,91.23529536,147.2415332
107.25,99.81140139,112.6564167,97.6300435,65.18063696,111.9694878,92.72673871,141.6528202
107.5,99.44872345,109.6829082,99.6710933,63.8253195,112.0288838,92.68565538,142.6251303
107.75,98.97434168,108.640372,104.260928,63.05294577,112.0068707,94.94776649,143.6578289
108,98.42818591,106.2763821,106.3683883,62.08610816,111.9568244,97.03196226,153.7343867
108.25,98.40625162,103.0600992,109.6305153,62.12150499,111.5549726,99.82141927,158.3264422
108.5,97.73204252,99.04747103,118.1326978,62.22252519,111.1407699,103.7515039,153.6848262
108.75,96.82788657,98.08094626,118.3076881,62.45107148,110.8024405,107.1070167,164.0309843
109,96.93061507,94.87658369,118.6786473,61.4891467,110.4257921,113.0244242,163.0325428
109.25,97.10216765,94.68650432,118.5180063,61.47013922,109.7396926,115.8209697,168.1055063
109.5,97.4589464,92.30414321,118.3658422,61.50613248,109.6497289,118.1660552,169.2791375
109.75,96.57393885,91.94868642,118.0827033,61.51849668,109.3206005,120.6369811,178.8547092
110,92.30012572,91.64176049,117.976903,61.50746084,109.2867859,120.9251756,169.2241453
110.25,91.13323849,91.62411499,118.4183022,61.5777201,109.3112674,120.7720159,178.9430847
110.5,87.68465824,90.48668444,118.1356152,61.54812414,108.2796045,120.4947523,174.3941599
110.75,83.78308925,90.23013173,118.1248744,61.55890092,108.5630389,120.9179445,173.621805
111,79.92018467,90.15836702,118.1825963,61.5753319,108.1262401,124.2494092,175.5242728
111.25,79.51323064,93.24879977,118.1586981,61.51612275,108.3464737,127.3748031,182.693426
111.5,76.94368519,95.48083681,117.3472166,61.55069451,108.574506,130.1593323,182.3428253
111.75,75.13714924,97.45777723,117.207522,61.54752964,108.8535431,133.3958853,188.3454128
112,74.25261561,100.0657065,117.1683245,61.60164434,106.7329081,136.7397935,187.7017425
112.25,74.07303889,105.07082,116.5935107,61.65982713,104.5612797,139.761632,198.7698223
112.5,74.39275917,107.5056012,116.1117107,61.67750506,100.4101215,142.4359186,202.0904414
112.75,74.41251226,108.2920364,115.6234961,61.67063006,95.39941623,144.4004821,193.1683881
113,74.34732707,110.3506448,115.7738182,61.69539004,92.73373722,147.131788,196.0308968
113.25,74.38013571,112.3414054,116.1195854,61.7577689,91.07287732,150.4761671,205.618821
113.5,74.70615493,116.6536911,116.3377253,61.7033796,88.34455521,152.8189693,201.0975811
113.75,78.00509011,119.8898385,116.640123,61.68922762,85.4426016,155.0774499,208.8676728
114,82.28934937,123.038942,116.916838,61.72222586,81.79489327,155.6448697,211.2083869
114.25,85.47646531,125.3872672,114.4418621,61.6895174,79.09335188,155.4066471,213.7117775
114.5,87.768947,130.0729493,109.2210103,62.23825814,76.06126976,154.8948124,205.3632728
114.75,91.02383748,132.7906777,107.3442444,62.39743181,75.45971909,154.8860024,205.839554
115,93.51980309,132.8293615,102.9544031,62.36186218,75.19984255,154.862341,211.2545832
115.25,97.1674142,134.061404,99.66280181,62.34777615,75.9958883,154.3180086,204.3611183
115.5,100.5414524,134.1794382,97.88660013,62.41244282,75.94251793,153.5909193,212.4751141
115.75,103.1280475,133.9435077,93.68979906,62.38439838,75.91442676,152.4008068,205.2311004
116,106.0350913,133.7225581,91.02405438,62.40035572,75.82101406,151.5510305,201.8996159
116.25,111.2504411,133.6078264,84.739434,62.42773472,75.69486327,150.4715065,199.3503565
116.5,113.3977907,133.5763468,82.94897104,62.47148274,75.74813325,149.5667071,197.7633824
116.75,114.2826055,133.1146306,81.59414914,62.48025529,77.10885716,148.601979,204.2874429
117,114.082579,133.0661726,79.54621341,62.55929233,79.3371553,147.1737897,199.66959
117.25,113.8471837,131.756184,78.99712162,62.55108069,81.70909974,146.0043816,196.8138732
117.5,113.6990369,131.6940952,77.84725517,62.57262314,85.92993307,145.0624348,201.3580606
117.75,113.5770078,131.011545,78.32157616,62.57098933,88.75437752,144.1946043,200.8790466
118,113.4616483,130.1455489,76.24094124,62.20401483,91.28699657,142.0228861,199.0946405
118.25,113.3294092,130.322944,76.22718141,61.99851901,94.2901846,139.5719032,190.8416302
118.5,113.0523106,130.0833162,76.20699979,62.01019361,97.17959008,134.2978291,192.4057229
118.75,112.9331894,129.0353003,76.24443806,62.06397049,99.75699749,131.7968479,181.7723389
119,112.8910856,126.9887501,76.13625624,62.05865063,103.0607894,130.6479579,190.5875395
119.25,112.8941608,126.948705,75.96071921,62.01123844,103.7072197,128.117766,180.845192
119.5,112.7593221,127.023668,77.51294143,61.9618581,104.8434294,123.838381,181.6385036
119.75,112.2052315,127.3023549,81.9609068,61.84141878,104.7263924,120.760666,170.2645146
120,111.0419748,116.8214289,86.29732655,62.04439332,104.4980402,117.6725059,167.9026687
120.25,110.8613435,115.7417656,88.63202741,62.19132454,104.3154641,114.8245652,165.2537043
120.5,110.3675932,112.9852699,92.84653137,62.35041325,104.1898777,113.8650193,168.8097715
120.75,110.4506124,110.7807979,97.11225078,62.24974658,104.1819667,112.5845522,170.9344097
121,110.4202372,107.714591,101.8736671,62.3321395,104.070951,113.0984495,170.6759352
121.25,109.6650696,102.7021667,106.0320725,62.02167006,104.0585773,113.2739969,163.9755692
121.5,109.8551159,100.4929284,108.0059614,62.1583118,104.0791074,112.8718724,166.1183361
121.75,109.0199841,97.52591607,113.4266694,62.39479523,103.6150219,112.7657075,165.8074595
122,109.3161072,93.13875251,115.5471694,62.02956647,103.5937532,113.3042207,162.1124699
122.25,109.5401413,90.52192456,115.9663515,61.76979464,103.3190542,113.4090826,161.9905549
122.5,109.7550131,88.66041662,115.8850889,61.80175231,102.7165505,114.6496033,166.5599233
122.75,108.2717209,87.8600231,115.656645,61.57000552,101.579493,115.8068741,174.6366275
123,104.4086902,87.25904532,115.2205339,61.55067325,101.7597784,117.9058159,167.2445385
123.25,102.4192671,84.44651446,115.0831988,61.51221095,101.6891416,119.7259455,175.0426246
123.5,99.88920229,84.98931639,114.9593298,61.43791466,101.7234121,122.0423614,171.078199
123.75,94.68023933,86.66966498,114.9175991,61.38651295,101.7194417,123.2077913,182.5616981
124,91.33203144,87.56092803,114.7706799,62.41128207,101.7082059,125.4090135,175.7326155
124.25,89.05222301,88.01195143,114.7708416,62.29518805,101.4578124,126.7434844,175.5412484
124.5,86.9785478,87.8323218,114.7346638,62.73594304,101.4848139,134.1885085,192.5047318
124.75,85.07660336,87.69047384,114.4568167,65.04483192,101.6787028,137.1907729,196.6337063
125,83.60307161,87.54605364,114.3075107,65.01932267,101.8557745,143.4581617,192.0067811
125.25,81.46552289,87.4487139,114.059756,64.94243844,100.3955893,146.6984595,205.2830068
125.5,78.92289663,87.28277254,114.0062375,64.72834694,97.4929785,152.4488563,203.7013342
125.75,78.18823851,87.99560058,113.6370047,65.2087636,94.76257827,155.0785454,207.5190175
126,79.5511173,88.94771992,113.59697,67.25704643,91.49468144,157.2502001,211.7130632
126.25,79.53521254,91.97827548,113.742652,71.43840754,88.76052449,162.3595962,217.8007528
126.5,79.53847615,95.15874556,113.0318206,74.187953,86.93880491,165.1390002,222.2576961
126.75,79.48878242,99.15280421,113.0684774,77.08389127,84.27078471,170.8158727,226.4876262
127,82.41100464,101.9032736,112.7268276,78.27230397,81.13140199,172.3580332,222.6765742
127.25,86.82439319,105.4275903,113.053594,75.82033403,79.01006771,175.3352442,224.0223058
127.5,89.05025177,108.2313237,113.4143778,75.56996983,76.38594313,175.5866345,232.9806978
127.75,92.83979237,110.9621356,113.6321809,78.25790634,74.03846628,175.4466185,225.7875977
128,95.11030519,112.7159397,113.7956217,79.03285078,71.4832758,174.5814069,223.5586141
128.25,96.54353436,114.551293,113.9851356,78.78355785,67.21142395,174.5976503,226.8954333
128.5,99.4146865,117.0587752,114.2005867,80.31042654,66.91429642,174.3272243,229.766842
128.75,102.2899121,117.2405345,111.2913756,81.48700061,67.20495119,173.6294148,225.9717422
129,103.6218631,117.7634795,108.1268029,79.58976252,67.83382156,173.2642561,227.7045414
129.25,104.7467374,117.545961,104.3332732,79.50001893,67.73354073,172.0812561,231.9389138
129.5,105.1119691,117.356961,101.6874462,79.34017638,67.62070848,169.4052067,220.0285701
129.75,105.6558841,117.2391288,99.34254457,79.42453535,67.49814865,166.2346104,215.3667951
130,105.463861,117.1799885,97.48653399,79.33138059,68.11808983,162.3417264,211.0798514
130.25,105.3932983,117.0893624,93.13020859,79.46415837,69.6512001,158.8676267,213.8082087
130.5,105.2867915,116.4464836,91.01445462,79.55622473,75.07694084,156.331242,209.0474094
130.75,105.2585204,116.3148487,88.45399431,79.56633055,78.00676407,153.6887052,209.0274384
131,105.1219831,116.1287218,80.1244705,79.65153257,81.4745007,149.9326496,200.0188683
131.25,104.9586936,115.7670835,80.0257205,79.60173628,83.77864211,146.7685111,204.8161006
131.5,104.8619105,115.745676,79.35926988,79.54181904,86.8238807,140.8400852,191.0062134
131.75,104.7654974,113.2626072,79.35838313,79.5472201,89.6368826,138.1521271,195.3104672
132,105.0034252,111.8332511,79.3622632,79.56362267,91.9597221,135.8456086,188.8113441
132.25,105.0582889,110.9347506,79.43645367,79.58183254,95.59236902,133.4252613,185.6615911
132.5,105.1204354,111.135576,80.58123903,79.53790442,97.89125791,133.1323699,187.3157879
132.75,105.1477559,111.3799587,82.55482877,79.52473013,98.65542457,133.2526691,187.3224882
133,105.0523997,111.5015212,87.52319703,79.52627895,98.43150011,133.5117221,183.9483061
133.25,104.6208882,111.7691812,91.13159209,79.53430457,98.15453041,133.2192158,189.7058789
133.5,104.5135243,111.9782923,94.37080261,79.51328144,98.0079309,129.9610908,187.7969283
133.75,104.0165157,108.8190677,98.0129878,79.55680227,97.88661777,126.8698282,178.8431364
134,103.5993552,106.5108903,102.770501,79.49350495,97.69474174,124.0792459,182.3112026
134.25,103.6522423,104.5004928,103.0164662,79.55609342,97.37566238,120.7368625,173.7693381
134.5,103.3510956,101.949678,103.2508062,80.16704362,97.06400293,117.7593535,169.0314721
134.75,102.7991184,96.94551135,103.0346828,80.2013423,96.99430049,114.6950325,164.6380285
135,102.3546773,94.48876106,102.928063,80.18820309,97.08623039,111.9487121,163.7188552
135.25,102.56984,93.65499612,102.808469,80.16234766,96.38062153,110.2707547,166.5901137
135.5,102.83617,91.69716215,102.8984385,80.14297403,95.68835815,107.5334012,156.5049804
135.75,103.004565,89.65408675,102.7608835,80.11016281,95.6446625,105.5814259,156.0843884
136,102.8882952,85.24080462,102.716688,80.1031656,95.34347844,106.4496699,158.2913459
136.25,99.51251346,81.98304889,102.6526981,80.12783227,94.68068072,108.7323859,167.3223762
136.5,95.30291469,79.3969563,102.6785918,80.10536243,94.70043153,110.497068,160.4663846
136.75,92.46280358,77.67721271,102.630091,80.14907362,94.75317663,116.4340422,172.1175969
137,90.33457851,73.24345052,102.698786,79.55144204,95.00793377,120.7306348,169.5454695
137.25,87.26423283,71.45189497,102.6592731,79.42252981,94.91087333,122.8696762,176.5005229
137.5,85.1076279,72.34923504,102.4859596,79.43909738,95.04890959,128.1544679,181.2481335
137.75,82.03835012,71.74410683,102.3699419,79.43502198,94.43039848,132.5195464,184.6134209
138,79.26242419,71.33454195,102.848807,79.36455285,94.75397398,138.5389067,196.5203862
138.25,76.85974111,71.3811327,103.2803969,79.36718988,95.0361962,141.6743234,190.6816732
138.5,73.83783314,71.37358854,103.4076099,79.37199147,95.29294224,144.2454427,196.0970477
138.75,68.42556462,71.34265705,103.3646134,79.4068437,95.40558112,148.3683139,205.3268559
139,67.33930536,71.31371688,103.2400284,79.41830334,95.66043562,151.1115083,207.8863729
139.25,66.27686092,71.62446198,103.0501893,79.44696347,95.14709063,159.2802263,213.1313765
139.5,66.28158314,74.23238029,102.6489726,79.38888504,92.87939833,161.9448914,210.1887093
139.75,66.79508742,78.58715244,102.1481002,79.44157816,91.10430573,164.1391585,212.6348063
140,70.4712827,83.0634318,101.8802673,79.40437647,87.43490759,164.9706291,223.8616874
140.25,74.19009752,85.41366951,101.617645,79.36645559,85.15613566,164.7367075,222.1595377
140.5,76.94737619,88.16048433,100.8443807,79.43374756,82.48141888,164.8026955,219.8436538
140.75,79.49233734,92.48765717,101.1547457,79.44466666,79.41871518,165.6374523,222.0429577
141,83.89294406,94.09238294,101.4977178,79.42770317,76.36999223,166.8588934,216.6114794
141.25,87.09481275,96.78256813,101.6345164,79.43376798,73.75047371,170.1182584,227.1333435
141.5,89.58349081,101.12142,101.9383255,79.35283465,70.56170828,172.8516254,226.2243911
141.75,93.67612549,105.2760484,102.2616217,79.33973177,69.66728283,176.0601322,226.708203
142,93.81477326,107.381879,101.1612329,79.41776596,69.60360999,179.2685118,229.7669805
142.25,94.08088437,107.81097,97.0421676,79.48829929,69.74572805,180.5318835,231.071772
142.5,93.863434,107.6328588,92.89635061,79.37393319,70.34742558,182.7799011,238.6104924
142.75,93.68283877,107.3900249,90.79886248,79.14287906,70.27674584,185.056875,239.33864
143,93.56595179,107.1210661,86.76622359,79.10610203,70.16612856,188.5895972,239.4121548
143.25,93.36976978,106.9267997,82.72841936,79.16755517,70.65653821,192.1164271,250.7192105
143.5,93.39248358,106.8921177,78.36805428,79.16678101,72.43184685,195.5673215,244.8795421
143.75,93.3296058,106.8342389,74.05499873,80.01110972,78.7684024,198.0988243,254.3635853
144,93.36264031,106.8163562,71.73088497,80.43189244,81.17380188,198.2434581,248.6851684
144.25,93.25962209,106.74836,66.13554827,80.51637393,84.45764983,197.8852341,249.4407503
144.5,93.2455942,106.7859372,63.79186308,80.87546298,87.5670881,197.2283514,252.2716824
144.75,93.30238373,106.8749032,63.18144642,80.83537832,89.33576866,197.0347474,254.6615016
145,93.2861775,106.2966248,65.77221662,80.86248943,91.51897891,195.7511403,248.8863132
145.25,92.94741839,105.2024648,68.22667196,80.79965289,93.0571358,194.6742025,249.3179889
145.5,92.68748089,105.1705092,73.1218201,80.84889969,94.70375777,192.5313691,247.6576463
145.75,92.65200814,105.0286882,75.8269155,80.84426675,97.1616495,190.7113549,247.7507774
146,92.7872294,104.724627,78.72377156,80.8164149,98.72313519,188.6111909,238.5562296
146.25,92.6305371,103.2491303,81.23938267,80.84707587,101.0218973,187.5810524,238.5776121
146.5,92.51268437,102.4878055,84.52234564,79.87198047,100.8515127,185.4563988,239.5101165
146.75,92.45894442,102.1049311,88.98786945,80.36713432,100.5327627,184.0616457,242.4008476
147,92.13385895,102.4046052,91.29303184,80.47754172,100.428842,176.5621475,234.3086223
147.25,91.8635018,102.6167163,96.98465381,77.9044553,100.3238648,173.5744755,233.2219377
147.5,91.17503406,102.8275937,99.59322844,77.95494263,100.1585986,167.3144564,220.2614785
147.75,90.97505073,102.9354433,103.505497,77.97730161,100.0519826,164.0275906,221.5078399
148,91.04793962,103.0919248,104.7285273,77.99032013,100.0108236,158.3101773,217.7756594
148.25,90.99895974,102.3429638,104.6340211,77.40231087,100.0597423,155.7247752,205.0761583
148.5,89.01845469,101.4003521,104.5250743,76.73970986,100.0330409,153.4809007,213.0712452
148.75,89.18860732,98.45570203,104.2782669,76.45179319,99.92076797,148.3983738,200.5576486
149,89.49532894,95.72783464,104.182398,75.78220986,99.06465279,145.1847333,201.5329294
149.25,89.93591536,92.51138094,104.1059954,75.52926541,98.74510436,139.4565038,196.4291838
149.5,87.20385775,90.14200864,104.0296373,71.98506568,98.42121547,137.9504339,189.2790072
149.75,83.12248209,86.47513034,103.8908047,72.41437155,98.08315374,135.2522087,184.5221358
150,81.4792742,84.58837478,103.8388809,73.67035303,98.03842647,135.3094258,185.3189062
150.25,78.22624643,82.65817276,103.7375079,72.94747825,98.18352117,135.5086169,192.1588082
150.5,76.93807928,80.7941516,103.8025345,72.63811462,97.94630424,135.6586294,193.941177
150.75,75.25099595,78.99688969,103.8808095,72.23367017,97.69568134,135.740337,186.5556298
151,72.17443029,79.05296112,103.8382706,69.94700351,97.93392237,136.0428114,188.1431181
151.25,71.08094545,78.8510299,103.7933459,65.77918547,97.84666205,136.3459384,189.3292009
151.5,69.5310212,78.19721677,103.509078,65.75392357,97.37018057,136.4957995,190.3581841
151.75,68.65809131,78.20905153,103.5824688,66.52961801,97.62400453,137.2958577,192.3286277
152,68.07383917,78.17691478,103.4152954,67.30174965,97.84012161,138.4532034,191.8778626
152.25,67.25917251,78.7574181,103.0552779,68.48947401,98.08428432,139.3378317,192.3276357
152.5,67.25382528,82.03676532,102.8416254,68.62300796,97.42196268,140.4144127,189.4203813
152.75,67.29978207,86.43159438,102.6951833,68.53810055,96.24866167,142.807914,192.3605026
153,68.98572652,89.79781661,102.7205116,68.34220513,91.11111378,144.6081679,194.2762524
153.25,71.77056057,93.26699356,102.0307719,68.34361446,88.53647944,145.872369,204.9722061
153.5,75.0299489,96.45402648,101.8840314,68.44091605,85.37508921,147.1831547,195.9136052
153.75,76.40565116,101.2180096,101.9078127,68.54887059,82.96640234,149.8173788,201.7433241
154,77.63110571,102.2668464,102.1571381,68.59357587,81.32398998,150.6535825,206.8418418
154.25,79.04053332,103.9742168,102.3158437,68.6146135,78.56067558,151.8566067,206.04155
154.5,82.30080801,106.9931562,102.4530747,68.60043023,76.17673619,153.3810882,203.3528713
154.75,84.49170683,110.5008172,102.5904028,68.61151745,72.49855277,157.0595667,210.4213514
155,88.68670683,110.2180905,101.7943791,68.66164629,70.18622359,160.1593491,215.9489407
155.25,92.05972088,110.2642105,99.47345604,68.66041032,69.38362258,163.8976611,216.3328739
155.5,94.00303997,110.1232344,94.91771,68.69953153,70.31409878,166.2673581,216.4896566
155.75,100.2852951,109.842294,91.44583009,68.67552585,70.94896746,168.3342548,226.3886504
156,100.5292923,109.6619863,87.99483009,68.66200353,72.2903343,171.8158058,224.9276826
156.25,102.7551103,109.59812,84.30352405,68.67386832,72.18288287,177.6817022,226.2979388
156.5,102.5518322,109.6083126,80.37920171,68.68221194,72.04329222,180.5776717,235.2516548
156.75,102.3811573,109.5254895,80.10743403,68.596415,71.97939011,186.4168606,238.1539292
157,102.143928,109.6095396,80.51999813,67.95867554,71.8635694,189.2252719,243.8696697
157.25,102.0494683,109.5006163,80.54208386,67.91955421,72.04671577,191.2294848,250.0107657
157.5,101.9320238,109.4994037,80.68331843,67.91083463,73.81485274,195.100088,244.397776
157.75,101.8772932,109.405307,80.6307472,67.91283127,77.5821947,198.8955851,251.9032488
158,101.7813865,109.2444928,82.41828566,67.89605143,78.95768247,200.880548,256.0714933
158.25,101.7992976,109.302965,85.09561315,67.86892316,81.28558845,201.3692554,252.2405926
158.5,101.74028,109.6387047,85.94915019,67.86791082,83.21793413,202.7902991,255.1245518
158.75,101.8399746,109.6622524,86.69340829,67.7965149,86.68425512,200.1805075,255.1327724
159,101.7803317,109.0763951,87.98390345,67.78584189,89.76039165,200.2326648,258.3028677
159.25,101.8758873,108.6837759,89.91093571,67.83918018,92.13757114,196.5053632,254.9917527
159.5,101.7688955,108.5543233,94.64896559,67.85776855,95.31016884,194.0225589,248.5772517
159.75,101.5044583,107.6982584,98.33093877,67.88080777,99.06310535,193.1988817,244.6735951
160,101.1548381,106.7859089,104.3152999,67.87629318,101.9566123,189.5314885,243.1637907
160.25,100.5692548,106.1717533,106.1964606,67.90795161,105.5292592,186.2943021,237.0571611
160.5,100.0033615,106.3799726,110.1035638,67.84737313,107.8221652,180.7354534,238.4434591
160.75,99.798228,106.5519773,113.2908582,67.9010284,108.5947578,177.8121069,236.2411261
161,99.92524512,106.7943755,118.3486492,67.8154359,109.0158689,175.1592797,225.9744898
161.25,100.0886248,107.0262064,120.0981179,67.78754495,108.9192856,170.8581487,223.0961652
161.5,99.07876651,107.2063968,125.5127769,67.75433483,108.2076189,168.0009883,220.926955
161.75,99.24874568,106.9793845,127.0023736,67.73313727,107.2149266,159.7664049,209.9756685
162,99.49391975,104.5488373,127.3941319,67.74113878,107.1600092,157.0126945,209.9226057
162.25,99.20154146,100.2510779,127.1232265,67.75964894,106.3788337,154.7079991,209.3705371
162.5,95.64117109,96.27506662,126.9967052,67.7485635,105.702348,153.8534488,208.8700279
162.75,92.07025839,94.34910184,126.8215497,68.08115609,105.1147644,154.1121653,208.4888276
163,89.49163138,91.95497486,126.6758854,68.39770371,105.1161346,153.9875996,207.3805162
163.25,87.42590488,87.60241313,126.4927338,68.32369578,105.2445049,153.0382701,201.6890773
163.5,83.52509932,86.26855692,126.3568879,68.37441119,105.4218757,151.3499893,204.6767374
163.75,80.93035185,86.34876856,126.4218361,68.37392177,105.3685423,148.5193014,196.9395048
164,79.36157357,82.84940348,126.3202998,68.50683427,105.1766028,145.7646954,198.6595409
164.25,75.1141353,80.1673757,126.1892765,68.54607049,105.413013,142.5261313,199.0870104
164.5,74.74279109,77.85247949,125.8048876,68.54245287,104.2747956,139.2942794,190.8299176
164.75,75.26321131,77.12525727,125.5267076,68.40536557,104.3697146,138.0138447,190.7981105
165,76.59129212,77.10310383,125.3646728,68.28585307,103.9680479,135.4485662,185.8009907
165.25,77.62938736,77.4054495,125.0403454,68.30471143,104.2064221,133.4014836,193.3477037
165.5,77.4813318,80.37090405,124.9184565,68.39703139,104.4697475,129.5417321,186.4254103
165.75,77.42144453,84.86678542,124.7063767,68.48155232,104.0116909,126.004942,174.323827
166,77.2509374,88.97461875,124.2743608,68.57642005,102.4900798,122.0103057,175.5252575
166.25,79.23290963,92.20869956,124.5598154,67.75689509,95.99994874,119.384821,179.1428148
166.5,82.1356066,95.07530775,124.8387228,67.28986083,93.55189319,119.626463,177.7542383
166.75,83.59334431,97.10727926,124.914291,67.02771798,90.28019661,119.8156138,169.1100572
167,85.541884,99.34115131,125.0083132,66.7937304,87.62041883,120.4684357,171.615671
167.25,88.00823209,102.2246059,125.1490539,66.80995263,86.02456327,120.5192244,177.1523387
167.5,92.46434064,104.8457255,122.6329081,66.80884681,83.92268293,120.576817,175.5613354
167.75,97.03120674,107.5325708,120.401213,66.80909482,82.46236129,120.5668567,178.4478151
168,99.21874841,107.4847448,115.6224126,66.74818136,80.80922472,123.8029122,180.8507038
168.25,101.9491745,107.2750653,112.9395641,66.77905438,78.44213477,125.4128695,175.8373249
168.5,118.0939255,107.0749571,110.0920533,66.82886919,77.63178755,128.0411287,187.3508828
168.75,121.2057289,106.9074333,107.5328867,66.8397087,76.88626855,129.554217,189.3475343
169,123.2783821,106.8554703,104.4076126,67.02344767,76.91921299,134.9628335,189.6605534
169.25,126.0121774,106.9046225,99.98278575,66.88873827,77.20543521,135.9179712,195.762416
169.5,127.6467867,106.6707616,98.09589786,66.46442716,77.3092736,137.1164278,191.5212508
169.75,127.7501489,106.7565394,92.65141443,66.41298367,77.40464397,144.9331738,199.2599676
170,127.6065796,106.7698328,90.09642886,66.13592226,77.38876434,147.8026374,206.6824436
170.25,127.4063852,106.8333258,86.16198442,66.68042226,78.83367662,150.4655638,210.1317134
170.5,127.1966587,106.8676975,84.94895411,66.70287597,79.69404699,154.0047408,207.198068
170.75,127.0857967,106.7704547,85.27931677,66.62945004,79.44058138,156.3341111,210.9155044
171,127.0631319,106.7796868,85.18627973,65.35164701,78.92319547,159.6476371,217.0068199
171.25,126.9484952,106.7332384,86.34296064,61.49664701,78.70378574,162.2002565,213.0845772
171.5,126.8296439,106.3921188,86.15285171,60.37408749,79.51986124,164.8283415,213.5695754
171.75,126.4537752,105.6232352,85.97605432,58.5661986,83.9368267,165.9418355,217.2669959
172,126.2996251,105.2358543,85.80377037,61.35893008,88.66690606,165.6173411,223.7620991
172.25,126.0118973,105.3720203,85.75514882,62.27789994,90.78357273,165.203849,213.8723218
172.5,125.494133,104.5464157,85.62411707,62.07026461,92.91698013,164.8253316,212.895036
172.75,124.5496441,103.83684,85.51602037,62.13038807,96.00845488,167.6120908,216.4714726
173,123.6012799,103.6484861,85.78573475,62.2556406,101.6427512,172.225491,229.8355777
173.25,123.7682244,103.4408626,87.53735164,61.53747066,104.1954111,175.5118546,233.1828924
173.5,123.9568439,100.8683818,89.97521111,61.32326431,107.4254226,178.5369542,228.4988276
173.75,122.1037536,100.870313,93.56268025,61.42872325,108.2310868,180.4455257,235.1126706
174,122.3533717,101.0803923,97.36729861,62.53080444,109.5815868,183.2485535,242.6754573
174.25,122.1569629,101.2690454,100.5966196,64.1089063,109.3464577,184.0489985,240.5819528
174.5,122.2976002,101.5694728,106.8056402,64.44460074,109.1114518,185.7757763,242.5640558
174.75,122.4482792,101.1926386,110.4791957,66.69553328,108.9434124,188.3612814,242.9739956
175,122.6011282,98.0157497,113.1896063,66.70074933,108.7998451,190.2829177,244.2157623
175.25,122.748868,94.10295276,116.5253014,66.67810118,108.4240822,192.1678216,248.1955687
175.5,121.1785555,91.95148609,119.6754731,66.68376785,108.0875031,192.4328963,251.1691998
175.75,118.5323484,88.72328239,122.2036832,66.63655825,107.6805718,192.8087248,248.7442757
176,115.3566314,86.16102313,124.9758567,66.61265944,107.3114336,191.5330356,241.8583449
176.25,114.1312769,81.85762296,126.9288213,66.38681395,107.5522604,188.6642151,240.177434
176.5,113.091774,80.7867309,128.8803663,66.46669999,106.2856896,187.665141,243.1138622
176.75,112.186772,79.22210464,130.0899663,66.49548104,106.2441937,186.3571119,239.5135456
177,109.1335806,75.86945032,131.4998711,66.47256762,106.3068985,184.7238823,234.0977965
177.25,106.9470066,72.17427636,132.7321859,66.41860753,106.3881272,180.9387308,236.4314597
177.5,103.9752136,72.23195537,132.2580707,66.4464797,106.4499397,177.8373409,227.0804976
177.75,100.872621,72.08068553,132.0480892,66.43980353,106.4939117,174.0768201,225.1422903
178,98.86637765,72.10445096,131.6294629,66.39789612,105.7708908,171.7809947,225.6508624
178.25,92.47533492,72.08451077,131.2952354,66.41245258,105.2407056,169.5265626,225.7872552
178.5,93.14739332,75.01948513,131.34196,66.46672635,104.0563007,165.9609719,215.2904295
178.75,92.13312083,76.941539,131.3836146,66.47500381,104.3308925,160.1282404,217.2878839
179,92.09615202,78.4739573,130.4545595,66.39104548,104.5781147,157.0913886,214.0814178
179.25,91.99775031,81.50325199,130.4415503,66.41089222,104.7006765,151.2789233,201.1050749
179.5,92.00808151,85.2823778,129.744461,66.46982964,104.8114751,148.182831,197.133649
179.75,92.83600873,87.29549624,129.9371062,66.52132663,104.7112141,145.602194,195.0806524
180,94.86205812,93.21797772,129.9320057,66.4825059,102.8583371,141.5995274,194.1238686
180.25,98.55915688,95.12684859,129.9730137,66.50743183,99.34388707,137.5919926,188.3272486
180.5,100.2950299,98.15662132,128.210059,66.56326977,97.84523483,135.5873439,193.0316256
180.75,103.8315632,101.7993374,125.6781238,66.62307165,95.57826902,133.6038144,192.5806289
181,105.7452939,105.0072854,124.9633517,66.62541813,94.02811576,129.0275565,182.9462899
181.25,108.8076311,110.8558886,124.3183361,66.62079225,91.25956197,127.0425191,185.5462185
181.5,111.6909961,112.9521162,122.9914313,66.6494361,88.41699407,124.5404556,174.0337932
181.75,113.1693295,113.1732739,121.133884,67.46793346,86.21113402,122.7835874,177.2044664
182,117.7394059,114.5679702,116.4370914,67.48465344,82.82020473,121.3952806,174.9719101
182.25,120.1645782,114.2985721,112.7748265,67.45449004,79.03544983,120.1096837,176.8889921
182.5,122.7326551,114.115329,106.8577894,67.49692438,76.06816225,118.9278441,172.6456707
182.75,123.0560348,113.9299019,105.1326386,67.49376003,72.9254367,118.3730707,175.7876472
183,122.8824073,113.8007987,101.4132798,67.54608869,70.80521448,118.329168,171.0129253
183.25,122.663146,113.6633805,97.98218856,67.48553924,70.35431501,118.7926895,177.9266278
183.5,122.5669005,113.5483651,92.84374126,67.51767936,70.80609279,119.0438278,175.147674
183.75,122.5607629,113.3624278,91.16785767,67.48559155,70.70356287,119.6602722,171.1900469
184,122.4422971,113.2701224,86.05132627,67.52328073,70.70324541,120.4372244,178.9000627
184.25,122.3422371,113.1574475,84.56275362,67.57595901,70.67088569,122.3888818,181.9642248
184.5,122.2203996,113.5544756,84.124909,67.56359822,71.54812908,124.2456919,175.3404315
184.75,122.1897731,113.617495,84.56193123,67.50731558,73.61259164,128.428368,181.925602
185,122.2929265,113.1073467,85.15424767,67.50140055,77.14180881,130.5759738,186.6841012
185.25,122.3574606,112.7063473,85.64313656,67.21529365,80.25422497,131.495494,191.1948296
185.5,122.7836129,112.3623101,85.81741433,66.90315079,81.21809005,132.6160948,189.7748224
185.75,122.3472881,112.3170323,86.60087994,66.95362561,83.58564561,136.5536503,191.8860136
186,121.8647256,112.0025531,86.80733827,66.88477052,85.1282206,139.9616806,195.9916217
186.25,121.2935761,109.2555401,87.85567954,66.8623358,88.50955393,145.50967,198.4469009
186.5,120.4379832,108.4446171,87.60928705,66.86984076,91.56196488,149.4910774,197.6812711
186.75,120.5248771,106.938506,87.40661843,66.80881854,93.76240291,153.8781477,203.7823788
187,120.6743467,107.0853467,87.22700226,66.75537321,94.5375339,156.4543823,212.0706684
187.25,119.9127917,107.2714746,87.05778721,66.86580555,94.35348831,157.8139374,212.5308017
187.5,118.7969992,107.4967286,89.22278192,66.94104083,94.18629696,159.6701862,219.3666533
187.75,117.9920198,107.4132698,92.37075127,66.92301437,94.01213029,161.5606302,209.7951864
188,118.2209087,104.4877143,96.26930682,66.87118466,93.764772,164.2174187,218.6802879
188.25,118.333632,100.1178928,98.63055326,66.90183281,93.65781527,166.9328354,224.7337513
188.5,118.5143157,96.0890734,101.1738469,66.86051968,93.35796297,168.662592,219.0599416
188.75,116.5601102,92.96242824,105.2217257,67.1909369,93.39273505,169.6127064,227.3070514
189,113.5900226,90.18851877,106.9092336,67.09812116,93.38592593,169.3597466,227.8516436
189.25,112.2422542,88.31099171,110.7906225,66.87881957,93.48714388,169.352207,229.346088
189.5,110.3412713,86.73701023,113.7513377,67.48081851,93.02690579,168.8418491,227.9807155
189.75,108.3784935,83.95151023,116.4263545,67.67831851,92.85570579,168.760834,221.0545196
190,103.9965671,82.74070829,119.4961948,67.64966772,92.79765735,168.7232077,217.0720278
190.25,99.73412603,80.40588687,123.0222418,67.70960667,92.91493249,168.8214387,226.0008559
190.5,99.30923515,81.00575724,126.1623384,67.68026822,92.80279128,165.6155498,215.1864539
190.75,96.61427503,81.6757145,126.035894,67.68669679,92.76112567,163.9594339,221.9990845
191,80.31927503,83.09890742,125.8423714,67.75249044,92.04693401,161.0956305,213.8874335
191.25,77.78108984,84.33787567,125.7125936,67.79135464,90.55940563,159.529375,215.8624061
191.5,75.92806868,86.16199913,125.5765287,67.63546941,90.79687785,154.114336,209.5608627
191.75,74.43879399,85.89294357,125.4149534,67.2374088,90.80179063,153.2388625,202.5346696
192,72.48593684,85.82160127,124.9626295,67.14742362,90.8079282,153.2637534,207.3152982
192.25,72.04073482,85.57288698,124.7891499,67.40454613,90.86730915,145.5743089,196.8490753
192.5,72.02934593,85.44073645,124.933883,69.22215724,91.14615015,142.5808306,194.0973549
192.75,72.14372689,85.22114385,124.8923991,69.56222134,89.83547675,139.9967173,192.9249431
193,73.64602746,85.50720735,125.0086583,69.51404826,89.01584393,136.4872883,187.1324521
193.25,74.72023857,92.1570592,124.7063104,69.55359853,89.21748617,134.0993381,191.6767196
193.5,77.669772,94.02482154,124.9751499,69.49029045,89.54034332,130.8447316,190.6020883
193.75,79.19038311,96.19199747,123.9929053,70.17173489,90.36484177,128.2769117,186.4989888
194,83.203522,98.82477228,124.3220487,70.21496828,90.38163324,125.8036673,175.657235
194.25,87.40648948,100.7466559,124.6116518,74.58165347,85.91302004,124.7281558,179.5505092
194.5,91.34478054,103.1058256,124.9516756,73.97890656,82.32660734,124.9455897,184.4709268
194.75,95.60263172,106.2385286,125.0370257,76.34801522,80.62737537,125.0912934,178.531164
195,97.29298303,109.0255958,125.2035072,75.74361352,78.51977749,125.5150136,184.8780733
195.25,100.5520892,112.4163612,125.4109146,74.62037277,75.50371399,122.8742783,172.3089814
195.5,102.8040906,115.6489744,125.0674947,73.79108706,69.94208437,118.4224495,173.1362657
195.75,107.05667,118.685916,123.2493891,73.90794981,67.34526955,115.8515123,172.2111602
196,107.0708568,120.291705,120.8266534,72.83360915,63.97020606,114.7507144,171.2439947
196.25,106.915034,120.5638702,117.3155423,73.01877451,64.35456408,113.7375221,166.9134134
196.5,106.628421,120.4445871,113.3692595,71.05552665,63.34069107,113.0708555,171.1315381
196.75,106.4162464,120.2245345,110.0378603,68.43821183,64.14056761,113.336167,169.2977578
197,106.4898613,119.8890216,103.8333798,67.37265628,64.66533613,113.0442781,162.4513663
197.25,106.6093057,119.7578312,100.307307,63.97075152,64.58808745,111.0252411,162.2087142
197.5,106.5604382,119.6280938,97.57980401,64.0574672,64.60616826,111.31013,163.6873544
197.75,106.5017537,119.1697796,94.42431019,64.20424498,65.30957567,111.00388,163.7189187
198,106.6287726,118.0311857,91.261125,64.33638784,68.82061623,111.5074542,162.6629248
198.25,106.4800432,117.8876088,88.85600716,64.42647842,72.30860866,113.3112813,170.3342799
198.5,106.5516085,117.3613125,86.01920918,64.37487051,76.74391659,115.2987589,172.6751216
198.75,106.5487355,116.8499089,84.07809807,64.47271357,78.99416984,117.5714256,171.8377882
199,106.4546273,116.6929747,82.3411351,64.38666418,82.64039206,117.7563561,170.7920639
199.25,106.1023638,116.2877082,80.97961374,64.28306941,86.66695737,117.6112106,176.2514586
199.5,105.5081889,116.4797733,80.26522485,64.28126233,89.81463639,117.4789773,167.3370094
199.75,105.5108509,116.7696723,78.75696727,64.30851231,92.19057498,117.9689975,176.5915713
200,104.4054911,116.9869686,78.77127283,64.26558638,95.44134421,120.9794685,171.0265357
200.25,104.1259486,117.0609765,78.74883455,64.26811724,95.80830657,124.6430449,177.3162433
200.5,104.1948375,117.1975118,78.77849785,64.30983947,95.61030176,130.4347592,184.2040381
200.75,104.4252909,117.3577149,79.77716265,64.29324,95.46188866,131.8226481,182.1590676
201,103.5364575,114.5532638,81.8515769,64.27955546,95.30716729,135.3454918,184.661827
201.25,102.3473864,112.7899304,83.29202754,64.25389238,95.20377207,137.3369363,187.961242
201.5,102.6210357,111.3531607,84.77826211,64.31710155,95.09066095,140.1159178,192.920125
201.75,102.8146653,108.4761607,88.33361705,64.29178014,95.01231034,143.815451,201.512718
202,102.9556496,104.9048211,89.22839568,64.78341743,94.98731728,147.0131843,199.6459062
202.25,102.352899,103.0818741,94.02570087,64.7707327,94.87792552,150.6535589,206.8276052
202.5,100.4690718,97.17200577,97.04992598,64.83331004,94.93299901,153.3206296,207.3316924
202.75,96.90890594,95.33372006,102.0356823,64.89621539,94.70375456,154.9871921,207.2325393
203,95.27179483,92.52330557,108.3697481,64.85927008,94.91924214,155.8370261,213.0744423
203.25,91.95401705,89.23299693,110.8255722,64.83487828,95.14953213,155.7028711,211.1848111
203.5,90.6023897,85.75978705,112.2722971,64.88070905,94.92635205,155.3565629,210.8418139
203.75,87.79584208,80.22920927,112.0203779,64.9166736,94.32172817,155.0577809,212.5555642
204,85.2408897,78.90932365,111.783579,64.8829093,94.1456541,155.1789581,205.9146975
204.25,83.91733414,79.54136405,111.5899891,64.01343792,94.0550515,154.8059201,205.0778841
204.5,79.71816307,79.26003508,111.4449257,63.9877873,94.22325857,154.5411793,210.8476362
204.75,77.73739384,81.00927582,111.4080077,63.96469967,94.29371347,154.5330923,210.1724705
205,76.83720865,81.48597952,111.4580447,63.97774993,94.46874179,154.1966214,203.9013877
205.25,76.30771791,81.88955795,111.3568469,63.90155449,94.07604949,153.751533,206.4260481
205.5,76.28170951,81.77434554,110.7710896,63.94768563,93.79276744,153.3211598,212.397362
205.75,76.33393894,81.79106418,110.6420847,63.97633131,93.46550192,152.5818583,207.3249078
206,77.37893894,81.7213111,110.6351943,63.97922813,92.58575589,152.4604167,207.1653079
206.25,79.71243101,81.70340163,110.6250532,63.97410268,92.80840546,152.0556283,207.4812245
206.5,83.9112273,83.66859594,110.3978452,63.95833753,92.97293538,151.2806144,208.1494129
206.75,86.68930811,85.53046837,110.5002512,64.03393523,93.50639552,149.3443284,202.0848729
207,89.39467529,89.03756066,110.6642862,64.0569285,92.77924046,147.6941849,204.9518254
207.25,92.13695749,91.11579274,110.5285603,64.11761836,91.02865997,143.7245059,192.2759025
207.5,94.89605994,93.56344706,110.0932192,64.07884438,87.53633358,141.673408,200.5366977
207.75,97.17295136,96.73573595,109.7720734,64.07435683,84.95471742,140.7700671,189.4430108
208,100.12326,99.58299111,109.8278713,64.04582508,84.04477056,139.7024305,191.2327693
208.25,102.5240292,102.0202988,109.1619901,64.05234927,82.43379017,135.8819822,195.7906762
208.5,105.4100979,105.1860002,109.0248262,64.02737613,80.81146819,132.6200053,188.3006412
208.75,105.9432844,110.5176163,107.9241432,64.03476908,77.53030152,126.7406809,176.3762372
209,105.7609034,112.9804297,108.2302909,63.99769236,74.57235329,122.6946513,175.4952071
209.25,105.6071225,113.3891241,108.5223814,64.15059135,73.16070646,118.4314414,172.1540246
209.5,105.3824493,113.6991638,108.7396497,64.15181294,72.28632936,116.298885,173.4765273
209.75,105.2637793,113.510602,109.031513,64.08892029,72.60758394,115.1419014,164.7023711
210,105.276087,113.3370513,107.0161397,64.21963476,72.6512652,113.3593142,169.2000476
210.25,105.1864633,113.2103712,103.8187541,64.29093588,72.52108001,111.2773676,163.4431615
210.5,105.055053,113.2969072,100.3359258,64.0772193,72.52616231,110.1550264,167.257418
210.75,105.1708334,113.2630694,97.99766325,63.96026023,72.43116719,108.3813005,158.78308
211,105.2027882,113.3177487,95.55875803,63.90743756,74.07221394,107.9373746,156.7316997
211.25,105.2093695,113.7725142,91.87888148,63.84693883,77.22512847,108.4823746,159.730606
211.5,105.2823829,113.7074157,90.44904021,64.43786743,80.47697462,109.9560003,168.4641374
211.75,105.2377004,113.5368132,86.48260503,64.9490341,83.3809684,111.0037516,163.8132652
212,105.183949,112.8370038,84.05482725,64.22934218,86.3202469,113.7781587,167.689628
212.25,104.6654245,112.7159853,82.30539446,64.09452737,88.71767283,115.424634,168.7279492
212.5,104.9322817,111.3934168,78.91906113,64.05087657,92.4576111,118.3473991,167.1192822
212.75,105.0836223,111.0582422,75.09396853,64.06950905,94.94718782,118.6891681,173.6377538
213,103.3219556,110.5411917,71.75750389,64.1290772,97.9271693,118.7908163,169.2355227
213.25,103.3791419,110.0700806,71.72342981,64.03615937,103.009073,122.2103225,170.7111956
213.5,103.4231991,108.753033,71.72323988,63.93721757,105.6527659,126.8040642,180.5668378
213.75,102.8611003,107.6670427,75.96773988,64.13761263,106.0941929,130.9112642,190.0244865
214,102.6318753,105.8935739,80.0341715,63.94889468,105.9933795,135.1085871,190.3691103
214.25,101.2880777,106.1694563,82.68299426,64.26291825,105.8111333,139.0339846,194.0148925
214.5,101.5135905,106.4869414,84.23851732,64.20232566,105.5980513,143.5661076,202.5654041
214.75,101.7121013,106.7699705,86.95584055,64.17284418,105.4612259,145.7153438,204.8842043
215,101.7898476,106.8869054,91.43229799,62.37281243,105.2897262,148.2609649,203.6750718
215.25,101.8280727,107.0332264,94.49119857,61.53143881,105.0805329,153.172292,210.7680681
215.5,100.4531147,106.694901,99.50086524,61.77290734,105.1375242,155.4995178,213.7693452
215.75,99.69093237,100.1573723,103.9844731,63.67669041,105.1313846,158.0518199,217.2601698
216,96.95593598,98.30995641,108.4726918,64.88963485,105.0890574,158.3540807,206.8080979
216.25,95.77644806,96.88147493,110.992582,65.43337559,104.5126181,158.3288281,210.77112
216.5,92.07810869,94.14931541,111.3419427,66.22497024,103.7278868,158.0582313,216.3440888
216.75,88.88442182,92.26225582,114.4974189,64.99385913,103.7454551,158.010501,216.8220745
217,85.56076441,91.08037098,114.3219061,63.98218685,102.5818389,157.9807735,208.8049291
217.25,81.28611854,87.92662098,114.201503,62.91583765,102.2262314,158.0605724,216.6241257
217.5,80.23613339,85.83161762,113.974264,63.1172479,102.3729966,157.850466,212.1997367
217.75,76.68124527,85.51740774,113.9554677,62.61689076,102.1572823,157.6660245,216.1832672
218,74.521626,82.71233606,113.9346671,61.27250126,102.127382,157.5797748,206.3893501
218.25,70.04458083,80.15829565,113.9527298,61.4914275,102.2459252,156.9115958,211.3893311
218.5,69.85631996,78.31415424,113.9319048,64.00454241,102.3438746,154.8026803,213.8278383
218.75,71.40055046,77.79038967,114.2790477,64.90411506,101.1417476,153.5961186,202.4062855
219,74.05560096,77.73477856,114.3279654,71.96633728,100.8284326,151.3636001,211.1319942
219.25,76.38370353,77.75852856,114.2720027,74.93470428,100.2348909,149.4720763,208.8043301
219.5,80.33861806,78.43590951,114.0997332,78.75680305,99.96768304,146.7970433,199.9729069
219.75,83.22384814,82.24553914,113.9615789,81.76346971,100.1141877,145.3596752,203.3111264
220,85.24201943,85.20538762,114.0166493,84.4859712,100.2826624,142.0732895,198.1299796
220.25,87.61830365,88.14846455,113.7666361,87.03498972,99.617683,138.2304031,196.9971066
220.5,92.62446767,89.3139233,113.8240435,92.56006908,96.2674744,135.6842078,188.9033258
220.75,96.04474645,90.83480724,113.6274005,94.49196924,93.01361329,133.0593312,185.4248585
221,99.97434565,92.39653564,113.6229322,95.6419204,88.61180069,131.0316831,183.4950574
221.25,102.2869525,93.81302979,113.583964,95.53409793,86.73572937,128.9843374,187.6563112
221.5,102.0657858,96.86875918,113.3779454,95.38492509,83.94829233,128.9513299,186.7880126
221.75,102.2981827,97.95871539,113.5327082,95.30331289,80.27482011,129.135576,181.509977
222,102.1354607,98.77941573,112.9760146,95.27556156,76.95013492,129.4093105,178.9377789
222.25,103.1444786,98.62369423,113.2325607,95.19965007,74.56484355,129.1801139,179.263987
222.5,103.6054894,98.48134237,113.3395568,95.178422,71.4333076,126.1297833,180.5598914
222.75,103.4948652,98.3700646,113.378546,95.20774299,70.9258539,122.5470055,178.4645127
223,103.531784,98.29914663,113.4695146,95.20785939,70.92987099,117.0572894,165.5900861
223.25,103.4428733,98.24517753,112.7346229,95.20899589,71.38261214,116.1477469,166.7114032
223.5,103.3414495,98.24473982,110.7632288,95.17895885,71.34211763,112.4369699,168.3929276
223.75,103.3352319,98.29459167,109.5904803,95.17034774,71.25771592,111.628581,161.1741796
224,103.3632015,98.19591962,108.0986621,95.20177697,71.1831473,109.6722847,165.0612481
224.25,103.4233467,98.20933713,105.1444831,95.17982636,74.27828804,105.8626551,159.2867338
224.5,103.5190397,97.91772833,104.4459946,94.61348536,77.04254561,105.2653852,164.9496348
224.75,103.4181933,97.80110269,99.65602104,94.60523051,83.34235117,102.913842,162.4250457
225,103.3468764,97.77424183,97.01719276,94.63999819,86.0927178,104.4763547,155.6445984
225.25,103.335706,97.75930121,92.12242093,94.54286388,89.03540916,106.7139935,160.8544056
225.5,103.3664838,97.63248742,86.0478495,94.51452184,91.82409016,109.6299195,160.1236551
225.75,103.0653727,97.38879112,83.29518284,94.50610324,93.47326741,113.2637422,165.4399408
226,102.4889595,97.46930964,81.50857389,94.50673511,98.75919333,119.7400121,174.8222473
226.25,102.1513058,97.09421,81.58320352,94.49104367,101.3526179,121.8409843,173.6448238
226.5,101.848423,96.30633921,81.66885167,94.49155566,105.5627237,123.6588917,181.5353986
226.75,101.3367104,95.34254325,81.6751988,94.52035399,107.6505783,128.4283217,185.4577863
227,100.9672783,94.15743704,83.06086425,94.5563355,110.9028561,130.8239884,188.4603638
227.25,100.6441458,92.62534276,84.9040596,94.5767434,112.8491433,132.4024606,185.672508
227.5,98.95092519,92.36233865,87.71350404,94.52688981,113.0239239,132.0687199,182.7361534
227.75,99.1257415,92.15840186,92.0220055,94.61549651,112.8058922,131.6943259,190.8716997
228,99.37478912,92.46722539,96.8427961,94.60103671,112.6626505,132.3180801,183.4908642
228.25,99.57453323,92.57476821,99.56034596,94.60112119,112.4014422,136.3616048,189.022871
228.5,98.83825545,92.73935154,101.9328346,94.61857918,112.1437315,140.8042273,193.086362
228.75,96.7035491,92.88297059,106.1766265,94.62814229,111.9707229,142.6521362,194.1217691
229,93.05432524,91.25329863,108.9290125,94.66218586,111.7958563,144.487279,197.1376459
229.25,91.10474852,90.10994472,113.5807029,94.58993138,111.480519,146.8794396,203.9917588
229.5,89.18785281,86.40536139,115.4679252,94.73902566,111.3647905,150.0684026,201.0253682
229.75,86.33643867,84.64597466,115.4842678,94.8589086,111.2380099,153.3879581,212.419158
230,83.71177537,83.90962281,115.3594298,94.86801142,111.4547386,157.7005838,216.5417005
230.25,81.24595391,81.18856725,115.3337238,94.90624897,110.9533245,159.8794975,212.4797019
230.5,78.71791022,78.26787141,115.0548782,94.89784897,110.9084935,161.8499879,214.1509576
230.75,76.09746345,75.89082297,115.0580557,94.7799466,109.936585,164.0604997,218.4932384
231,73.07111967,77.02713162,114.8364847,94.77505538,109.8902805,165.9040507,225.8026668
231.25,72.58399004,72.08342791,114.8357153,94.78103161,109.8218377,166.2654325,218.7918584
231.5,75.75303766,69.36599525,114.7137068,94.76161271,109.7753887,166.5154689,219.8904718
231.75,79.00041861,68.80956007,114.6775146,94.76112232,108.9873446,166.2916726,221.0539071
232,81.70545129,68.38233785,114.7322455,94.79978832,109.0983267,165.7683416,220.8341515
232.25,83.96402272,73.57721615,114.5951363,94.81954106,108.8656084,165.4977604,216.7577935
232.5,87.23198568,75.37378666,114.2344273,94.66169831,109.0036717,165.4049694,215.5846468
232.75,89.53334812,80.11781444,114.2737574,94.61596332,109.2050328,165.376306,214.070352
233,92.54131393,83.10038961,113.8427734,94.80480507,109.3797713,163.972179,213.919468
233.25,97.0795298,86.0382046,113.7342355,94.76851627,109.5324028,163.055505,217.2958368
233.5,100.7884725,88.02794005,113.5245963,94.80339281,108.3387018,161.7910671,211.1177975
233.75,104.5867912,91.37756968,113.1321617,94.58646731,105.1940763,160.4017417,209.3196305
234,108.7809446,93.34927603,112.8627173,94.15838089,102.0159008,158.8512411,207.0110997
234.25,112.8275319,96.71022047,113.0748683,93.67297491,99.11902169,157.9038602,216.2650052
234.5,114.9382491,99.62320324,112.6182249,93.77665673,96.7604178,155.1508055,203.8434647
234.75,117.0226539,104.1938911,111.7318574,93.95383686,94.92410298,153.6932241,212.346963
235,119.9447865,106.9390594,111.9836722,94.00313511,91.03488323,150.8919404,205.8578301
235.25,122.7649611,107.7476203,112.1360426,93.86739436,89.23303138,150.5311071,200.05496
235.5,124.7921223,109.1455874,112.2904908,93.94373966,86.7713451,150.4116367,207.6917458
235.75,130.0707547,108.9872541,112.6172889,94.21988345,81.66115992,147.0478096,196.6261798
236,130.4002531,108.7961271,112.9867234,94.32725382,78.90660129,142.5265878,192.2242293
236.25,130.8985471,108.6410063,108.9391026,94.10856247,78.37281961,138.3717331,191.6569074
236.5,130.7140046,108.553393,104.9833222,94.27731247,78.30936458,134.1137442,192.9120084
236.75,130.5320474,108.5243162,102.6308888,94.12450823,78.81661326,130.2546982,190.188219
237,130.3602152,108.4313232,101.3723242,94.10389712,80.15375973,124.8588593,183.8700957
237.25,130.2762625,108.3515084,98.70166767,93.99993131,79.99672269,122.5076979,177.7299448
237.5,130.283831,108.2659911,94.5348983,93.98463689,80.29330117,120.6725458,175.3559488
237.75,130.2682576,108.2820605,91.37771311,94.01821766,80.21927895,115.9983118,171.5963188
238,130.3151831,108.3103304,87.0669387,94.30512519,79.96686501,113.6734101,166.4589611
238.25,130.0751665,108.3469372,82.89458661,92.8688289,79.87081562,111.3161694,167.8189734
238.5,129.9962167,108.2784492,78.05346107,91.6228289,80.58661656,112.2822967,164.6555556
238.75,129.7470127,107.7368048,75.25098632,90.89400735,86.78589531,113.3457311,167.7535366
239,129.3749152,107.832366,74.66788756,89.04743328,88.47906,114.296366,163.2698802
239.25,128.3713082,107.6920532,71.35836375,84.44655365,90.92645418,115.5099829,171.7853569
239.5,127.7110641,106.5168647,71.3325411,81.92719079,96.12362589,116.9007607,170.3608306
239.75,127.7502902,106.465026,71.79849626,78.01097491,97.71782342,117.6265712,171.8459398
240,127.1773978,105.6104335,72.92989487,76.82152372,100.2794709,119.743745,172.1642003
240.25,127.4978538,102.5286904,73.94186456,76.41042253,104.4553043,122.6630884,177.239413
240.5,127.6875791,102.1461232,75.98091908,78.6256533,107.7291675,124.902913,179.0366393
240.75,127.9643134,101.700354,80.29454227,80.01358981,109.8232063,127.0675558,180.4645736
241,128.1111234,102.0066206,82.68976954,80.1353182,113.4950982,129.7653433,179.8709714
241.25,126.7960389,102.2507385,84.08172391,81.14864299,114.1913085,133.4073989,183.73659
241.5,124.3349278,102.3397791,85.99759692,76.72123558,114.0673147,138.1565523,188.7214447
241.75,122.1412327,102.5604933,89.88341564,78.18559345,113.927986,141.8359836,198.5730765
242,118.2687231,102.021716,93.3054249,77.86682801,113.7222078,145.4425165,194.7782998
242.25,115.3355918,98.30048143,98.24483714,77.66157549,113.6357032,148.7094773,200.3864017
242.5,113.4127627,95.49734651,100.3753927,78.66615461,113.4901933,152.678479,204.5796821
242.75,111.1079664,92.70344833,101.5002881,76.15775514,113.5042577,157.5155322,213.265968
243,105.9874108,92.34449462,103.337927,72.8670144,113.3623507,161.1846063,218.7427088
243.25,102.6439668,91.23096111,104.4566575,70.84442181,113.1871841,165.4359026,215.290946
243.5,99.17238758,91.86027438,106.477385,69.59045356,113.2120721,168.0514026,223.1673114
243.75,96.77114438,90.6548802,109.4996072,69.52742886,112.6614405,170.164489,228.4852995
244,97.67662586,87.76610495,110.1259961,69.67004166,111.7205831,172.8632008,232.4376609
244.25,98.04829736,88.12601677,109.9187548,69.72181554,111.3109535,176.4309707,232.9000908
244.5,98.4526448,87.09201677,110.5587963,69.69578494,111.4930831,181.6533869,240.5404728
244.75,97.80387231,87.07474163,110.3949707,69.88206007,111.4390644,186.5995041,235.7330912
245,97.16413045,87.00364904,110.3464041,69.84737703,111.3361559,194.3853348,249.1661923
245.25,97.50326537,86.97487126,110.3524458,69.87075152,111.5360738,197.9981126,252.3004434
245.5,99.33197271,88.13666139,110.3406974,69.85174623,111.6932469,200.6749953,251.8469563
245.75,99.06526437,89.37068496,110.2346368,69.83937983,111.3904818,204.1075007,257.7504263
246,98.90831787,93.57360162,110.2032851,69.84268847,111.6240174,205.0280154,262.0551681
246.25,98.71695839,95.1729473,109.8882301,69.87481212,111.7447522,204.8192191,262.7196358
246.5,99.5867747,99.56318834,110.0324483,69.86887219,111.9613208,203.920909,262.8081493
246.75,102.080611,103.6146319,109.4652869,69.87651183,109.0924467,203.9587912,256.0467875
247,105.9247869,106.8354044,109.4317465,69.87939713,106.3656117,201.2352198,252.7146906
247.25,108.8232111,109.1480967,109.4802969,69.85496105,100.1257121,199.951817,251.7480088
247.5,111.3019924,114.7256513,109.1510998,69.83278597,98.19880508,196.1318801,255.5285253
247.75,114.1719032,117.6400999,109.2019415,69.85164119,95.21479005,192.2464415,248.2825076
248,116.842277,121.345611,108.9560685,69.916217,92.52781886,188.5382934,247.7417808
248.25,119.3524622,124.2547887,109.1704842,69.94998804,91.13487673,185.1252476,244.2571735
248.5,122.17654,126.3477094,109.4652047,69.91410485,85.67336257,178.8570755,233.6848689
248.75,128.5820747,132.8267201,109.5686054,69.94192231,83.23928849,176.733578,228.3469032
249,131.5784654,135.2862975,109.6740022,69.91745141,79.42325675,174.8152077,226.5322184
249.25,134.8197212,137.2306827,109.8874232,69.87840926,77.427031,170.161504,222.1501447
249.5,135.85167,137.1708957,108.6391295,70.2141516,73.97601865,167.7444595,217.5415156
249.75,137.8113551,136.9760177,106.8263461,70.25079402,71.81105254,166.1786923,222.93458
250,137.6157795,136.7482811,104.1301142,70.2190603,71.4777736,166.3778479,224.5233782
250.25,137.4545588,136.5591623,99.85811027,70.21205115,72.34937899,166.6107561,214.6624307
250.5,137.2704847,136.421702,95.13094361,70.17891126,72.85929963,166.0942006,223.4304744
250.75,137.114781,136.357735,92.60503826,70.14026047,73.41983687,162.0785061,218.3117677
251,136.8956056,136.4087726,90.36020208,70.15286133,73.52093255,157.5520141,210.9308154
251.25,136.6189487,136.45418,86.27248202,70.14301148,73.67693255,155.7490355,208.6084788
251.5,136.1788524,136.1854393,83.42974031,70.16257629,75.56993591,153.9045629,211.417555
251.75,135.4503522,135.5408661,79.16928083,70.13560855,79.08979482,151.5899475,205.8553224
252,134.6860905,135.3589806,77.42977103,69.98958161,81.83050911,148.2298621,196.2951853
252.25,134.7919075,134.9505705,77.44777317,69.84211992,83.05232729,144.7533065,195.2352153
252.5,134.5790287,133.2678791,78.36734047,69.88287372,84.819499,140.8342787,197.605536
252.75,134.6282633,132.7248235,80.06146505,69.78259595,85.99568166,138.6737015,187.4738356
253,133.7087761,132.8164668,81.32805235,69.70315811,88.68093419,136.6536308,192.7989626
253.25,133.9923695,132.8695836,81.03501532,69.73540076,92.4406132,134.3163451,190.304627
253.5,134.2307028,128.6206639,80.960903,69.84978329,96.99656916,133.6081784,185.8653153
253.75,134.1598814,128.2003096,80.74661667,69.78631973,101.1403691,133.5099306,189.9095999
254,131.1298728,128.3570119,80.70716002,69.77818719,103.5534688,135.9810561,184.3220495
254.25,128.1102177,128.5994024,80.45756478,69.64737118,103.8612531,136.2366607,190.6451565
254.5,125.6404859,128.8880998,80.31803634,69.60661849,104.5853215,137.2393135,193.6770507
254.75,123.4495981,123.7874807,83.93355221,69.60611707,104.4735715,138.6344246,186.79468
255,120.2136865,122.2022331,86.78971383,69.56778935,104.245538,141.6806785,198.8253956
255.25,118.0312605,117.547122,91.08462124,69.63489252,104.1331121,148.2127156,203.811534
255.5,115.2006309,114.6455588,95.70517953,69.49347838,104.0725957,150.2497323,203.072331
255.75,110.5784087,111.7271525,99.76508179,69.6039912,104.027498,154.0128265,213.5829357
256,106.7796679,110.0150377,101.5995576,69.63280602,103.7142924,157.4530422,209.9190774
256.25,102.9646577,106.6672375,103.6630539,69.60915282,103.7299517,161.4849294,219.5285172
256.5,98.92220792,104.7473674,107.3320045,69.8121343,103.6999626,165.8171405,219.9115381
256.75,95.09871178,101.4122748,109.9168906,69.84260642,103.9479789,170.0926792,222.0092617
257,92.92430295,99.12659161,116.1640188,69.81929388,103.3512811,176.1776026,234.3374287
257.25,91.1783638,95.53202294,118.6968898,69.47931282,102.753442,180.0430234,239.5384984
257.5,87.8885384,93.5255583,127.295075,69.55410347,102.8803161,183.4693197,241.1223626
257.75,85.60248285,92.66118793,128.9749639,69.57428865,102.1227316,185.9335078,243.8231187
258,83.47552009,93.08382682,129.7609486,69.48521365,101.6857956,189.3071911,240.5997982
258.25,78.28377405,95.46567867,129.418132,69.60031169,101.6985425,192.2952158,240.7791666
258.5,77.90107035,95.38536121,129.0352407,69.58368206,101.8166971,195.3097709,247.139912
258.75,82.15466342,95.28219881,128.8570281,69.61069793,101.9520992,195.7302552,255.3498514
259,82.62117895,95.22202316,128.7221141,69.61436623,102.0611362,195.6478583,246.6830088
259.25,82.68262822,95.01902713,128.5600104,72.1960329,101.6535508,199.0177861,257.9335664
259.5,82.72462668,94.98747157,128.2036152,72.15454877,100.5356476,202.0560479,256.0697442
259.75,85.05444811,98.1213296,128.0984485,72.17595903,100.6996806,205.4548559,261.4018126
260,89.49794811,98.72304923,127.6452756,72.59981045,100.5430756,207.1890617,256.0244305
260.25,90.31749876,99.66992736,127.7952178,72.61652069,100.8218904,209.3178613,260.2121099
260.5,91.19590154,102.3335587,127.0340393,72.19673436,101.0046965,212.9041946,268.1859498
260.75,93.20205613,104.051962,126.6652687,72.67821584,101.4411163,215.3503242,268.3378869
261,95.88186084,108.5850969,126.9117514,72.67589261,100.573132,218.1911722,267.2983772
261.25,98.38026216,111.1026807,127.1080897,72.11998649,94.38760287,220.5569398,276.6761946
261.5,102.5233379,113.9061477,127.2567882,72.19160265,93.14069282,222.5983684,280.1387441
261.75,105.6135106,117.6745818,127.4141215,72.22837553,91.53403226,224.8766639,277.7326777
262,106.0795263,119.7190569,127.6074548,73.05666613,86.45593702,223.9032194,272.5923608
262.25,106.3118027,120.8864873,127.3046067,74.73986613,84.83184995,223.0439063,279.6922657
262.5,106.0916345,121.5203145,126.7396108,75.94552611,82.30152315,220.6152418,280.5119368
262.75,105.8669023,123.0997242,125.6718411,76.99494741,78.09091857,217.5931307,269.0200459
263,105.4925306,122.9869357,123.6687397,76.29578501,74.76283524,215.2616492,265.9218163
263.25,105.3968097,122.8584688,119.3316564,76.45195785,72.57903564,212.9959878,261.7246974
263.5,105.3745451,122.7156281,116.9799177,76.05666156,69.41059119,210.3199384,260.1943037
263.75,105.3717098,122.5390355,115.104802,75.51733832,68.64361897,206.6782538,264.0515831
264,105.4577968,122.6397403,113.0953856,75.13888715,69.7016156,202.0189946,259.8709043
264.25,105.5057968,122.4565816,109.1999094,73.39440302,69.89059709,198.334939,249.694313
264.5,105.511973,122.5210203,105.8417365,72.7972313,69.84399986,194.8187225,252.0857489
264.75,105.5171682,122.6600789,100.8804885,73.72234494,69.82258011,191.512167,243.6849193
265,105.5485985,122.6022999,98.65753587,70.31715975,69.75123806,187.5219487,242.207249
265.25,105.5084632,122.5348672,97.65724219,70.29546663,70.39578946,182.6245244,236.3503414
265.5,105.5771875,121.8244227,96.36500734,67.9694397,74.35085259,178.9394908,237.9343015
265.75,105.6910019,121.450833,95.86565499,67.84300872,76.35779704,174.2236493,233.0084393
266,105.2307408,119.1152543,93.89288696,67.92092539,79.28710259,171.773022,222.3101014
266.25,105.4043772,118.8590579,91.24233141,67.98166613,81.65654056,169.6766794,227.093916
266.5,104.7134472,118.8065874,90.41713482,67.96297926,84.49163625,167.0530445,223.9629706
266.75,104.0665757,117.3848803,91.39977371,68.05754797,88.03154366,163.4627276,213.7167066
267,103.8859405,117.5857998,90.88799983,68.26360171,91.04716095,158.2177741,211.0026976
267.25,103.5287139,117.6792257,90.8273702,68.18261097,93.27549428,153.1138411,210.5800016
267.5,103.7384445,117.9237585,90.70611664,68.22212478,95.64468231,145.4287218,195.2787134
267.75,103.6015794,118.0957188,90.62315368,68.19544782,98.11240334,142.1347902,197.2496268
268,101.7849033,117.0353484,90.49374822,68.19678116,101.9330721,139.4296153,198.9376766
268.25,102.1194672,115.9031547,90.36347044,68.23567534,102.6338177,135.7922608,189.5572749
268.5,102.3958838,111.7372519,90.2507995,68.2168732,102.8986314,135.0638954,190.2180254
268.75,102.5205823,110.1153271,93.5869573,68.19240387,102.7495633,134.1963109,186.9788935
269,101.9708508,105.7106473,95.38863137,68.21894845,102.5385447,135.0571343,188.5216289
269.25,99.39368893,101.6262136,98.28297962,68.69762298,102.2890855,135.0922582,183.4922618
269.5,96.4409571,98.40814772,101.5609089,68.98338212,102.1681368,135.4722106,188.8561083
269.75,93.69643859,96.12294931,104.6743955,68.97490737,102.1274586,136.7231134,192.6325217
270,91.51057264,90.9306357,108.6272315,68.9581296,101.1832941,137.6662182,196.2196709
270.25,88.70591063,88.39678384,110.783622,68.97299789,101.2191674,137.9683698,190.9676272
270.5,86.13762781,85.01928384,114.3358442,68.97323854,100.9099482,138.8987864,191.0723162
270.75,83.69028984,82.08950195,116.7288302,68.97226211,100.3732893,139.458823,190.0627535
271,81.97688075,81.35053687,120.5460144,68.96348433,100.3831586,140.9385637,193.1662213
271.25,75.3853252,74.94133687,121.3646508,68.96017986,100.2699611,143.0497981,199.3590562
271.5,72.19268417,72.27170724,121.2244762,69.04895446,99.92070182,145.6489251,203.2971711
271.75,68.73847429,70.50506372,121.0950171,69.06304415,99.55993639,149.6516962,203.1042097
272,71.5177478,72.20267484,120.8908077,68.70245204,99.62558537,150.9035697,208.3993773
272.25,73.93450706,73.32170261,120.7456898,68.67646526,99.79618975,152.6201648,206.649145
272.5,76.60756261,73.30855446,121.6175942,68.71872957,99.93453992,157.0813796,215.7578177
272.75,81.04785582,73.302752,121.647471,68.7243807,99.27195413,160.4269057,218.9140671
273,84.14013977,73.207752,121.4943014,68.74497561,98.93740022,165.3246041,214.1101777
273.25,86.31751351,73.18152184,121.3450978,68.76197898,98.65410657,171.3252523,230.3959341
273.5,87.48324451,73.63393511,121.1805945,68.73341815,98.77722165,176.0795856,229.0269514
273.75,90.27681551,77.25471112,120.9872611,68.80695982,98.84059772,178.410291,234.2083755
274,93.34421902,80.27315557,121.1620578,68.77849789,97.09624523,181.4030176,241.3898963
274.25,95.75664779,83.14473589,120.7314061,68.73279418,93.49728473,183.2933444,238.5504686
274.5,103.5967867,87.28134363,120.3877963,68.65807219,90.86251823,184.4592965,233.5011354
274.75,106.2566364,90.21232949,120.2916238,68.64202457,89.54005488,186.9043136,239.0706111
275,110.2809966,93.46713196,119.5294524,68.65794715,88.25535859,188.9635055,242.1112429
275.25,113.259899,95.39690974,117.9349368,68.72270641,87.10701519,190.815088,247.6311948
275.5,113.8349417,96.50440765,116.897739,68.70373869,84.58316051,192.0062496,250.7220385
275.75,113.6611228,100.2518649,117.1717308,68.74529205,81.34610584,192.0304225,242.2786027
276,113.4078493,101.2680686,117.484104,68.74698816,76.81753441,190.8481807,246.4256917
276.25,113.2364905,101.5167933,117.7057279,68.80550933,72.99179661,190.6051504,240.979642
276.5,113.200388,101.4152453,117.8563248,68.78128299,71.261686,187.8420551,239.5715083
276.75,113.7076358,101.1185527,118.0801227,68.78343114,70.91083463,187.7557454,243.0458156
277,113.6775636,100.9131888,118.1845855,68.80160318,70.20087882,186.855301,237.4243642
277.25,113.7234138,100.9901782,114.555502,68.93575133,70.34046612,185.6619676,245.1830536
277.5,113.6303368,100.8370646,111.785211,69.08272103,70.93913882,182.7003779,240.5065784
277.75,113.5658233,100.7521228,107.5923996,68.9532369,70.91530549,176.2155631,226.5372287
278,113.4812501,100.6787972,102.8948123,68.95732781,71.85992942,174.1976443,222.2278992
278.25,113.5820437,100.7111873,98.91368681,68.93924414,71.70702538,170.473108,223.7548157
278.5,113.6106887,100.3739818,97.15029247,68.99129352,71.52838902,167.064301,225.0605389
278.75,113.5065608,99.93330979,95.2352184,69.38073796,71.35523755,162.9845891,218.5111881
279,113.2574813,99.88393389,91.81274926,69.75630693,71.15317994,158.6520014,206.9788846
279.25,113.0086093,99.89897598,89.57150347,69.80632533,72.45927761,154.377955,205.4495016
279.5,113.0242575,99.25929437,83.64564382,69.78034494,76.0318969,148.3453995,203.5192375
279.75,112.62756,98.27508152,81.11494517,69.79560883,79.71387487,144.5385379,204.5028115
280,112.6402002,97.41887069,72.35809332,69.63637179,82.29507857,141.1031903,198.5410691
280.25,111.7201035,97.45542325,71.36390284,69.86112488,85.70340385,138.6249443,193.6073785
280.5,111.808232,95.60669897,70.37539755,70.2848953,87.78261338,135.3085832,188.8583073
280.75,111.7326368,93.29828885,70.79706422,69.93966655,90.05976064,132.5806497,190.9647924
281,111.8373775,93.51101107,70.7839588,69.91881006,93.33564953,129.5857855,183.0383751
281.25,106.9664966,93.78041868,70.77840325,69.8999772,95.75450054,129.2594892,188.187535
281.5,106.5787818,93.91706845,70.76974584,69.87110056,95.90062849,129.3809509,178.6556676
281.75,106.6314417,94.19781448,72.63756065,67.25770109,95.73540963,125.89639,178.1051682
282,106.8092752,94.29995123,74.641142,67.20831485,95.53955523,122.7573283,176.2576074
282.25,104.690279,91.1446864,79.63217287,67.10959504,95.40707323,119.7582789,169.4782805
282.5,100.3932875,90.67768083,81.82629097,66.85616701,95.19392508,118.2031934,176.4815179
282.75,99.84496346,90.03607898,83.2169044,67.49487072,95.06153884,115.6926203,170.7243928
283,98.90363305,87.45115028,84.79154244,67.48233985,94.9886452,111.9723795,168.8287458
283.25,98.06306162,85.6999651,86.42348858,66.55145096,94.65430657,109.7929483,164.5463618
283.5,96.07735455,81.22491219,87.91070287,66.69315691,94.64613706,108.3714404,162.2966994
283.75,94.42442822,78.90135474,91.47492004,67.1442867,94.61086795,107.1465376,161.9186853
284,90.81280123,76.6998134,96.26962904,67.06415202,94.53270498,107.0821942,158.0043905
284.25,87.63210763,73.62577019,99.78007348,67.04819704,93.7283722,104.3125351,163.1587226
284.5,87.1009101,74.4248642,102.3808605,66.25396627,93.64352837,103.9347787,154.3455926
284.75,87.58444856,73.418686,105.5710251,65.2978844,93.61198726,106.2648422,165.1680937
285,87.97672634,76.04805328,105.6102212,67.74396906,93.48957902,109.2296239,167.0920683
285.25,87.87305112,74.23412166,106.3197249,68.10676006,93.65809512,112.1308259,167.3651864
285.5,87.6666331,74.10470052,106.1787734,67.83103357,93.65251852,114.151863,165.1109112
285.75,87.49936326,74.02357716,106.039361,66.63087925,93.67487191,117.7256901,168.1321046
286,87.44829002,73.93815123,105.7651076,66.60358295,93.22979145,122.2083797,176.5435527
286.25,90.0842257,73.91759568,105.6485406,68.74386915,93.3206433,124.0672072,179.9116585
286.5,91.82583715,73.81802226,105.6397031,69.31819995,92.43580627,123.7218809,175.3792927
286.75,95.64187419,75.23946671,105.5141724,68.51636662,92.35780627,123.5077883,175.1646369
287,97.70630276,76.95414043,105.6146649,70.03131612,92.60214654,132.9685418,187.2230679
287.25,100.3845419,80.65710339,105.5806814,69.12001056,92.6777237,135.0700974,193.952934
287.5,102.3129731,83.31422949,105.6533443,72.03852908,92.98047098,137.0117551,190.6669083
287.75,106.3513306,86.15399861,105.533926,76.82926982,92.4366326,141.2051515,195.4787496
288,110.3540415,88.34804623,105.1020537,79.39038093,88.79315009,144.7765432,193.2754959
288.25,113.651202,90.50474342,104.5637437,82.42799709,86.85463157,146.9992758,204.7313121
288.5,115.8488863,93.24733601,104.5253636,85.9103582,84.7190277,148.3898044,198.2077965
288.75,117.6624419,96.8939821,104.2650571,91.09671623,82.59325847,150.6939247,207.448811
289,121.4043349,100.8325638,104.4209923,93.39421623,79.75398799,153.5507025,212.1885104
289.25,121.5867412,103.9809067,103.6564303,96.07024401,76.95867753,159.2351675,207.8633022
289.5,121.4404628,107.6514686,103.3422504,100.239242,73.83833803,162.0720258,220.9155852
289.75,121.1740903,107.5643654,103.5655467,103.8079457,71.53498602,164.8052805,219.4296567
290,120.9311196,107.3090685,103.8209911,108.749343,69.04915777,167.9051777,224.6227108
290.25,120.6627664,107.1427407,104.0570993,110.6531129,66.51821333,169.2227845,221.4265025
290.5,120.5469487,106.9668518,104.3634797,113.5792857,62.77182444,169.3008915,219.1411997
290.75,120.4294353,106.8468907,104.5185866,116.3407055,62.03572876,168.8898129,220.8456015
291,120.3242038,106.8080866,105.2636079,119.1190811,61.83730901,168.7847878,224.8272263
291.25,120.4646841,106.7260328,101.9958619,123.0605935,62.59397567,168.6296872,218.9583812
291.5,120.1538066,107.0138872,100.1492237,125.8594754,62.5600952,167.8675589,224.5590759
291.75,120.2981996,107.1902852,97.25996339,127.2068755,62.48204677,167.8952354,218.2276394
292,119.3715472,107.2270255,93.9219387,137.0302681,62.369982,167.5092152,220.7298306
292.25,119.190112,107.2715038,90.80954553,138.0795947,62.21692486,166.3332584,217.5008334
292.5,118.9705283,106.8788723,86.88307067,139.0139684,64.69090554,165.1266404,218.3497615
292.75,118.9071862,106.4021528,85.1629408,138.8542252,70.03787435,164.8322238,223.2265671
293,118.7339776,106.0272169,81.55588197,138.6509528,72.74819445,163.8583464,217.6235292
293.25,118.7013844,106.0394062,79.93814693,138.5252626,73.42389594,163.1165594,215.8535225
293.5,117.5043658,104.6130563,76.26415751,138.4975218,75.49229463,161.6856204,219.6302435
293.75,117.7941533,104.6004871,75.80789489,138.571974,77.12986871,159.7980944,207.923193
294,117.9401763,104.7500869,76.18156155,138.4544296,78.92483167,157.276523,210.0190899
294.25,118.0967655,104.6770119,76.4330565,138.4044779,81.66809991,153.5507479,204.020215
294.5,114.3436812,103.0716256,76.3460159,138.5037644,83.57035216,152.2821724,201.1739847
294.75,109.896898,102.1181256,76.21225522,138.5218583,87.15683165,150.6259371,200.9625715
295,107.3512428,102.3134362,75.11039223,138.4659829,89.78544276,146.2147621,205.6599831
295.25,103.1316115,102.5099795,74.93645461,138.4687547,93.57907021,142.9020697,200.222187
295.5,100.4665868,102.7531509,74.93495753,138.45395,96.03535693,137.9053866,193.610453
295.75,98.48749882,102.809767,77.30295006,138.4600443,96.4119149,131.8886788,187.1379966
296,97.47968273,102.2220597,78.85254602,138.5281346,96.37542019,127.3850157,181.6919457
296.25,94.89238381,98.56874396,81.79880865,138.4325461,96.12252031,124.8656332,180.9312889
296.5,91.92072725,95.65037359,84.579481,138.3402157,95.97057651,121.9708845,176.9981852
296.75,90.45409762,92.65388563,88.4285683,138.4615623,95.91986189,120.4233596,171.8201632
297,83.30431984,88.95588058,91.57657685,138.5525454,95.78292469,119.5456216,176.7967774
297.25,80.56951176,87.24935028,93.63798126,138.7612443,95.68574376,117.2603545,175.7922556
297.5,77.30317843,84.8700725,98.29838635,139.0965215,95.15611346,114.9841719,170.0067853
297.75,74.8140803,84.02838829,102.3486847,139.1202838,95.06014811,114.2236626,173.0364744
298,74.25387884,83.29588474,106.3291762,139.2595338,94.9216515,114.3569606,166.5457838
298.25,74.99181005,80.30719426,109.0976423,139.2183871,94.57029442,115.760047,167.2429524
298.5,75.54667425,80.82446278,111.4990191,139.1404903,94.69526968,116.6201333,169.3410532
298.75,75.4601863,81.55597667,111.706864,139.1779321,94.39057832,118.2244969,176.9233445
299,75.31178682,81.41928531,111.5434233,139.2626803,93.71953983,120.1028302,173.9607629
299.25,74.86687942,81.41050088,111.3241192,139.2258284,93.81198794,122.4901263,171.5521472
299.5,77.83483149,81.34289405,111.1744498,139.175509,93.87260846,123.7289993,173.1513181
299.75,79.57677851,81.22032923,111.0771119,139.0787683,93.92032274,125.0833203,173.2464727
300,80.83763507,81.18257923,111.0562918,139.0049164,93.53132091,129.1137156,179.6582551
300.25,83.55963343,82.8281877,110.8162329,139.0759534,93.76429869,131.6174905,188.6931481
300.5,86.115503,84.8381877,110.9813166,139.0920993,92.85698031,134.7325461,190.9418679
300.75,86.90094079,87.81842103,110.9542718,139.0717484,93.05838604,137.6456379,191.8167827
301,88.05941821,90.44312758,110.9364917,139.014882,93.33212341,142.3244171,199.4489406
301.25,90.11010401,94.40538067,110.8518917,138.6989032,93.5552534,145.2183266,204.5390486
301.5,92.51168208,96.63355222,110.5895859,138.0046943,93.7610957,149.7429513,207.6546977
301.75,94.00771538,97.52436901,110.310415,137.8353926,92.09729519,154.2467059,213.3351978
302,94.5572453,100.4245418,110.0352847,137.8446981,88.51347189,158.038567,211.1703501
302.25,94.40239725,104.2777281,109.9977928,137.985587,85.37287845,160.3022804,210.2179161
302.5,94.2212491,106.3949019,110.2073866,138.1322282,83.00433679,161.1644967,220.2094208
302.75,94.05923897,109.1398241,109.6913841,137.9904817,79.90919275,161.7577,212.4964014
303,93.99827426,112.1373262,109.9318735,137.5953114,78.06783693,162.8546861,212.4499271
303.25,93.72972047,115.1299955,109.6448449,137.6349171,76.11948596,162.5586214,217.9737685
303.5,93.54892586,115.3077178,109.8531766,137.7107852,72.78438874,162.4334085,216.5759801
303.75,93.54940998,115.8960879,110.0359712,137.8594654,71.15691931,162.2674825,215.1355152
304,93.67146506,115.7975877,110.2511358,137.8012016,71.04860135,162.2580438,212.3578664
304.25,93.75389284,115.4822077,108.3553581,137.8078867,71.1431983,162.3953685,216.5492059
304.5,94.1697553,115.360071,106.3721773,138.1783344,71.20860571,162.2577635,219.7452274
304.75,94.31729948,115.2726142,101.316797,138.3277875,71.63005141,161.8722255,213.2820559
305,94.27705861,115.0536868,98.95728285,138.3673014,72.53203554,161.0572738,215.5437133
305.25,94.00333407,114.7207979,97.4551347,137.7974193,73.50222313,161.2153317,216.1730541
305.5,94.12157188,114.5290055,95.90804211,137.9454332,73.38171808,161.2954058,218.4048025
305.75,93.01802526,114.4688596,94.44811817,138.0627007,73.21362615,161.0243046,213.3624847
306,92.28462749,114.4826473,93.33711334,138.1624348,73.12435739,158.4068002,214.6307639
306.25,91.49901314,114.1676126,89.84595593,138.075507,75.98052598,156.2869093,207.4111873
306.5,91.09526976,113.578882,85.52615722,138.3180778,76.97009635,153.5198947,212.5410622
306.75,91.31969377,112.9949005,82.02590081,138.7567639,81.44156588,152.8496927,212.1389946
307,91.50621228,110.1050981,79.31253661,140.2811157,84.58043087,152.9847639,205.4448658
307.25,90.91637278,109.9415179,76.16336554,139.8042964,87.60951584,150.7416376,203.8659052
307.5,90.75100953,106.8401488,75.91542903,135.5498351,89.81874661,147.953172,199.9552801
307.75,90.89675027,106.9756995,74.98211421,132.5326182,94.98926101,145.1332115,199.6945388
308,91.15393261,107.171748,75.30463273,130.5429885,99.96340243,143.1230211,195.8157676
308.25,91.43093261,107.4527865,75.18348401,128.24447,103.1835629,139.6207283,194.8085022
308.5,91.58586316,107.6173379,75.23076396,125.014509,105.9140575,135.0548288,191.1309133
308.75,88.87728677,107.9025089,75.22741508,120.1621757,107.1062764,133.1804082,181.34282
309,87.14074998,107.9868882,75.21376429,116.8170368,109.5528727,133.5929831,190.1110809
309.25,84.15942723,106.7377146,77.72188234,115.0174812,111.896471,133.8755319,186.0539915
309.5,82.78655421,105.2625294,80.65919229,110.6594004,117.0921307,124.3529393,179.4210829
309.75,80.70848219,101.4949443,81.6593901,108.6446055,121.7270474,122.4089296,181.5122386
310,78.85951922,98.95647024,89.10958723,105.291087,122.0498186,120.9437826,175.029675
310.25,74.739297,96.64773287,94.2001578,100.2937537,124.4311317,117.5928897,172.7028646
310.5,70.50589422,94.45080943,98.36868955,98.41232692,123.9770309,114.0656983,168.4416684
310.75,68.61727124,92.78413555,104.825261,95.37174359,123.6932531,111.4404122,166.5572857
311,66.72041532,90.94980549,107.7074529,91.67241819,122.7201903,113.888331,166.0755017
311.25,64.62973013,87.44369438,111.7269261,86.35379996,122.4579918,114.823007,167.7527417
311.5,60.69284125,85.08229887,116.0882193,83.95102218,122.4765795,115.6206938,164.8595125
311.75,62.03431866,82.45859517,119.8713923,83.87124441,121.7221455,115.479629,166.869328
312,66.97361495,78.77287126,122.7550335,80.57026028,121.738125,116.538756,176.4267246
312.25,69.37678022,79.11110692,125.4521631,79.4199362,121.8506437,117.9769827,175.3466623
312.5,73.11247822,80.76793839,130.5019039,76.69565049,121.9702469,117.3713478,171.7321422
312.75,75.29458008,80.78720714,135.5938513,79.38684097,122.0047562,118.6400182,171.508454
313,78.1881289,80.79207752,136.3796666,79.75955702,121.8493241,120.6308824,171.0642368
313.25,80.18192171,80.75844892,137.2457635,79.38481817,121.9434587,123.1819081,171.5626473
313.5,83.92056369,82.35381929,136.5120384,79.3460303,121.8886495,126.7602523,185.6402354
313.75,86.05565845,84.23702636,136.2801217,82.12791918,121.3220594,127.2475671,180.5065411
314,90.04835076,87.19713747,136.0035949,82.24171716,121.4913837,127.1083858,182.7081001
314.25,90.28798465,89.36377362,135.7671096,83.43057078,121.6461737,126.8956221,183.1034845
314.5,91.24507349,92.35802508,135.6767745,73.54282667,121.8270462,126.9334756,180.1226952
314.75,91.03678645,94.55477088,135.6646538,72.40520762,121.9644271,128.9730435,186.7680218
315,90.83690672,97.75427943,135.6136652,71.19845117,119.5052049,129.879832,189.3780996
315.25,90.61418051,101.8895175,135.1537686,71.2225517,114.1577769,130.9134759,182.3328954
315.5,90.51690927,104.3736628,135.2259232,71.34927392,111.5502833,133.1971217,186.0599344
315.75,90.50414068,106.9596292,134.4998121,71.37382419,110.8379817,138.1384127,191.5778632
316,90.51138648,107.0057024,134.3401219,71.60374726,108.7297464,141.8718571,192.6251064
316.25,90.37241955,107.0486145,133.9550713,71.47540111,107.0105153,145.4682357,198.1461349
316.5,90.3177641,106.8900456,133.7098047,71.8005863,105.0289227,146.9834287,205.6126501
316.75,90.29520169,106.5690233,133.6089158,71.84242538,102.3157266,147.9607316,207.0323921
317,90.19749651,106.5332202,133.8822491,71.80503469,100.6731957,147.9168114,201.667049
317.25,90.29700189,106.4704239,134.191232,71.78374106,97.41377028,147.6877002,199.1462561
317.5,90.36965451,106.321056,134.3629276,71.83264582,95.0697888,147.5739987,198.4069158
317.75,90.37914685,106.1878616,134.590044,71.78259006,91.23062213,147.4650693,201.0680143
318,90.07191405,106.0286981,134.6785954,71.77228486,88.73468298,147.3991003,199.811411
318.25,90.09620898,106.1248305,132.2867303,71.82526129,88.35429167,147.3496523,202.1970325
318.5,89.96437428,106.606555,131.0119978,71.81550195,89.6571566,147.0808265,202.0471171
318.75,89.79872648,106.833096,128.070209,71.82049893,89.8507327,147.0475007,203.1298659
319,89.61545584,106.6458502,125.2235215,71.87714102,89.98717714,147.0234795,198.4467954
319.25,88.63162251,106.7808146,121.3308826,71.83214102,89.9720447,146.6297748,199.0132998
319.5,87.92015508,106.3745351,118.2489104,71.81487501,91.01539192,146.4383128,201.6351581
319.75,88.03051513,105.1599081,116.1795188,71.53918996,90.94002357,146.3276073,196.7740083
320,87.30813418,104.3098155,111.5574818,71.18504677,90.97719917,146.0244334,202.3863663
320.25,86.89431513,103.262961,107.4190341,71.19111416,90.81096162,144.9486464,197.8566534
320.5,86.7284818,102.8639553,103.3664283,71.11181786,90.63091753,143.7630208,201.8446371
320.75,86.09864549,102.1567269,100.6305697,71.18658241,93.30698359,142.4908583,195.9946453
321,85.79828308,100.618605,98.26853265,71.22024254,93.96965385,141.6331249,194.4978198
321.25,85.9308915,99.67992441,98.7932704,71.19043131,95.66722586,140.1853101,199.4321436
321.5,86.04159256,100.014921,99.49700822,71.17372875,98.77068265,138.6136898,194.4957935
321.75,86.29595599,100.206526,99.5297028,71.21758291,101.8774091,136.1635195,193.7468183
322,84.28715969,100.363955,100.0030445,71.28365163,104.8804414,134.9815724,194.1249589
322.25,83.37886498,100.529329,100.4459738,71.23206993,107.812655,133.9524688,183.3187487
322.5,82.30648776,100.5885992,100.6959121,71.21023155,109.8044089,129.9910051,186.2756924
322.75,80.07722514,99.05312695,100.572764,71.15939653,115.0988756,128.1943135,184.6228017
323,77.44590569,97.09408992,100.1984598,71.18438096,119.0141534,125.068856,174.8714233
323.25,77.24954727,94.06101214,99.96543566,71.20747648,121.9345911,122.1504502,176.2729115
323.5,76.36366563,91.66480338,99.89008348,71.1572194,124.0808609,117.4868589,173.0390044
323.75,74.72401801,88.14656882,99.64479459,71.0855937,125.4828671,114.9543775,171.1762343
324,72.13621304,87.04626176,99.49055723,71.12567012,127.391747,110.4077873,168.0495504
324.25,70.4503785,87.83043992,101.750122,71.12240231,127.3124386,105.8143595,161.5343356
324.5,70.63987636,84.91199547,106.2451437,71.13451252,127.1742978,102.5775394,152.705516
324.75,72.7445238,80.82243665,108.5364889,71.09294109,126.4584778,101.3173932,156.3660934
325,75.48656084,80.05036258,111.1353211,71.08713827,126.0690565,101.0658174,153.1988045
325.25,78.54598586,79.53488783,114.9161251,71.12499594,125.658182,101.3561721,153.5678709
325.5,80.91306802,76.3173966,119.2369982,71.14885721,125.2887283,102.1195054,150.5184127
325.75,84.22218531,73.17214407,122.6872675,71.16161707,124.9213981,104.1034859,154.6058408
326,88.31085955,72.85229792,125.6481355,71.11255457,124.9388286,106.3777518,165.2810995
326.25,90.94369024,72.68879365,128.556452,71.03858021,124.0683834,110.7258999,170.4395471
326.5,94.08574656,74.11074136,131.4425836,71.05698664,123.9957151,113.2686623,167.1652138
326.75,94.84712349,77.33358593,133.0926163,71.27473267,124.0964268,117.0077328,171.5859141
327,94.66341516,79.99071556,132.9715907,71.58345998,124.2833749,119.5463463,173.2172553
327.25,94.27748629,83.4138076,135.2086068,71.57412664,124.0298512,124.2206867,172.563249
327.5,94.08372515,87.41672675,135.1188514,71.58198896,123.3298329,126.0384162,177.3769383
327.75,93.97723981,90.27348601,135.0269254,71.66131556,122.4901215,129.2758289,178.1495686
328,93.80748153,94.3152702,134.9152958,71.73886951,122.7044072,132.3048592,180.7089735
328.25,93.76531387,97.75803345,135.6197614,71.7654411,122.8590997,135.8714943,195.2488399
328.5,93.72310077,99.98718629,135.3131551,71.75781734,122.991085,140.6706456,195.5981987
328.75,93.66344316,103.2119502,135.2740511,71.54454673,120.1365425,144.0504796,202.8236846
329,93.60131353,105.3794822,134.8271832,71.39049445,118.7016894,148.4980876,201.8246954
329.25,93.59099088,105.8985731,134.7527027,71.41654603,114.1069458,153.3532265,204.6733985
329.5,93.59165755,105.8476063,134.8023345,69.96552751,110.9535199,157.2919673,212.6431955
329.75,93.50302086,105.6683999,134.6440336,70.61650956,108.1348779,161.5378078,210.6683514
330,93.48995818,105.4883338,134.4453387,70.3245588,106.2999695,164.6606457,223.2345165
330.25,93.60432326,105.4687518,134.6172127,70.38847903,101.1479642,167.2125471,218.4285842
330.5,94.06914337,105.3413529,134.4023516,70.3077165,96.15707793,169.3154783,218.8361644
330.75,94.02265131,105.1975426,134.687668,70.23529587,93.18451444,171.6628328,229.5768127
331,94.01176705,105.1138801,134.8703616,70.20631508,90.54177551,174.0971291,226.9387606
331.25,93.95279863,104.9543264,135.0769441,70.13361474,89.36363999,174.4906767,226.1256289
331.5,93.95034813,105.0243915,135.2613015,70.11972585,87.51367085,174.5562044,229.4772809
331.75,93.09503893,105.0476554,132.9266783,70.42305919,86.002017,174.3571927,225.2354799
332,92.41021354,104.8399764,129.9197894,70.7443146,80.66597534,174.3349705,232.3233466
332.25,91.83786048,104.7252782,128.9420453,69.92763725,75.99000312,174.1640811,228.3593745
332.5,91.80179463,104.5800401,121.4695268,69.88930391,75.54054478,173.675379,222.8536845
332.75,91.85600991,104.0265586,116.4696062,70.89378011,73.00130502,172.8118683,231.2988039
333,92.09052895,103.9815641,112.1875427,70.14624805,73.44168156,172.7525349,227.8408121
333.25,90.68079802,103.4803781,105.8164509,70.23367089,73.55089144,172.8607868,229.4716632
333.5,90.23209587,102.6324859,102.993509,70.26231447,73.92440659,168.9312167,226.1033938
333.75,90.87114121,102.4956605,98.86169862,70.89235246,75.76357943,165.6553098,218.1451135
334,91.56589676,100.8695282,94.57665893,73.38275844,75.53796355,161.9748452,210.8256278
334.25,90.05879325,100.3849171,90.80818671,74.80470289,75.40044609,156.4980952,205.6460538
334.5,85.8497475,100.5092023,88.01924732,76.70848066,75.24807767,152.6469774,203.8174178
334.75,84.08487977,100.1958572,85.56657897,77.65240042,75.90255246,148.4330942,206.5546198
335,81.26388651,98.68548118,81.00441847,78.89588366,77.33354375,145.9238257,204.9082873
335.25,79.057047,98.88682439,75.99762835,77.53609001,80.83377523,142.9660479,202.2817178
335.5,76.07077596,98.98025031,75.20472108,79.65720112,83.20714384,140.548764,194.6183512
335.75,76.47630265,99.11565019,74.46830133,79.5358336,87.96596557,138.2137375,187.4986226
336,73.11326914,97.59232635,74.62276429,81.93788747,89.14963414,134.7740435,192.7893397
336.25,70.61010675,96.35986751,74.84868096,77.08699858,90.40414688,134.3023529,193.6215222
336.5,66.30260675,93.66955798,75.70848615,74.64704187,93.45994382,134.4497815,183.5204819
336.75,65.74974494,91.40363613,76.46468078,73.82039064,95.12048624,134.7684058,193.955625
337,64.84643725,88.98843507,76.28304057,73.44981116,96.44633089,135.1261957,194.787391
337.25,68.57523354,87.22662239,76.06789634,73.53965243,97.27880708,133.0463809,187.9254373
337.5,71.22326682,84.93455717,75.93149868,73.66403515,98.06502931,132.0833896,182.1015049
337.75,74.63776824,80.92740439,75.95233465,74.14971416,97.85129171,130.9987457,188.8642806
338,77.32420764,81.37520117,77.69668331,74.15036231,97.65637792,128.5937457,177.3434309
338.25,79.09094448,78.91525433,80.95631294,74.20554749,97.44905191,123.700214,175.6641991
338.5,82.18252276,83.40198272,83.33502312,73.9963133,97.41003957,120.5592118,174.6989465
338.75,84.87386891,83.08613616,86.07166959,74.08319426,97.27466974,117.8877398,171.4280107
339,87.79258686,83.00725605,89.29293625,73.87280537,97.29244134,116.1412611,174.6840096
339.25,92.96650449,83.17884335,92.77096094,73.8996311,97.7144214,115.1575645,169.3665562
339.5,95.76793499,83.05551001,95.79559983,73.90215309,97.54975062,116.6297868,170.1112068
339.75,98.39266226,86.23902853,99.06210601,73.85642918,97.18862526,118.1780744,172.7283554
340,100.458575,88.98104874,103.1021565,73.8423937,96.86006971,119.8149335,174.3793637
340.25,104.8332972,92.3356012,106.689608,73.8708977,96.93912526,121.0641773,174.8719627
340.5,106.1404929,94.4038684,109.0378343,73.90740179,96.93020331,123.9437606,179.4784568
340.75,106.4679123,98.66723097,109.7810288,73.87179367,96.90485205,127.0142935,179.8492384
341,106.3108224,106.0729575,109.3449066,73.78151233,95.62324639,129.4209036,184.9108621
341.25,106.1223549,108.7491519,109.1856264,73.8441177,95.62902049,135.2854407,190.427842
341.5,105.9725321,111.6984347,109.0122735,73.84526465,95.66254976,138.9694703,195.5903529
341.75,105.850921,113.9827866,108.8446346,73.82818452,95.83402824,141.7235354,198.903647
342,105.8761786,117.3697563,108.7854107,73.7493998,94.87325956,148.2563132,207.361915
342.25,105.6829229,119.5982536,108.7772009,73.74710024,95.13207492,153.4802132,208.8990828
342.5,105.628489,125.4248462,108.6492184,73.73954187,94.99265184,156.8504889,207.3814216
342.75,105.5030918,129.5618929,108.6237217,73.71068214,95.2149111,160.4511679,219.6208736
343,105.6386325,133.3875326,108.7583164,73.68778796,95.46115118,163.0150107,215.6157298
343.25,105.7334688,134.3762171,108.7488906,73.64864875,92.76592242,166.191988,220.1004864
343.5,105.6972431,139.8098484,108.7616609,73.70365529,92.01026883,170.3504602,227.501784
343.75,105.8359509,143.291978,108.0118406,73.64713199,90.39277779,171.050073,224.0207239
344,105.9044809,144.3536674,107.4194176,73.62693415,87.7902174,172.017754,231.0881227
344.25,105.4592379,145.4829729,107.5865741,73.59591152,85.0868744,172.2674048,228.4392469
344.5,104.5688466,147.026484,107.3061953,73.58721555,82.88442996,175.3836641,235.2014381
344.75,103.6491631,147.2963752,107.0216685,73.61459523,79.93668292,177.148874,231.3873203
345,103.463547,149.2169106,106.7477338,73.60555167,78.49713795,179.9476736,229.0942904
345.25,102.911911,149.058355,107.0527786,73.60253484,73.80605952,186.9377199,239.4671523
345.5,103.015499,148.8381271,107.3491737,73.57609346,69.80925396,189.8392885,248.966582
345.75,102.4043342,148.7536722,107.5436383,73.53420457,66.92546609,193.2343609,246.286921
346,102.1313145,148.4115106,107.6840669,73.53158688,65.17390524,196.2085355,245.6926925
346.25,101.7943219,148.3753544,107.9252151,73.56619142,63.66913672,198.55398,257.1050283
346.5,102.1048619,147.0470005,108.1736956,73.48933236,61.67830339,201.5064776,253.2111052
346.75,102.3817402,145.24031,106.0953219,73.50265068,61.94619771,204.4262577,254.4253847
347,101.7036062,145.1306103,101.6044872,73.53007618,62.18664505,208.2767089,267.0277074
347.25,99.75118949,145.368271,99.30144728,74.14562251,62.127364,209.9802389,269.4951974
347.5,97.21055986,144.0921272,96.70272506,74.1648481,62.10473172,213.4854889,263.2128859
347.75,95.16009434,141.975144,92.89347903,74.13768761,61.93445395,213.9125167,263.7748059
348,93.50547863,142.3061242,88.76887585,74.26499008,63.35336753,212.3922645,271.5147815
348.25,90.8646453,142.4473345,85.40008797,74.32438694,67.80603287,210.2919364,267.573307
348.5,87.53646293,142.5366539,82.61593814,74.3530212,70.83584769,207.9739946,263.1568523
348.75,84.99246293,142.0995243,79.71576453,74.33352384,73.96234817,203.651516,260.3495785
349,81.67474688,140.8549222,76.67200385,74.33964916,77.00368804,201.0607258,251.9629477
349.25,80.82206001,137.9306797,75.32873043,74.35245339,78.52417065,197.2972788,252.1323342
349.5,81.91459848,135.3939366,75.39769868,73.8187599,82.20634287,194.7905694,248.6145115
349.75,82.70646356,132.09115,74.17152347,73.7741853,85.43079586,190.2178336,243.3045341
350,82.65171099,128.2231099,74.04615871,73.96341894,88.58994116,188.4155756,239.224761
350.25,82.56232827,125.3998147,73.98109698,73.83741894,90.91333554,185.1339406,244.4951655
350.5,82.47480878,121.4672116,73.87686466,73.9225819,93.21738316,182.044282,240.652227
350.75,83.59113153,118.0304287,72.94592638,73.81259468,96.04645459,178.2649163,227.5071127
351,85.84723735,115.7523823,73.00851185,73.78026829,96.60348162,173.4095997,229.7294467
351.25,89.39718303,112.494849,74.53732885,73.73178538,97.81098706,170.1487393,225.4876979
351.5,92.6275534,110.2955323,76.29901866,74.280833,97.63054919,165.7193941,214.0939841
351.75,96.26196129,109.9327525,77.75492509,74.22577581,97.52703881,160.9549663,210.8023993
352,98.3904269,110.3824992,79.49585661,74.42194865,97.27593978,156.964889,206.0593646
352.25,102.7364269,110.6982956,80.50978287,73.71704245,97.03013731,152.6981483,210.235257
352.5,105.5649791,110.7976474,83.79912855,73.78586189,96.60890088,149.5545696,197.9902016
352.75,107.878463,111.0385591,86.79984548,73.75257129,96.41598025,147.0150194,204.7971525
353,110.6566059,111.3206839,90.88308622,73.76814863,96.38446714,144.910739,193.6322041
353.25,113.5104818,112.6220316,93.49541426,73.82881001,96.05576976,142.7524866,192.0530423
353.5,115.546553,114.0674284,97.61996452,73.84119096,95.98368714,140.3186697,199.7924755
353.75,116.4233835,114.7704917,98.12970526,73.83347534,96.01625522,140.2366776,191.9653101
354,117.1144502,115.0265234,99.72083016,74.20139201,95.42798361,140.1297236,192.2499454
354.25,116.9635266,114.7152585,99.48612002,74.37327235,94.64656605,140.4862792,192.3090407
354.5,116.7416483,114.4312797,99.41837927,73.93481997,94.73027797,140.5966623,189.9788916
354.75,116.5799353,114.3120352,99.24467557,74.00906997,94.86533749,140.7627151,197.8005653
355,116.4347234,114.5677098,99.0350336,74.01967603,94.88591769,140.7545141,191.4766037
355.25,116.3832303,115.6854221,98.90734739,73.73711651,95.00297639,141.5114871,200.7982035
355.5,116.3156789,118.4866258,98.85296468,73.69852202,94.75184058,142.5452159,193.0034091
355.75,116.2783414,124.8873825,98.71533183,73.67022796,94.86248973,143.5043714,193.8604546
356,116.3518055,127.7434684,98.8598596,74.41687132,94.68755894,144.8695811,193.3235698
356.25,115.9191596,132.0851086,98.81413291,75.06163675,92.79347869,146.3589275,204.3284288
356.5,115.4244411,134.357647,98.71321253,77.1988895,92.9824152,148.457069,202.3031982
356.75,115.4044025,137.0018878,98.70913207,75.79010745,93.16999192,150.3847603,203.427688
357,114.9721508,140.5725858,98.66449908,76.896163,93.30378557,151.9201461,209.3279471
357.25,114.5946375,142.5909095,98.50620527,75.91189813,92.62636545,153.5321585,213.5283531
357.5,113.7616992,145.7195885,98.06392132,74.75936727,91.35839886,156.875554,209.5091714
357.75,113.9810572,150.1887568,97.86289251,76.23233552,88.12580627,158.5784861,212.9059884
358,114.2190979,152.178942,97.79475982,73.22965034,85.91515734,159.9228515,218.8085155
358.25,111.886478,153.0706219,97.67910986,76.83741102,81.21580606,163.2052113,222.914189
358.5,111.5841288,152.8656036,97.72756777,73.63960679,80.38477671,167.2037413,225.069582
358.75,111.9350177,152.095301,97.74938259,75.39360679,79.48474874,170.5186655,219.6687623
359,112.1973836,151.426293,97.09490019,77.06828933,76.49019318,172.8686675,229.2045774
359.25,112.4012507,151.2684756,96.57326438,79.04767425,74.84094627,176.0709955,230.9152871
359.5,112.3853988,150.58651,96.82161455,83.96340524,73.53743112,177.7381911,226.6563996
359.75,108.8856951,149.94375,97.06506577,86.80189009,72.65476445,182.2153516,236.1221626
360,106.3579679,149.0138708,97.20213091,87.6830012,71.96238061,190.3349766,245.5597982
360.25,103.0885604,149.0382458,97.17376339,88.58037775,71.90627106,195.9443152,247.8272185
360.5,100.7579988,146.1888031,95.37563582,88.40991478,72.79988217,199.4187596,251.9649678
360.75,99.70620459,146.0138135,92.08501412,88.26262948,73.12030952,202.409694,253.1278713
361,96.6661583,141.5332451,89.76866085,88.11929956,72.95222785,205.1531776,260.7951076
361.25,94.75109216,141.8327701,87.06505165,88.06973912,72.9142092,204.4687546,262.5117344
361.5,91.97243719,142.0195044,84.54814522,87.96431151,72.94432648,204.4160113,257.7666186
361.75,87.81063894,142.1772333,81.15956497,87.95970082,77.15069401,203.9530664,256.8017115
362,84.8875757,142.4110257,78.3221785,87.88896717,80.47715491,202.3331141,258.4374179
362.25,82.00058916,139.2920203,75.04117232,87.9403005,84.00190325,200.8831228,258.4050006
362.5,80.03061893,136.708516,70.93134326,87.95188421,86.95030729,199.377894,251.8537489
362.75,76.06017448,133.3915613,67.1976087,87.94106821,89.84178204,198.189144,252.3380263
363,74.85882633,131.3975798,65.45469417,87.91678851,92.79385695,195.4939588,243.6912463
363.25,74.23198423,127.1330613,64.90966639,87.91924849,95.76398598,192.5536029,250.6906385
363.5,74.28441941,119.3130254,65.52802109,87.93531112,98.67657858,190.2512292,239.0721207
363.75,74.31567867,116.6380501,65.48100931,87.90810573,100.3793448,184.5171921,233.6090034
364,78.62692867,113.9929641,65.45799696,87.81019709,103.3382785,180.8083257,236.9787012
364.25,81.23872497,111.6018867,65.46452474,87.83746195,103.5062248,178.1211509,227.4629558
364.5,84.9849904,108.1425745,65.36830106,87.85517028,103.3798315,171.6167942,225.0936153
364.75,87.45677103,105.8619925,66.49602946,88.0306644,103.1754606,166.5472235,225.1355319
365,90.12723399,99.93855937,72.1329008,88.02505358,103.0063444,163.256418,223.0173206
365.25,93.92839911,96.31854033,75.13429474,88.38056179,102.9437518,159.6357389,212.3005623
365.5,95.89694574,92.60776255,77.13456776,88.48331082,102.8058242,157.0020335,215.8282508
365.75,97.07542193,91.85571113,79.03124612,88.43274233,102.6767275,153.8072716,213.1487034
366,99.3338359,87.23573759,82.51983378,88.37712225,102.6678939,149.7329771,207.7482829
366.25,100.0972526,85.2542032,85.99257945,88.41458641,102.6823898,148.9057549,196.9219455
366.5,100.3202622,83.98514684,89.88839427,88.45771824,102.2962529,147.7042128,196.7916568
366.75,100.2276724,82.71213758,93.31002475,88.44633451,101.9896927,147.5767525,206.0924921
367,99.97389697,82.83494803,95.84363586,88.4963754,101.5519365,144.4885673,197.8088309
367.25,99.88320751,82.55024448,98.49899594,88.47759049,101.5082128,143.6249653,200.8239911
367.5,99.93991157,80.52886064,98.86377014,88.49474327,101.0306055,140.8008239,200.1226984
367.75,99.86714018,80.42754791,101.8747809,88.49863552,100.3780111,133.0906017,183.4601766
368,99.77668984,80.39224343,101.662019,88.43258861,100.4828259,130.5516645,179.6683556
368.25,99.7817911,81.02147364,101.4356553,88.38005908,100.4232333,127.5838362,182.9531232
368.5,99.77884927,88.40080697,101.2248605,88.26117941,100.0255358,124.741529,182.4662307
368.75,99.81147273,90.76711132,100.9962935,88.26215514,100.1723498,121.9985376,181.5692392
369,99.81017811,94.79887058,100.8107451,88.26882461,100.2145146,119.5767295,168.6882607
369.25,99.76886389,97.55667722,100.4544383,88.36113644,99.99073229,117.1825376,175.6880915
369.5,99.71487493,99.65040469,100.3493523,88.3575035,99.91773689,113.5707627,169.0210985
369.75,99.83616065,102.9028028,100.2755863,87.78540161,100.1931337,114.3969468,169.8599392
370,99.81033966,105.1003142,100.2987397,87.73547077,100.385548,112.9925486,166.098712
370.25,98.98726983,108.4060381,100.271865,87.66132779,100.5770294,114.1077245,168.7122697
370.5,98.49781808,111.8509319,99.99318084,87.44190451,99.21907882,117.1389048,166.1934856
370.75,98.01042919,113.033724,99.90649252,87.45952477,94.83087776,121.4185979,178.0173534
371,97.41025838,114.992473,99.7303285,87.48693218,91.83444258,127.4710635,180.8610941
371.25,97.3483683,115.4646026,99.729391,87.58136287,89.02950571,131.455394,184.9974178
371.5,97.4683683,115.2647127,99.77709108,87.6891089,86.82912109,136.9488217,194.139877
371.75,97.68619546,115.0582986,99.41042986,87.4584128,85.49439466,143.5738736,202.784528
372,96.30308292,114.9235687,99.50386901,87.55133536,81.98791739,146.533489,195.7429379
372.25,95.73683292,114.9129602,98.52963824,87.46998278,79.66191739,147.4201445,201.2105136
372.5,95.95698636,114.8494239,98.85803331,87.18174697,76.41525072,147.8588128,207.7945917
372.75,96.15209747,114.8059925,99.19705126,87.21363321,74.07064602,149.1446576,208.3854351
373,96.42202546,115.3060577,99.41667248,87.25501655,71.7303519,151.8598971,210.6002021
373.25,95.38430214,115.3398158,99.5678397,87.50765188,68.86124079,154.5083537,205.3815669
373.5,93.43661756,115.3486095,99.48124189,87.56726828,68.75092333,160.9836425,217.7096524
373.75,89.90106926,115.3658297,97.95820822,87.67309967,68.22064555,164.0587958,222.207458
374,87.1322421,115.4596186,96.1112025,87.57980368,69.55710465,168.8679228,221.4578365
374.25,83.97132132,115.2747297,94.84478985,88.94928081,69.51970205,172.467582,230.8742549
374.5,83.07455942,114.9284995,93.12406069,89.01705241,69.55857886,174.8780354,233.5123899
374.75,79.00108499,114.8677776,92.23256708,89.03838761,69.48183283,177.6190724,226.682606
375,77.00987287,114.9240596,88.99971238,89.3390049,69.41675973,179.872009,235.8687136
375.25,75.7920609,114.6889741,86.32208612,89.54698735,77.07964862,181.6768469,235.5711425
375.5,72.89185455,114.6328425,82.38393797,89.57691328,79.79834427,183.8661644,235.0466344
375.75,69.78243897,113.4222523,80.34322369,89.57746884,83.32833354,184.6311297,236.2089416
376,67.5125866,112.0245698,76.52256231,89.64862227,86.49433354,184.5315763,240.0672449
376.25,66.54011907,111.4747318,75.93068352,89.71998267,90.64560805,184.6131105,239.1928437
376.5,65.99606778,111.1060414,74.32837583,89.29672413,92.4974599,185.7313886,236.7590464
376.75,69.5371154,111.3610308,74.48448694,89.20936759,94.66642875,185.4062195,237.3415049
377,71.95667381,111.677499,74.79092213,89.30501574,97.52786961,185.2572856,237.5085043
377.25,75.29537751,111.8624136,75.67571049,89.5125713,100.2282267,185.2263434,234.1560724
377.5,79.33518307,111.7051312,75.59245431,90.29807635,103.8743518,185.2068937,240.7041225
377.75,82.6130164,110.6210592,75.41571772,89.57154857,106.9510884,184.5913679,239.7105462
378,84.92891587,107.728874,75.19624858,89.63040659,110.9588755,183.6129039,237.4440264
378.25,87.82547143,101.3335962,75.09981272,89.62495205,113.0144873,182.5840561,237.3108961
378.5,91.40824921,98.88080401,75.34747939,88.94395083,114.6536546,181.2097981,238.3832012
378.75,91.64527566,95.1416682,77.32675885,88.99350638,117.7822904,179.6551879,239.1726428
379,91.81138677,94.11703033,80.61890939,86.81080797,121.7092864,177.5495935,237.2139034
379.25,91.64113214,91.8896145,83.82710096,87.07279709,122.8590113,175.6086761,230.0335167
379.5,91.25711482,91.33765154,87.5099775,85.97544861,123.2987773,173.9738088,226.9270131
379.75,91.08924445,90.75983408,90.69384707,87.58278447,123.1313727,172.2413284,232.1224915
380,91.09495385,87.47192667,93.3171804,88.12869356,122.7532554,169.0166326,226.9936717
380.25,90.91959274,82.95748223,96.17765927,86.79435493,122.2585771,167.2935771,220.6407869
380.5,90.86999742,80.8697309,99.71384913,87.29007042,122.0462568,165.9363959,223.5228416
380.75,90.75090019,79.83077079,100.9687303,84.70495931,121.8908967,162.613388,218.6309666
381,90.76862433,79.78686603,101.3128465,86.81216169,121.4213947,158.6930705,212.6334271
381.25,90.70564394,82.40157191,101.0427539,86.78188391,121.000861,155.5256974,203.5512128
381.5,90.72782785,86.67649254,100.9095467,84.91041566,120.884204,153.5089665,212.9038461
381.75,90.73550407,89.35177032,100.7070467,80.66843153,120.973437,150.3304511,200.3556129
382,90.72544234,92.02971477,100.5950854,75.76602413,120.9617827,148.3737805,201.5232652
382.25,90.66843823,95.43337289,100.5559748,72.74214245,120.9483359,143.9832724,198.4991531
382.5,90.7111453,97.06149789,100.4142986,72.0036071,120.8668679,136.1917362,194.9644329
382.75,90.77179609,100.6960812,100.38006,70.77023965,121.0811609,130.5508896,187.364211
383,90.55878869,108.3585177,100.3452183,70.92535447,120.339107,127.0989356,179.6954089
383.25,89.93663848,110.4090963,100.3967289,71.11432408,120.1488569,124.7750334,175.9173118
383.5,90.0104975,115.1766223,100.3706548,71.34253455,120.4131384,121.7726631,174.6719255
383.75,89.26757753,117.8543869,100.6315603,71.36686379,120.5829595,122.3744297,172.0431076
384,89.51918269,121.8446994,100.0196519,71.41075534,120.6152124,123.9175698,183.098124
384.25,88.55471749,124.5005347,99.93959016,71.39856171,116.0896568,125.9095508,177.4881142
384.5,88.67379214,124.6022466,99.7261531,71.7726085,112.8641277,128.8191698,187.1987801
384.75,88.78698302,124.5770853,99.78228273,71.97214322,109.2880638,130.7710005,181.0020054
385,88.65524691,124.3665155,99.79366735,71.96451739,106.4469429,134.6484795,187.8634633
385.25,88.09321516,124.1968477,99.88167285,71.94098203,103.570714,135.7764887,191.8753256
385.5,87.99828024,124.0141962,99.26380961,71.99558361,100.8506648,135.6148221,191.7025221
385.75,88.19901124,123.9793029,99.01582812,71.97940097,97.86269175,135.4295972,191.8090828
386,88.63789592,123.8251166,98.63593924,72.00179337,94.95300656,137.2813312,191.2551468
386.25,89.42461285,123.4245393,98.7362288,71.9391932,93.25205648,140.4185781,190.0656663
386.5,85.45561285,123.2110408,98.90845752,71.98155189,90.63265172,143.3137538,195.0516396
386.75,83.31104495,123.1736852,99.08921369,72.00433747,91.26795728,153.604155,212.2357215
387,79.6601733,123.2212381,99.26903214,72.07624025,91.66551283,158.0959562,216.7697725
387.25,77.73869058,123.3167371,98.05405778,71.95664716,92.48420435,161.4704714,216.8946467
387.5,74.86449837,123.3606863,92.39854727,72.00449997,92.89486813,165.4443757,220.6936821
387.75,71.01318973,122.7887345,89.42240119,71.65338165,92.82573233,170.8543016,223.9656741
388,71.07046486,122.6063513,87.2410053,71.61328463,92.92141459,173.997401,227.0533832
388.25,70.44741436,122.3592482,85.35079542,71.65164048,93.72865665,175.7137139,229.6369424
388.5,67.96094652,121.3876454,81.65557496,71.65078608,93.76536606,178.0951771,237.3320837
388.75,66.92316874,119.8100306,78.63549595,71.65525741,93.83083986,179.5799625,228.6634967
389,66.61375207,119.8665093,75.12235585,71.59299687,94.13628321,179.8002217,239.559796
389.25,66.65411972,120.1384537,71.8058079,71.67882875,94.30046412,179.5014338,230.9373562
389.5,67.9495406,118.4726683,69.0358079,71.59625067,93.66555372,179.3423227,237.0490938
389.75,74.07926709,118.4737062,66.22780285,71.58294593,93.47106484,177.9603386,232.3925578
390,77.25856493,118.7164974,66.35691396,71.61913806,93.24832821,177.9762645,232.1646172
390.25,81.39250012,118.9983026,64.06882136,71.66942814,93.07570475,177.9783727,234.1168363
390.5,83.9380751,119.2634478,63.99587494,71.62250333,95.40576648,177.5390058,226.4557762
390.75,86.73391637,119.0107582,64.0310517,71.65768588,100.7236924,177.1800008,237.1548619
391,90.11768655,111.7506312,64.06062435,71.78386842,103.2732087,177.0647524,231.4325606
391.25,93.61716186,108.9776065,65.73712958,71.77996038,106.0853669,177.1876909,231.6538691
391.5,95.54535513,105.1882606,68.86679007,71.88244495,110.1461387,176.6543879,230.8746359
391.75,98.5648175,102.7244559,72.95118491,71.92624423,112.3138459,176.2130916,233.4293107
392,100.7571862,101.4081049,74.97281983,71.89990795,115.1191213,175.4974856,229.7389301
392.25,103.5634056,98.91674743,75.71794843,71.91948761,117.1496219,171.985336,226.0370691
392.5,103.8743271,97.2474089,79.93837171,71.86595765,124.6372473,169.2997619,224.1669473
392.75,105.2018018,94.90172371,84.05842097,71.84978874,127.797877,166.8748259,220.317866
393,104.9931907,91.30595211,86.61340148,71.93382313,130.1342131,163.5183006,219.3902831
393.25,105.1725734,90.04485168,89.90117397,71.93602161,133.5013384,159.4024359,213.3865544
393.5,105.5834861,88.64362091,91.52409725,72.01671606,135.8489772,153.4697208,204.3155098
393.75,105.982617,87.8943848,93.23259398,72.25130653,139.4966161,149.6076468,204.8202715
394,106.0700614,87.82273797,96.10121014,72.42580859,141.6868896,144.1923236,192.4200606
394.25,105.848012,87.80155952,100.6251597,72.43662763,145.2873989,137.4949162,186.9678264
394.5,105.7629194,87.78256962,103.4718937,72.38195904,147.6662373,134.4914038,190.4432939
394.75,105.6235742,88.02161003,106.6726886,72.66721956,149.4018299,134.1340998,183.2442971
395,105.5318335,89.49317413,107.7958985,72.64776912,153.0082743,133.6390621,183.944247
395.25,105.3359816,93.66861764,108.7009793,72.66379915,152.7953576,132.3318,189.547452
395.5,105.4072573,96.23073885,109.9527848,72.47947725,152.6512073,129.7197497,186.3290659
395.75,105.1637769,99.74549194,109.7244683,72.33773081,152.572233,127.9042598,185.438786
396,105.0732393,101.4499383,109.4704251,72.29125543,151.9749034,121.3723586,169.4992931
396.25,104.8701919,105.649168,109.3872842,72.48601012,151.1566626,118.9232845,173.1768566
396.5,104.2255376,108.4615771,109.3540523,72.50171148,149.9538014,114.6216972,163.366275
396.75,103.4922917,111.6899327,109.0906481,70.92727171,150.1244374,112.1078824,171.6411823
397,102.1548473,112.6762025,109.0461908,70.67672232,150.3677494,112.4408396,169.6170272
397.25,101.7376868,112.9545011,108.9359955,70.61353196,150.6001659,112.41871,168.3748573
397.5,100.6243282,112.7648858,108.9260659,70.19501994,150.6398554,110.7477814,160.9676687
397.75,99.36077263,112.9191213,108.6740885,70.20324961,143.169411,110.844425,166.784239
398,98.78575676,113.2583014,108.5142529,70.09869405,140.4977948,111.9027583,170.4049539
398.25,99.21234406,113.4894053,107.8855952,70.0131385,137.1291434,114.0438972,173.8675988
398.5,99.21944002,113.4427368,107.5441137,70.5918422,133.8401832,118.3941088,172.032156
398.75,99.1805848,113.2214497,107.6223151,70.3880459,129.610412,123.061445,176.90312
399,98.81708053,113.1612513,107.5849204,70.63616556,127.7522,124.076909,181.0018176
399.25,95.2169218,113.0106587,107.5512746,70.05083367,125.6371858,124.8976336,184.508537
399.5,92.76495599,112.8185397,107.3779876,69.9195991,122.800261,124.7168788,184.4087805
399.75,89.47717821,112.5747363,106.6232802,69.61547212,119.990246,124.9530774,172.97965
400,85.26046524,112.2793202,106.790487,68.95658323,116.2946658,127.8652996,180.0863382
400.25,81.91828006,112.0867541,106.9808458,73.50408323,113.218642,130.7119663,182.9577528
400.5,79.48071392,112.0289392,107.2126188,74.88385175,109.2122253,136.9480905,194.6330359
400.75,76.4134917,111.8633837,107.5828096,77.91425579,107.0516293,140.9512438,198.0321276
401,72.57269805,111.2333043,107.2294693,80.98487628,105.3321142,143.4788569,194.580344
401.25,72.05769805,110.4920697,105.2495004,83.88059057,102.4444698,146.7684998,206.3671119
401.5,71.6211372,109.9947988,101.9153926,84.81387099,98.6483505,150.3997059,201.052823
401.75,71.62146128,115.8048998,98.59183708,85.61983059,97.86353809,153.9057467,211.1536993
402,71.61155387,112.5774554,95.0582696,85.49063867,97.56176854,155.4793795,214.2017451
402.25,71.86831313,111.0221062,91.75300465,83.65428183,98.25542006,156.632421,214.1436335
402.5,71.67579461,111.0150294,88.96971761,85.88744681,98.53985127,159.9616494,214.5386086
402.75,71.61345202,110.7702675,86.68188933,86.90083306,98.67662114,163.2679827,218.5862447
403,71.37469178,110.6734061,83.25749856,86.72669164,98.79176493,167.6890877,217.9103542
403.25,80.26858067,110.7908847,82.09251674,86.80641386,99.1302922,168.5233734,224.4158683
403.5,81.38657876,110.7708014,81.94883619,86.32405275,99.10052074,168.2704976,224.923115
403.75,81.16002828,108.247468,81.93612785,86.40710831,99.29642761,167.9688963,222.741947
404,80.8880402,104.0136056,82.49393649,89.12056069,99.29725454,167.6495642,226.3796117
404.25,80.69804917,101.2086056,82.93495501,90.02624323,99.08298453,167.4434204,215.7721928
404.5,80.82162941,98.40305003,82.77787168,90.55269104,100.0865463,167.3364723,219.3641796
404.75,80.69055945,94.91782781,82.53329015,90.56271749,101.1110638,167.3820569,223.4479766
405,80.46155945,93.11492503,82.51402247,90.41657031,100.9607641,167.0011055,216.8045853
405.25,80.95575033,89.25219355,82.42265323,90.27240072,100.7842277,166.9677687,224.3530625
405.5,81.43668689,81.45006392,82.25256702,90.1956501,102.0285038,167.0533154,218.8272569
405.75,81.89544191,79.1206283,83.1920485,90.23365164,107.4744092,166.3480689,217.7003429
406,82.41305582,74.08811507,86.35478924,90.15012982,109.8564524,166.0547812,219.8995265
406.25,83.05019472,71.51952921,89.64646517,90.1831555,113.6090566,165.1089819,219.3466325
406.5,83.31905992,67.49064032,93.67552998,90.24681749,115.8706767,163.8076571,223.0553194
406.75,83.89324992,64.59622955,95.61155467,90.21264537,119.0634545,161.9155065,215.2843133
407,84.51818324,64.2697851,100.0445846,89.89591419,121.3373169,159.2731442,209.0845403
407.25,85.20724913,64.08772161,102.6043994,89.70105308,125.3289673,157.4545728,213.4480979
407.5,85.84077724,64.01499013,105.7427327,89.67337977,127.7908878,153.6308657,206.9954
407.75,86.6339878,64.13284727,108.1225548,89.70706066,130.1634882,152.5210473,210.9605104
408,87.34380999,64.13055434,110.794575,89.64432282,129.8254902,152.5748171,209.9213482
408.25,88.0398335,63.87393436,110.8581121,89.67861401,131.2344633,152.7498929,204.2188824
408.5,88.38888234,63.81648992,111.1331121,89.72583623,131.0462225,150.8896674,207.2575546
408.75,88.38316268,63.94126469,111.1531676,89.75172022,131.094782,148.0108347,196.070017
409,88.95840812,63.65223087,111.2370858,89.85081856,130.9434704,145.5122022,201.0153795
409.25,89.3324198,63.54066392,111.5768388,89.79630304,130.3008315,135.3157123,195.1702485
409.5,90.00097352,63.34538615,111.721521,89.77119193,130.1302495,130.7794082,181.4085675
409.75,90.30882557,63.63043698,111.72352,89.78566608,129.3647524,127.3133129,184.2324211
410,91.4185083,64.01707317,111.6294009,89.6935647,129.0507665,123.3483156,183.2545866
410.25,92.45800359,64.39878283,111.5843752,89.67189803,129.1842357,118.1866407,171.3987088
410.5,90.59218991,64.82009987,114.6460092,89.66664162,129.1959023,115.2202518,167.7972676
410.75,90.62870835,65.08680693,116.3604096,89.63425273,128.2725412,113.6524046,166.9169436
411,91.77217363,65.57306102,116.2238487,89.61610375,128.4375412,112.5521108,164.5966069
411.25,93.00886092,66.00715521,115.6838043,89.62715924,128.0956182,112.8605013,169.8513559
411.5,94.06271031,66.46834315,115.0534523,89.64340198,127.5614647,114.1583347,167.1295543
411.75,95.19445968,66.79089471,114.8235805,89.62100444,127.0517425,116.3376087,173.0171792
412,94.619297,67.23787767,114.8054324,89.63098552,127.0625361,118.2102753,167.5003542
412.25,86.82518712,67.64840205,114.7540856,89.92848707,127.0742028,120.5526563,173.7210024
412.5,82.94801431,68.00419353,114.0479004,90.13694666,127.0511473,122.6491235,171.7500772
412.75,77.67785354,68.39669191,113.187993,90.11328958,127.109851,123.7695788,176.7980015
413,74.62893059,68.80807183,113.2612569,90.22019381,124.6366411,123.9135619,172.1137301
413.25,70.89540305,68.97836993,113.2404235,90.23182474,119.8442337,126.7660434,177.3726581
413.5,66.17607493,69.45120505,113.1452384,90.2743914,124.758817,130.2599323,181.560445
413.75,60.99099347,69.85358076,111.3467984,90.31454329,121.6902615,134.0395685,190.5022172
414,58.18474202,70.23232673,108.0359342,90.22413163,117.3973249,138.4259019,194.8635785
414.25,53.52030319,70.50175344,103.7759607,90.09493541,115.0804202,141.0236797,197.9823241
414.5,50.1209895,70.18619408,101.7731035,90.07214863,112.0584842,145.1454574,202.1447946
414.75,45.27345097,69.68964868,100.9321313,90.06977003,109.7586978,149.2873601,197.8233786
415,44.9392057,69.43239927,96.39718421,90.21034399,102.1424941,151.4352276,206.4464075
415.25,42.6947368,68.6141515,92.08464452,90.31181329,98.83334598,156.4621108,212.0049798
415.5,43.07926257,69.19277501,89.30279267,90.37727625,96.38693573,158.4826293,211.5783711
415.75,42.96936508,69.96899522,85.81543465,90.30048432,92.93094807,160.8666156,217.7273199
416,42.36885438,69.88461654,84.10580502,90.16290202,90.46548511,164.0820997,214.9176842
416.25,41.75871781,70.81105886,82.59175273,89.78687027,86.361874,166.4668674,225.7557678
416.5,41.85959776,71.74530981,79.48630829,89.52536822,83.07235548,168.2735935,220.6241278
416.75,42.3107512,72.62610724,74.93337178,89.49748514,79.02744807,169.949149,217.9744873
417,42.75862623,73.45987569,71.85288116,89.48491841,76.19728934,170.6007861,219.0996622
417.25,43.18514324,73.74625263,68.3582751,89.32342376,73.43219675,170.6225092,230.4754999
417.5,43.65727183,72.30894664,66.88839855,89.61147436,69.59473379,170.6569006,220.122959
417.75,44.41685999,66.44694821,65.58958696,89.78828095,69.99695601,170.6667699,228.2938893
418,44.30940894,62.06742943,64.0442208,89.80725028,69.99362267,170.6126022,220.6134413
418.25,45.04817675,56.79451401,64.04001204,89.90487991,70.02407851,169.8282133,220.4079035
418.5,44.90229277,54.34059978,64.24390093,89.8029955,69.93775732,169.7402812,227.379015
418.75,45.83842971,47.5562243,64.11726072,89.82336309,69.90970176,168.9912635,219.5848084
419,46.65955999,42.71150134,64.04284552,89.48424343,69.7635642,168.4863005,223.8453213
419.25,47.69962241,37.18074647,64.07260397,89.46875401,69.62258477,167.2558268,215.3780595
419.5,48.27773562,35.4653614,63.84922887,89.48754849,69.35632836,164.4766231,215.8993533
419.75,49.15443676,34.84067489,63.79396961,89.63996642,69.21732453,161.9032342,212.997803
420,50.39208466,35.12902229,63.94864281,89.71038641,69.53013499,161.4040923,212.4585174
420.25,51.49870826,34.96817406,63.69221119,89.54849053,69.20791277,159.5496914,211.727706
420.5,52.86580499,34.13470627,63.46996342,89.65255036,69.62986071,156.2330306,215.5697123
420.75,52.96453851,33.6969061,63.82741782,89.7177124,69.94523501,153.1040059,211.573242
421,54.40259768,33.80378765,64.18738848,89.10260782,70.41556043,148.8848717,207.9739219
421.25,55.98003492,34.06596876,64.50645004,89.13316338,70.87247871,143.853262,198.5377275
421.5,57.62920304,34.31753944,64.83054269,90.80260782,71.26830098,142.0429329,194.3404052
421.75,59.48264665,34.63967455,65.27829172,91.74378627,71.65324107,141.2995513,191.1161118
422,61.4682215,34.97766642,65.5939063,92.08367008,72.09970452,141.5244124,200.4359529
422.25,63.19527967,35.52581171,65.98250005,92.05231558,72.66252228,141.2177098,196.1543837
422.5,65.71587698,36.12273157,66.45166333,91.95670952,73.20625712,138.4871419,187.8304315
422.75,68.18337928,36.56839098,66.85425943,88.95682063,73.64798712,135.5770672,185.9077477
423,70.84171517,36.9230685,67.23602638,88.89189779,74.16049329,129.8595116,184.7853707
423.25,73.64122782,37.31229903,67.3899922,89.81476395,74.79162685,125.7409838,177.8210729
423.5,77.54201885,38.0504759,67.69294883,90.02071092,75.3660468,123.1451814,179.2486403
423.75,81.96370899,38.61564183,68.17747264,89.0686633,75.75254742,120.53675,170.939613
424,86.87948413,36.72967231,68.69388276,90.5660178,76.24175786,117.8141764,172.5643543
424.25,92.42213675,18.65804883,69.22446787,89.18648076,76.3640052,114.1925468,173.3688942
424.5,98.83648148,18.59598379,69.50676496,88.46026476,76.80582567,112.803664,170.9009103
424.75,103.7125253,18.72894875,70.03019799,90.03453826,76.74805935,112.5648576,164.1753086
425,112.5537778,18.8881459,70.64861509,88.06879752,77.25356522,110.6343637,170.2876101
425.25,123.308642,19.13479681,70.48918458,86.28648872,77.96021279,109.1496543,166.7690771
425.5,137.0622222,19.49312815,70.8149928,88.12852576,78.65949124,106.6795322,166.0395749
425.75,38.59253968,19.18685328,71.15451444,88.69515274,78.97401317,109.0274868,159.6045255
426,21.61212963,19.419118,71.32011392,88.3417083,79.81478489,112.8434181,171.9053011
426.25,22.55011111,19.07212313,72.13039547,89.93596755,80.34085561,114.2901331,169.9661844
426.5,24.94875,18.89509842,72.14487116,92.86457073,81.19017194,115.910661,170.4051824
426.75,28.10666667,19.01153168,72.33568969,92.70199665,82.19960171,118.2246853,170.0897792
427,17.16,19.14710826,73.2575364,94.15987544,81.60131496,122.0218063,181.9987124
427.25,14.82,19.37379817,74.20433712,94.22439111,81.07333031,122.7999824,174.2633498
427.5,,19.66012029,75.11906983,94.18501382,82.11164124,124.9608632,178.4740778
427.75,,19.68326462,75.99606733,94.19901382,83.20916859,128.0668358,179.0699105
428,,19.18638533,76.97141846,94.29598031,82.18729009,131.4625025,185.8379309
428.25,,19.73732954,76.14381538,94.2032442,74.67126636,134.6084637,187.1849725
428.5,,20.2316626,71.87962829,94.09905769,71.56495929,135.4614551,184.5267497
428.75,,17.9494828,66.87598142,94.14404099,66.23955678,135.2592377,187.1275538
429,,17.2494397,60.88961501,94.05204301,63.18884742,135.2822291,192.0387909
429.25,,16.99332816,58.04603226,94.04864582,58.48771496,138.4282069,191.6554508
429.5,,17.02266097,51.08154079,93.98200948,54.9217599,142.0261618,193.5544377
429.75,,17.35692489,46.86609816,93.93918572,48.53515913,145.5744334,197.0652645
430,,18.153103,41.67140774,93.96341282,44.2513714,148.3769717,200.763754
430.25,,16.96068915,37.56405978,93.95039047,40.10947575,151.2696058,200.0206339
430.5,,17.290804,32.77370461,94.24480562,40.47973716,155.386074,212.3216921
430.75,,18.77753623,32.65663736,94.67924439,37.93452335,159.5998871,213.3578983
431,,19.15942029,31.9925048,94.61148344,38.42000966,161.998973,214.3194455
431.25,,15.77922705,32.02940207,94.62772527,38.44178853,164.9593366,223.2858775
431.5,,19.01666667,31.7443433,94.62080054,38.2380388,167.42867,226.3378827
431.75,,21.63333333,30.9479213,94.61727806,37.98663059,171.6968662,220.2943602
432,,,30.48702695,94.59079394,37.89761536,176.1349234,225.1502719
432.25,,,30.54899916,94.63295256,38.2166062,177.1952408,233.4157877
432.5,,,30.80294358,94.71444829,38.54004646,177.9799576,237.4482626
432.75,,,30.75082025,94.67000384,38.69754762,177.5426325,236.9271773
433,,,23.87584076,94.67671641,38.83680098,177.1752912,229.0572844
433.25,,,19.56862789,94.68089959,39.50461153,176.9131924,235.3959002
433.5,,,19.68547148,94.58785411,39.31554698,175.5381376,233.9483761
433.75,,,19.52832206,94.49918165,40.00347884,173.7319415,227.9063095
434,,,19.71283894,94.42195445,40.54834014,172.3018304,222.8080348
434.25,,,19.53034862,94.43885007,41.23946779,170.2936554,229.6649957
434.5,,,19.50869221,94.4968439,42.09001443,168.5061644,219.8460165
434.75,,,19.46249096,94.22326365,42.99438988,166.316605,223.9245966
435,,,19.67121464,94.03721146,43.85630568,164.2351245,222.9930109
435.25,,,19.47028608,93.95371671,44.60596032,163.1268676,219.4624101
435.5,,,19.39929562,93.80902694,45.46823481,163.0253368,213.652812
435.75,,,19.49237478,93.79152694,44.36412415,160.1242846,219.0029745
436,,,19.76234054,93.75345373,19.81464727,156.6930888,205.5370558
436.25,,,20.09730938,93.75353457,19.94982601,152.8382802,207.1314419
436.5,,,20.46643667,93.79157483,20.22581905,148.4763755,202.0985355
436.75,,,20.74442747,93.91277105,20.52897817,145.9047088,196.6650964
437,,,20.28377861,93.91449624,20.72951346,141.7885846,196.3089452
437.25,,,20.23959507,93.82671317,21.06040043,137.5724859,186.7858
437.5,,,20.51033424,93.71851751,20.98867347,135.4052336,184.3341708
437.75,,,20.64415968,93.73562222,20.98477381,130.3749161,178.4590701
438,,,21.23136767,93.60274697,20.91555138,128.7604489,187.0485319
438.25,,,21.67629345,93.56286809,20.66919312,126.5574242,185.3815886
438.5,,,21.31108753,93.60715675,20.47326331,123.3165044,178.6169468
438.75,,,19.31762209,93.71060913,20.71534226,120.8158942,179.2300081
439,,,19.57247347,93.95055862,21.19747619,118.9778657,171.0484528
439.25,,,18.8139717,94.39849072,21.83062925,117.8766356,174.189952
439.5,,,19.12007172,94.79384052,22.5802381,117.1828654,167.6875501
439.75,,,19.65658074,94.81913588,22.85984127,116.8204148,166.1530144
440,,,20.45296247,94.63834223,23.99179654,117.3215953,168.844053
440.25,,,21.49532664,94.64207863,21.07097619,118.8637522,175.4204246
440.5,,,22.31940476,94.62962564,21.55108466,119.9721166,173.5826156
440.75,,,23.31785714,94.69447749,21.42830357,121.2570635,179.8052804
441,,,22.34508929,94.81676254,22.76908163,123.0935504,180.4931037
441.25,,,23.62057823,94.60298226,23.2347619,124.5951037,175.057337
441.5,,,24.3156746,94.91502801,24.896,126.311654,177.5442661
441.75,,,23.21880952,94.97178727,27.355,129.3428869,182.1094972
442,,,25.65208333,94.95974393,31.55333333,132.1621462,184.6826148
442.25,,,26.78055556,94.87433989,34.38,132.4593545,191.0116935
442.5,,,13.17083333,94.84368598,13.36,134.7083298,184.4585536
442.75,,,13.16666667,94.7327648,,138.9807554,196.7310575
443,,,,94.68759386,,142.5345778,201.638311
443.25,,,,95.33071886,,146.3441581,206.0650324
443.5,,,,95.30882344,,156.325951,204.8716295
443.75,,,,95.61796874,,159.3543199,209.0768124
444,,,,93.73852429,,164.0939311,217.5932769
444.25,,,,92.9306936,,169.213609,219.1935592
444.5,,,,93.22524542,,171.3569423,222.5779967
444.75,,,,93.16933802,,172.1539372,225.1656048
445,,,,93.12077741,,172.4478486,226.9268269
445.25,,,,91.58913852,,172.2869815,230.4162653
445.5,,,,90.36679284,,171.5543754,221.0737695
445.75,,,,86.45332062,,171.6302138,221.6104885
446,,,,85.18973729,,171.5626611,229.834787
446.25,,,,87.27562618,,170.7822373,223.2328545
446.5,,,,85.86209884,,169.949661,223.3038257
446.75,,,,88.33274699,,170.1073091,227.3514106
447,,,,88.08836288,,169.9911681,220.5965711
447.25,,,,91.16880732,,169.2353511,226.9534361
447.5,,,,90.42893552,,167.7252471,226.6759042
447.75,,,,91.27933957,,165.9011485,221.0935124
448,,,,91.47904856,,163.9421583,221.7292587
448.25,,,,92.27920729,,160.7031482,213.1458912
448.5,,,,96.34228136,,157.0681173,216.4865314
448.75,,,,91.29473928,,155.7417148,209.5053649
449,,,,85.15285039,,154.1585305,203.9652521
449.25,,,,84.37498002,,151.9842448,203.2113631
449.5,,,,82.44998893,,148.3372441,203.094483
449.75,,,,83.68292696,,147.4538197,201.9620437
450,,,,84.22648679,,145.9322599,198.7245233
450.25,,,,84.32958036,,143.1501892,192.5247033
450.5,,,,84.42574577,,139.8159299,197.239114
450.75,,,,84.41245565,,137.1673497,190.7238204
451,,,,84.66853898,,136.357429,185.9734077
451.25,,,,84.59786585,,136.5348457,185.9516379
451.5,,,,84.62686136,,136.5729409,195.6800486
451.75,,,,84.63685295,,133.6136446,186.5666879
452,,,,84.70431475,,130.3101261,182.5906713
452.25,,,,84.69906366,,126.8627573,181.9232632
452.5,,,,84.70783086,,124.6057427,173.6974829
452.75,,,,84.75551527,,123.3554733,174.3213219
453,,,,84.45049611,,119.5144575,171.364146
453.25,,,,83.95740381,,115.1050888,174.6803176
453.5,,,,84.07720179,,113.5746234,165.6271717
453.75,,,,84.14584771,,112.4263377,163.4636273
454,,,,84.10219897,,113.1468933,165.214852
454.25,,,,84.08533985,,111.3327795,170.3940228
454.5,,,,84.03779695,,110.1136325,164.4565929
454.75,,,,83.99602608,,115.7904579,170.0780433
455,,,,84.01034821,,119.5822508,177.1992508
455.25,,,,84.03353562,,122.0231055,179.3328763
455.5,,,,84.02572903,,127.6118357,185.746634
455.75,,,,83.97530861,,131.6931011,180.2709936
456,,,,84.054605,,132.9132717,187.4328366
456.25,,,,84.12336892,,132.7803828,183.895972
456.5,,,,84.12651707,,132.5482868,191.7531221
456.75,,,,84.0664202,,135.6161345,194.9777003
457,,,,84.04597218,,138.9497366,198.8547388
457.25,,,,84.14917346,,143.0377682,196.2156896
457.5,,,,84.07334013,,147.7251095,202.8055842
457.75,,,,84.14287444,,150.8775251,200.555395
458,,,,84.15968356,,156.2187473,211.1029228
458.25,,,,84.2266848,,158.3955006,217.7765768
458.5,,,,84.23650615,,160.4694424,209.2487689
458.75,,,,84.16719599,,162.9179155,212.8684822
459,,,,84.52041335,,165.4290795,217.4844668
459.25,,,,84.71167724,,166.8892647,218.2424864
459.5,,,,84.80210487,,167.1454012,224.3675352
459.75,,,,84.77757144,,168.1499197,216.274298
460,,,,84.76409759,,168.151122,227.0801919
460.25,,,,84.72153918,,168.1288997,220.1577931
460.5,,,,84.78208932,,167.6432121,217.0017372
460.75,,,,84.88171226,,167.3055466,221.9830401
461,,,,84.82298484,,167.2855166,225.0405894
461.25,,,,84.7389769,,167.3029608,226.7502229
461.5,,,,84.69640836,,167.351932,224.3471043
461.75,,,,84.41053058,,166.8930172,223.8982035
462,,,,84.02262398,,166.854017,218.5810827
462.25,,,,84.17495862,,166.6298447,220.018459
462.5,,,,84.2239401,,166.2184558,224.484659
462.75,,,,84.10845615,,164.6283788,215.7690696
463,,,,84.37470306,,163.5931133,219.3290807
463.25,,,,84.1618963,,162.3812058,212.584969
463.5,,,,84.14954352,,160.677074,220.1569771
463.75,,,,84.36450119,,159.2640825,213.9013941
464,,,,84.13689989,,157.5420878,213.2752956
464.25,,,,84.10822467,,154.5811286,203.02218
464.5,,,,84.2515044,,151.8465345,206.1850846
464.75,,,,84.16532384,,151.5675068,199.6731846
465,,,,84.32234139,,149.256097,207.2406686
465.25,,,,84.8617241,,144.9376788,201.8148293
465.5,,,,84.78299395,,141.8116839,199.5201575
465.75,,,,84.13304024,,138.3064061,190.215943
466,,,,84.22269302,,128.2869013,178.181099
466.25,,,,84.29410328,,125.3080556,184.0585966
466.5,,,,84.30854772,,120.7990503,173.204473
466.75,,,,84.5381068,,116.3836429,164.9140504
467,,,,83.9254613,,115.0587752,165.9905717
467.25,,,,83.94256448,,115.5404565,166.4741338
467.5,,,,84.03442955,,116.2461924,173.0918327
467.75,,,,85.48470733,,117.8169839,174.4047462
468,,,,86.23929423,,119.7795035,171.6131293
468.25,,,,87.97173867,,122.6457506,179.6679443
468.5,,,,88.71379423,,124.1982062,183.9478791
468.75,,,,88.64836566,,127.4322466,185.1917795
469,,,,88.0020385,,130.3741392,179.0819768
469.25,,,,87.43743532,,131.6318083,187.7388718
469.5,,,,88.40718695,,132.8374757,182.8451291
469.75,,,,85.58354807,,134.8094583,194.2639268
470,,,,86.67175319,,139.4473092,192.4071923
470.25,,,,86.68903714,,140.5618612,200.5530741
470.5,,,,83.70631889,,147.3525608,197.0042369
470.75,,,,81.40999614,,151.547783,201.8041988
471,,,,74.49758873,,156.130175,207.3836637
471.25,,,,74.51318637,,160.5575014,211.8418704
471.5,,,,74.53026718,,165.4587903,223.8539558
471.75,,,,74.49828306,,167.9035125,221.00622
472,,,,74.53672532,,170.3358504,226.2357417
472.25,,,,73.53737703,,170.5640098,227.3916608
472.5,,,,73.12958643,,169.7722363,218.2897184
472.75,,,,73.18026411,,169.3489198,226.6886246
473,,,,73.07832727,,169.2686673,222.2958934
473.25,,,,73.14441032,,168.9271858,220.8763915
473.5,,,,73.00855005,,168.9063286,218.1797617
473.75,,,,72.98539779,,168.9407666,223.7036335
474,,,,73.01079621,,168.8388647,220.4717855
474.25,,,,73.06042148,,168.7377701,227.5232665
474.5,,,,73.01223966,,168.4584999,219.2446583
474.75,,,,73.03597423,,168.3779146,222.1923801
475,,,,73.00715288,,167.8183954,224.413397
475.25,,,,72.93390883,,166.3246547,221.3816457
475.5,,,,72.88429389,,166.1412658,218.3438708
475.75,,,,72.91118497,,166.361,221.0809925
476,,,,72.89007386,,165.4920679,220.3922196
476.25,,,,72.84692661,,163.3816676,222.0895531
476.5,,,,72.84250697,,159.8425034,208.8657594
476.75,,,,72.84739509,,157.2955807,206.3148706
477,,,,72.92366021,,154.2057349,210.9184372
477.25,,,,72.91351685,,147.4646965,199.1403178
477.5,,,,72.84790655,,143.7033076,199.9585491
477.75,,,,72.85196938,,141.6089235,197.1237732
478,,,,73.1336747,,136.3191761,187.4944934
478.25,,,,73.28955391,,132.604792,184.2704768
478.5,,,,73.33967132,,131.4011735,183.1844989
478.75,,,,73.34592341,,131.5387043,182.7809332
479,,,,73.42717092,,131.7033797,188.8483749
479.25,,,,73.45452704,,129.3058876,183.340394
479.5,,,,73.45265706,,126.0639246,179.4194468
479.75,,,,73.32610897,,122.4234439,176.5198952
480,,,,73.24158305,,118.1275603,175.9953805
480.25,,,,73.16461984,,115.9367547,169.5326498
480.5,,,,73.32695602,,110.9486066,162.2420948
480.75,,,,73.37068935,,109.6234112,160.6670601
481,,,,73.34633245,,110.1459581,161.6539427
481.25,,,,73.47600549,,112.4421547,161.4611712
481.5,,,,73.12844657,,114.7614669,173.4135468
481.75,,,,72.84284935,,116.065078,168.4318417
482,,,,72.66362486,,120.4686582,170.7859519
482.25,,,,72.81185905,,124.6936953,176.518795
482.5,,,,72.83566624,,132.5570445,182.7630553
482.75,,,,72.99554773,,136.6193593,193.9543729
483,,,,72.99405516,,138.7932571,198.4675086
483.25,,,,72.96402475,,142.2541662,201.5357488
483.5,,,,73.13241249,,145.0037466,197.8788785
483.75,,,,73.17309917,,146.0814413,203.8266042
484,,,,73.1502054,,146.2711173,206.0392978
484.25,,,,72.9976692,,149.5395955,197.7894762
484.5,,,,73.16605199,,152.2907914,205.8850883
484.75,,,,73.00973886,,159.7424395,209.882194
485,,,,73.02905103,,164.136249,215.6702091
485.25,,,,72.9838535,,166.7518707,217.7826043
485.5,,,,73.12555103,,169.0472517,219.4087235
485.75,,,,73.28208619,,173.0137123,228.5795175
486,,,,73.21763341,,179.0583016,228.2473015
486.25,,,,72.97738804,,181.5203315,232.7759951
486.5,,,,72.81203884,,186.3162945,236.3982183
486.75,,,,72.80082516,,189.7578402,244.4804584
487,,,,72.68770788,,193.6736379,250.9433866
487.25,,,,72.75299954,,197.4916549,247.2212611
487.5,,,,73.32381436,,200.0002868,253.2674616
487.75,,,,73.71842974,,200.3356063,255.6049717
488,,,,73.91236192,,199.8138056,259.808164
488.25,,,,73.87773229,,199.3007024,259.1368847
488.5,,,,74.262928,,199.1068925,252.9785331
488.75,,,,73.83030895,,198.9472686,258.1400234
489,,,,73.7197534,,198.2892681,258.1981025
489.25,,,,73.43679043,,197.5216067,248.3460569
489.5,,,,75.68554705,,196.6775855,247.0670802
489.75,,,,76.55283276,,195.3137079,243.6354334
490,,,,80.7406899,,194.1929383,242.7874449
490.25,,,,82.00481027,,192.7908547,249.5482514
490.5,,,,83.56122053,,190.9209987,239.6327456
490.75,,,,83.84270201,,188.1806141,247.1640583
491,,,,84.65378226,,186.732389,242.9981762
491.25,,,,83.2993775,,183.546362,242.3470791
491.5,,,,89.08752565,,180.4801247,237.3719787
491.75,,,,88.86337882,,179.1321382,227.8508642
492,,,,88.79960104,,177.7993075,234.0228832
492.25,,,,85.06423993,,175.6944475,226.0095093
492.5,,,,81.46812882,,171.0684475,221.721761
492.75,,,,77.7491782,,169.9003517,225.1409148
493,,,,75.79833224,,163.1680578,220.5738894
493.25,,,,73.37006064,,159.08648,209.8561807
493.5,,,,72.94294953,,154.4322702,204.316738
493.75,,,,72.75445824,,150.4975326,206.8255173
494,,,,73.01500488,,146.0728765,194.6062085
494.25,,,,73.31264261,,143.6215731,198.0605684
494.5,,,,73.36290187,,141.2175117,192.7178234
494.75,,,,73.23083349,,141.2818344,191.6214587
495,,,,73.25774982,,141.312017,192.7560046
495.25,,,,73.18571131,,141.8133425,194.1607576
495.5,,,,73.14210753,,142.801397,196.6024214
495.75,,,,73.15330281,,144.0457068,192.6694465
496,,,,73.15467954,,144.7619475,199.5248357
496.25,,,,73.1854235,,145.5899078,199.9373597
496.5,,,,73.22304977,,146.6102933,202.990974
496.75,,,,73.46549199,,148.5175797,199.441073
497,,,,73.50707448,,150.9593997,208.0658745
497.25,,,,73.49537414,,154.3683415,208.1952582
497.5,,,,73.52303346,,157.1062557,207.1926539
497.75,,,,73.53361216,,158.0397319,210.0391965
498,,,,73.62738566,,161.0862723,213.4590885
498.25,,,,73.6397803,,163.993629,217.726209
498.5,,,,73.59144697,,166.3087586,219.2402908
498.75,,,,73.55381322,,171.2445557,226.3906811
499,,,,73.53851123,,176.1528589,225.6486835
499.25,,,,73.51934456,,181.5538556,233.4229955
499.5,,,,73.44932568,,188.8884287,243.4372178
499.75,,,,73.37120701,,192.7933824,248.3807706
500,,,,73.4036832,,198.4954195,255.775153
500.25,,,,73.4369991,,203.907679,257.120497
500.5,,,,73.1632593,,205.78449,258.0447068
500.75,,,,73.05305354,,207.7610407,265.8048243
501,,,,73.05986424,,209.4440111,265.8430072
501.25,,,,73.06487296,,213.7798136,272.5267858
501.5,,,,72.97626343,,215.5397342,267.4963506
501.75,,,,72.84484544,,215.6560799,265.4546027
502,,,,72.83205233,,215.7941539,268.6873601
502.25,,,,72.84943617,,215.1437319,273.8134067
502.5,,,,72.94447295,,214.7177014,268.7675919
502.75,,,,73.04620469,,213.7605487,268.1515556
503,,,,72.99826244,,213.4197007,264.2946431
503.25,,,,72.94287973,,212.4897787,269.5688993
503.5,,,,72.8453107,,209.7237574,260.196862
503.75,,,,72.71364123,,205.0275074,260.8376653
504,,,,72.60971531,,200.2013699,253.7346633
504.25,,,,72.64631387,,197.4221476,255.0775936
504.5,,,,72.74587515,,192.7634112,244.2620146
504.75,,,,72.69865105,,187.7980038,239.6775067
505,,,,72.83293677,,179.9531798,231.9946913
505.25,,,,72.85100899,,175.866865,233.425206
505.5,,,,72.86853036,,173.8132702,228.3292733
505.75,,,,73.50828669,,170.5304217,221.425268
506,,,,73.88335521,,167.8680255,220.8944622
506.25,,,,74.04435424,,166.8238403,217.4672608
506.5,,,,74.00424978,,166.7719422,220.1985039
506.75,,,,74.34700137,,163.4472346,221.7333015
507,,,,74.30564199,,160.7180616,209.8048236
507.25,,,,74.68707056,,153.1359151,203.42777
507.5,,,,74.60553616,,148.6276107,204.9365289
507.75,,,,74.5673232,,146.1040227,194.4002142
508,,,,74.08050948,,143.7571497,202.8188677
508.25,,,,73.95222553,,139.8693078,190.213937
508.5,,,,73.93204497,,133.7610856,193.6236101
508.75,,,,73.93138911,,131.9492106,190.8514352
509,,,,73.94541508,,127.1914929,186.5097485
509.25,,,,74.03322064,,125.5241044,174.3867636
509.5,,,,74.02800459,,122.5158174,182.1652359
509.75,,,,74.66833792,,122.0981754,181.8939802
510,,,,73.78270829,,122.1711754,177.7087479
510.25,,,,72.99667876,,123.7030643,177.2215557
510.5,,,,72.68292119,,124.9585078,180.0970261
510.75,,,,72.68092119,,126.2558271,184.9692447
511,,,,72.12690604,,131.6636789,182.023334
511.25,,,,77.29146953,,134.9361299,194.3328024
511.5,,,,78.24079052,,137.5566172,191.6176183
511.75,,,,81.5565436,,140.8290564,198.0977949
512,,,,82.50403278,,141.5190564,196.0863079
512.25,,,,85.18523031,,141.3205098,198.1224339
512.5,,,,82.7860473,,141.0666445,191.4703478
512.75,,,,82.86697323,,140.9278379,189.4595901
513,,,,83.14940201,,144.7313358,193.6308056
513.25,,,,84.21825386,,146.5974683,202.0447517
513.5,,,,84.89070536,,148.1560861,199.9945331
513.75,,,,81.68479266,,151.88915,203.8894868
514,,,,73.0629871,,154.6463916,211.3528108
514.25,,,,68.93340377,,157.3724498,210.6598613
514.5,,,,65.99886056,,161.9578298,217.5383099
514.75,,,,65.67374945,,166.2972269,215.3710126
515,,,,66.18407109,,167.3023935,224.9666942
515.25,,,,66.37355668,,167.572771,221.0536276
515.5,,,,66.65553359,,167.4103983,218.3390223
515.75,,,,66.70771724,,167.1714899,216.8222575
516,,,,66.96945798,,167.1632691,216.1944933
516.25,,,,66.90568495,,166.7722366,226.0154474
516.5,,,,66.82761306,,166.2834704,217.3933126
516.75,,,,66.67441044,,166.3566014,215.5776058
517,,,,66.60585398,,166.1741847,220.2665069
517.25,,,,66.60033017,,165.879457,225.2422566
517.5,,,,66.61667595,,166.0823442,223.2682497
517.75,,,,66.66401729,,165.8083437,223.6875108
518,,,,66.7533718,,164.9061165,221.850697
518.25,,,,66.75087504,,163.5476586,214.7918352
518.5,,,,66.71980629,,162.8045915,211.5188224
518.75,,,,66.70800677,,162.0557711,212.518851
519,,,,66.65267998,,161.0234382,210.5246692
519.25,,,,66.40843404,,159.1364173,217.6398992
519.5,,,,66.32875988,,156.7124701,216.0158922
519.75,,,,66.3904929,,153.2528068,206.4874152
520,,,,66.40172489,,150.5184682,199.2722308
520.25,,,,66.46916435,,149.5493595,207.1809026
520.5,,,,66.46329363,,146.3888159,200.619728
520.75,,,,66.42345703,,143.4675751,193.2318961
521,,,,66.3752348,,141.8921677,198.2774865
521.25,,,,66.36338295,,137.2249677,194.1506388
521.5,,,,66.34433666,,132.5980233,190.0493087
521.75,,,,66.37133459,,127.1818788,182.517429
522,,,,66.42718482,,120.3467571,174.0240082
522.25,,,,66.5529379,,117.7153146,171.1711483
522.5,,,,66.60970333,,111.9952978,164.1197234
522.75,,,,66.65665148,,107.323687,161.7150341
523,,,,66.57438735,,106.759463,160.1032688
523.25,,,,66.63537501,,106.5555741,155.342616
523.5,,,,66.46924075,,107.055918,161.8894298
523.75,,,,66.44381789,,104.3646958,160.3998337
524,,,,66.47303176,,105.0608069,155.1656036
524.25,,,,67.20379367,,106.4048715,163.1632344
524.5,,,,67.31569049,,107.0238715,158.720673
524.75,,,,67.30940291,,107.3351404,166.9628677
525,,,,67.44471216,,108.9614322,164.159874
525.25,,,,67.33008253,,113.7822952,165.7545337
525.5,,,,67.24717008,,117.6876494,167.5450115
525.75,,,,67.18761372,,122.1015409,170.7701487
526,,,,67.2373713,,126.0925118,182.3151522
526.25,,,,67.48948118,,128.1748729,184.9574743
526.5,,,,67.53757747,,133.2418041,192.8288961
526.75,,,,67.62474742,,136.7311759,186.9674981
527,,,,67.68392617,,140.6591715,195.1140876
527.25,,,,67.98340188,,142.3688012,194.2286993
527.5,,,,67.77935279,,142.9162919,200.6472601
527.75,,,,67.65674476,,144.1020697,193.5133418
528,,,,67.64952254,,143.9092919,201.8005858
528.25,,,,67.03370773,,143.7123289,192.9330014
528.5,,,,66.64760082,,143.815724,198.8136893
528.75,,,,66.73742305,,143.8168482,198.0993717
529,,,,66.63462153,,143.6307858,193.4343607
529.25,,,,66.34935799,,143.6577527,195.6665604
529.5,,,,66.19550044,,143.6444479,198.0462829
529.75,,,,65.75139213,,143.7245059,200.766972
530,,,,65.82725633,,143.8275362,195.4035004
530.25,,,,65.83572855,,143.7660598,192.785012
530.5,,,,65.8639929,,143.6185957,201.3589283
530.75,,,,66.00647438,,143.3968587,192.6191495
531,,,,66.15614898,,143.4839194,195.1923491
531.25,,,,66.02729096,,142.8044672,197.0249866
531.5,,,,65.86419752,,142.8105182,201.8878914
531.75,,,,66.19705863,,141.0422832,190.2339266
532,,,,66.04188668,,140.0913446,196.8899783
532.25,,,,65.27744223,,136.7967698,191.2044457
532.5,,,,65.47638403,,134.3058926,183.5679382
532.75,,,,65.51724262,,132.4297815,187.593168
533,,,,68.00324262,,131.4074005,181.8229069
533.25,,,,69.49510373,,130.3862858,186.3733311
533.5,,,,73.17376534,,125.1755645,180.8325497
533.75,,,,73.84043201,,122.0212159,172.3584647
534,,,,76.38487645,,119.3539143,178.7040482
534.25,,,,76.99040423,,116.089441,170.3040022
534.5,,,,77.1521214,,115.881941,165.9968867
534.75,,,,76.16142815,,115.9663286,167.8144813
535,,,,77.7246235,,117.1903286,166.8826459
535.25,,,,80.47934572,,117.9961311,171.2098309
535.5,,,,80.35638276,,114.240893,162.2963279
535.75,,,,79.61550974,,112.9630597,168.2046058
536,,,,79.38308911,,115.7431035,169.9974397
536.25,,,,80.02275181,,116.1026869,168.3929482
536.5,,,,81.04277165,,115.1539903,169.4779995
536.75,,,,80.97221609,,115.3200658,163.8617214
537,,,,81.0367391,,114.7010086,173.6633737
537.25,,,,80.92781317,,115.3783234,170.5725479
537.5,,,,80.52377359,,117.530453,170.6563823
537.75,,,,80.62196773,,120.9868718,169.5338554
538,,,,80.39629789,,125.6052885,184.0101351
538.25,,,,80.33695375,,131.4681357,185.3638847
538.5,,,,80.25725876,,135.0241496,192.7989065
538.75,,,,80.26830145,,138.4795031,189.2843998
539,,,,80.23157305,,140.421467,189.7854859
539.25,,,,80.17462712,,142.2744123,200.5132522
539.5,,,,80.27863139,,142.8581766,200.0457047
539.75,,,,80.32057666,,142.624915,198.2217162
540,,,,80.33289682,,142.3234203,197.9180128
540.25,,,,80.26998941,,142.9522526,196.2229389
540.5,,,,80.32190877,,146.6900112,198.9875142
540.75,,,,80.35155106,,149.9166408,199.2036532
541,,,,80.40769737,,152.8458005,206.4297063
541.25,,,,80.36519737,,155.5562329,205.5900423
541.5,,,,80.36122787,,157.6712831,206.5554607
541.75,,,,80.40292302,,160.5076207,213.4256347
542,,,,80.45438696,,163.6449944,219.6922467
542.25,,,,80.39026596,,167.6260158,221.6961106
542.5,,,,80.41807294,,170.4919032,222.4333683
542.75,,,,80.96486781,,173.3556872,223.5351343
543,,,,81.03148296,,177.6362645,234.1681648
543.25,,,,81.05770003,,179.3908016,234.3074899
543.5,,,,81.01210744,,178.5196221,226.9914176
543.75,,,,81.01686438,,178.1441725,236.3655927
544,,,,81.11319375,,177.6991527,234.8781058
544.25,,,,81.17494581,,177.5581188,225.850853
544.5,,,,81.13964068,,176.8826602,232.7754573
544.75,,,,81.08377861,,175.6035207,232.7107958
545,,,,81.0760354,,174.8313616,233.7314898
545.25,,,,81.01229095,,173.9215262,232.0011721
545.5,,,,80.96906474,,172.5451682,230.4616412
545.75,,,,80.8389432,,170.5087199,229.3112501
546,,,,80.95535524,,168.2619711,217.2846186
546.25,,,,80.98770169,,166.6120822,219.4218721
546.5,,,,80.9932611,,164.2084156,218.7595348
546.75,,,,80.43412746,,162.0541387,216.2497065
547,,,,80.33801426,,161.2348693,214.8520736
547.25,,,,80.31267839,,161.0748404,214.251985
547.5,,,,80.08093235,,159.4789238,218.4918689
547.75,,,,80.13325262,,154.6952316,206.1707305
548,,,,80.39923039,,150.8042559,204.9231075
548.25,,,,80.36112569,,146.3858442,199.7369314
548.5,,,,80.46246213,,142.4522615,191.0543267
548.75,,,,80.28409244,,140.4137893,189.5465669
549,,,,80.37968132,,135.6815847,193.6183162
549.25,,,,80.28096645,,132.1904536,185.81463
549.5,,,,80.44256467,,128.263787,177.541328
549.75,,,,80.15485664,,126.2974814,180.6641305
550,,,,80.4446054,,125.7306891,182.2427621
550.25,,,,80.33207453,,125.1858845,178.5872911
550.5,,,,80.3148018,,125.3528401,175.3537102
550.75,,,,80.63320921,,125.5148562,179.6699901
551,,,,80.43112167,,126.1457821,175.0841262
551.25,,,,80.18991394,,127.2275931,176.2583389
551.5,,,,80.14257251,,128.7161311,183.2870359
551.75,,,,80.1029032,,130.1704691,188.1007952
552,,,,80.11442635,,131.5948155,181.8857256
552.25,,,,80.1367642,,133.2116554,182.9492803
552.5,,,,82.76711694,,133.7097867,192.9389303
552.75,,,,83.60082064,,135.3983915,185.8892791
553,,,,83.53687002,,137.791925,191.6217254
553.25,,,,84.12538854,,141.2537816,192.2030004
553.5,,,,84.13499172,,143.2676705,197.3555068
553.75,,,,84.09318616,,146.5035178,194.5992992
554,,,,84.16082505,,148.6309155,201.4372784
554.25,,,,83.62815838,,153.5209711,204.7123399
554.5,,,,84.05039824,,156.4619559,214.7515279
554.75,,,,88.48780565,,159.9439258,218.8203799
555,,,,91.19034533,,161.8813216,214.5976304
555.25,,,,93.73345644,,165.2348344,222.198517
555.5,,,,95.37466279,,167.423798,225.5582868
555.75,,,,97.53171526,,169.7241014,227.5497798
556,,,,97.35374809,,171.9432402,222.0659796
556.25,,,,93.79911134,,172.9258367,227.1840832
556.5,,,,92.77729035,,172.7479266,221.0314552
556.75,,,,92.98895702,,172.6665623,232.0160917
557,,,,93.08129035,,172.2866549,231.6022055
557.25,,,,93.80278608,,172.4193632,231.846111
557.5,,,,92.86650877,,171.4322521,227.2396588
557.75,,,,93.09632359,,170.6685484,228.5620409
558,,,,93.39549026,,170.7535643,219.7764207
558.25,,,,91.66049907,,170.1686198,221.6566397
558.5,,,,87.59569138,,165.8035911,223.0718539
558.75,,,,86.29539376,,161.7887855,217.0666803
559,,,,85.31051281,,159.9796118,213.3794255
559.25,,,,85.30254985,,157.1460733,212.0620596
559.5,,,,85.46996687,,153.2503134,211.2135518
559.75,,,,85.5543055,,149.1370775,204.2895132
560,,,,85.52138324,,146.5134446,195.5801205
560.25,,,,85.67445513,,143.0116946,197.3313813
560.5,,,,85.71916624,,138.6230064,187.2286473
560.75,,,,85.65286844,,132.9441638,182.8471894
561,,,,85.52839676,,129.4686294,178.0086393
561.25,,,,85.45927757,,126.0494936,174.7507744
561.5,,,,85.53611013,,124.150718,183.2140651
561.75,,,,85.67366064,,122.1932743,173.7771813
562,,,,85.79405273,,122.1922776,171.1585478
562.25,,,,86.01226927,,122.4083887,178.2346681
562.5,,,,85.99374744,,122.5822723,180.7075542
562.75,,,,85.96389559,,121.9672723,171.7397335
563,,,,85.91941877,,118.1715501,167.3204425
563.25,,,,85.88145823,,115.0356085,174.7390922
563.5,,,,85.93280042,,112.0762135,172.0214173
563.75,,,,86.00985356,,110.8614071,161.0245076
564,,,,86.04755488,,108.9920414,160.7005854
564.25,,,,86.03233776,,107.1332535,161.5674057
564.5,,,,86.06343987,,104.5968898,164.0716751
564.75,,,,86.05353829,,103.2628003,152.0920794
565,,,,86.00550962,,103.109568,160.7619771
565.25,,,,85.33541373,,105.1520355,154.822754
565.5,,,,85.20416124,,103.9599817,153.2923596
565.75,,,,85.21989188,,105.267852,164.4454018
566,,,,85.27008807,,109.5124125,167.7902664
566.25,,,,85.2936937,,114.4497534,171.6320219
566.5,,,,85.320281,,119.4172578,173.0161658
566.75,,,,85.31573901,,122.6448991,180.3114983
567,,,,85.38156857,,128.0799873,183.8413143
567.25,,,,85.26943499,,140.0381619,188.8163079
567.5,,,,85.23178726,,144.2517576,197.2656287
567.75,,,,85.25845392,,151.0685477,200.2418173
568,,,,85.4024093,,152.3779551,201.5005084
568.25,,,,85.46941416,,152.4715423,203.0904034
568.5,,,,85.49976139,,152.3541929,200.5435447
568.75,,,,85.47768429,,153.6828349,204.1913868
569,,,,85.59153846,,156.1623349,205.5793204
569.25,,,,85.46456388,,159.4077571,216.2787632
569.5,,,,85.38217049,,165.6591376,221.840426
569.75,,,,85.41014749,,169.5432448,227.3388574
570,,,,85.49733267,,173.1109742,231.276603
570.25,,,,85.53035057,,175.047345,228.1541229
570.5,,,,85.3327802,,176.8448562,230.7999068
570.75,,,,85.44249064,,183.1047,242.483295
571,,,,85.93194633,,185.6414477,244.1520517
571.25,,,,85.97982873,,188.0916792,247.1835445
571.5,,,,86.04119381,,190.8726298,239.8089125
571.75,,,,86.15069572,,194.0692224,251.288594
572,,,,85.85876217,,196.2833706,245.1702702
572.25,,,,85.85430089,,196.9526761,254.4261899
572.5,,,,85.72390953,,196.7753573,255.6991593
572.75,,,,86.17168731,,196.0619555,255.7346817
573,,,,86.25537979,,195.9843651,245.3967694
573.25,,,,85.82613477,,195.8052204,253.1381675
573.5,,,,85.85635699,,194.9455784,250.0982268
573.75,,,,85.73519099,,193.8569766,242.8208264
574,,,,85.73654381,,192.4918648,252.2204015
574.25,,,,85.80475016,,190.9362932,248.1218643
574.5,,,,85.7681159,,189.4381619,245.8299705
574.75,,,,86.20151334,,187.8119014,242.1622425
575,,,,83.42669371,,187.2557328,239.3080854
575.25,,,,82.80215668,,185.5220485,241.091731
575.5,,,,83.11458092,,183.2314791,237.8575349
575.75,,,,82.22213648,,179.8020043,235.1122301
576,,,,82.32634282,,177.7410188,234.6165015
576.25,,,,82.31731505,,174.4645078,222.6652531
576.5,,,,82.27090479,,172.237626,226.2844642
576.75,,,,82.22964553,,167.323388,223.4492188
577,,,,82.84050973,,164.3051009,222.2832502
577.25,,,,86.67976899,,160.5721848,217.2546266
577.5,,,,85.59722931,,158.5120061,215.5704539
577.75,,,,85.21294535,,155.0535489,213.943839
578,,,,83.02573901,,153.0774219,204.1990511
578.25,,,,82.18074462,,150.8839967,199.1130097
578.5,,,,82.71046684,,149.1687354,207.2718588
578.75,,,,84.47913137,,148.1262956,205.4442869
579,,,,85.48070544,,148.7974332,198.9580012
579.25,,,,84.90442458,,148.9034889,207.1066214
579.5,,,,84.10690606,,148.8422296,208.2778305
579.75,,,,84.26548631,,148.976846,198.5118099
580,,,,86.7776719,,149.9796794,203.6656331
580.25,,,,84.9026719,,151.4210439,206.0509439
580.5,,,,84.68748671,,152.3889822,208.4758171
580.75,,,,86.8056525,,154.0468623,206.4934637
581,,,,87.07067624,,155.1064281,207.3175435
581.25,,,,89.36836584,,156.8903804,205.5577382
581.5,,,,89.32227998,,159.7381953,210.1567328
581.75,,,,89.33184788,,161.6987667,212.7981339
582,,,,89.16856216,,164.3887431,212.7435195
582.25,,,,89.06126058,,164.1507356,221.4117019
582.5,,,,89.05806987,,166.0829055,224.6211158
582.75,,,,88.77160713,,167.4004518,216.5753552
583,,,,88.75740713,,173.0285382,232.009768
583.25,,,,88.87717406,,177.4789086,229.604939
583.5,,,,88.92059999,,179.8162949,229.2940784
583.75,,,,89.03382441,,185.8043989,237.427748
584,,,,88.99245761,,189.3650369,241.9044303
584.25,,,,88.97180947,,192.9241977,244.1463883
584.5,,,,88.80747443,,196.0561288,251.3095905
584.75,,,,88.59102163,,200.0129066,254.7300508
585,,,,88.55954569,,204.8468603,257.6210517
585.25,,,,88.58168957,,208.3615547,257.4360585
585.5,,,,88.62533916,,217.3111658,273.2905588
585.75,,,,88.63534849,,219.8589706,274.5727026
586,,,,88.51322052,,222.695236,275.6917836
586.25,,,,88.47211977,,222.8430138,277.5775112
586.5,,,,88.4213338,,223.1789379,277.7785393
586.75,,,,88.27512234,,222.8260693,275.2785361
587,,,,88.28878489,,221.9976293,274.4726422
587.25,,,,88.2572024,,220.3061941,270.0474557
587.5,,,,88.24373067,,217.4180123,266.1745766
587.75,,,,88.32860405,,212.4596525,268.7166261
588,,,,88.31924722,,209.4177333,257.8608816
588.25,,,,88.31621018,,206.3145543,264.0601674
588.5,,,,88.39022563,,202.2275002,253.6247233
588.75,,,,88.3107874,,197.5178882,256.6246233
589,,,,88.1591918,,192.7144314,251.481571
589.25,,,,88.12072407,,189.5846502,242.0591669
589.5,,,,88.04401909,,184.3266608,235.6015699
589.75,,,,88.80178081,,172.4038347,229.0708349
590,,,,88.88604522,,168.1900076,222.5841196
590.25,,,,88.79356314,,161.305034,213.4335397
590.5,,,,88.71239521,,159.9094923,214.0432236
590.75,,,,88.6481393,,159.7744545,216.7141672
591,,,,88.61298214,,160.0024035,213.0941341
591.25,,,,88.59129864,,158.723711,211.9574887
591.5,,,,88.45692364,,156.1399245,215.3604994
591.75,,,,88.50547631,,152.8974483,211.098797
592,,,,88.5631813,,146.7255435,200.1356828
592.25,,,,88.7014293,,142.7935528,195.1064768
592.5,,,,88.66811617,,139.1783147,192.0758372
592.75,,,,88.69123954,,137.4922234,186.65073
593,,,,88.74986917,,136.0300707,185.9854157
593.25,,,,88.66260168,,129.8311818,187.6879253
593.5,,,,88.27808901,,127.2580336,178.863075
593.75,,,,88.20112368,,125.5315125,174.6621919
594,,,,88.06218131,,122.3122109,179.1354878
594.25,,,,88.07853051,,118.9460189,169.352141
594.5,,,,88.2505011,,118.0757454,167.9552705
594.75,,,,88.35837147,,119.1776685,167.1908561
595,,,,88.45050451,,119.1354463,172.6875524
595.25,,,,88.0619665,,121.800023,173.4354881
595.5,,,,87.93421341,,124.4635212,178.3929092
595.75,,,,87.94966213,,125.5116682,178.9031004
596,,,,88.15012774,,126.4961868,182.9822043
596.25,,,,88.23740888,,130.497659,181.1043335
596.5,,,,88.37764962,,133.5574063,188.7222004
596.75,,,,88.35077925,,141.7498991,191.8748351
597,,,,88.41872227,,145.3825366,204.2161795
597.25,,,,87.93828109,,149.1419901,200.0124959
597.5,,,,88.03808749,,152.7270476,208.7245637
597.75,,,,87.79925416,,155.3335805,214.8891207
598,,,,87.50554786,,158.0788027,215.2941457
598.25,,,,87.69443675,,160.4180235,214.479287
598.5,,,,87.64589707,,163.77025,220.5613725
598.75,,,,87.97086003,,165.6777963,221.4635353
599,,,,87.97810362,,165.4532328,218.2312997
599.25,,,,88.16447399,,165.2546437,225.1888415
599.5,,,,87.13008567,,165.0172263,218.0457937
599.75,,,,84.32643487,,171.9520251,229.7231503
600,,,,83.34353011,,174.503463,231.1877127
600.25,,,,81.77051103,,175.5645424,227.6964164
600.5,,,,81.89362214,,178.6032771,229.7870242
600.75,,,,82.91491283,,182.0426371,238.3059305
601,,,,82.28650233,,185.1302217,242.0881323
601.25,,,,80.52313695,,187.0549691,246.9247653
601.5,,,,81.75049145,,189.6510062,245.2462995
601.75,,,,80.81700379,,192.3309547,245.129421
602,,,,81.96947293,,195.185379,244.218481
602.25,,,,83.29621014,,196.5208181,255.8066048
602.5,,,,80.59462284,,195.3654663,246.3696607
602.75,,,,80.35203025,,193.7750277,248.5772637
603,,,,81.35968457,,192.6545012,241.8211473
603.25,,,,80.38793854,,190.8054458,247.020685
603.5,,,,82.26766693,,189.739381,245.5325422
603.75,,,,79.97833051,,187.9090719,236.4265372
604,,,,80.01296575,,185.0909608,235.3769579
604.25,,,,80.0782295,,183.13845,241.2515506
604.5,,,,80.06056283,,180.48008,232.9928769
604.75,,,,80.21349934,,179.9585225,229.874461
605,,,,80.24475538,,177.3965738,226.5404355
605.25,,,,80.31521958,,176.2695997,233.7711294
605.5,,,,80.50973347,,170.5757705,224.8298044
605.75,,,,80.50902447,,166.1431779,224.9968505
606,,,,80.47198744,,163.8277204,215.2795468
606.25,,,,80.42061618,,157.7816748,214.6942484
606.5,,,,80.39503754,,154.2276959,205.2146571
606.75,,,,80.36822041,,150.6863531,208.9927628
607,,,,80.37691082,,147.0479725,200.6250274
607.25,,,,80.35694786,,143.093711,195.6851286
607.5,,,,80.44980951,,138.3492666,196.5689548
607.75,,,,80.45891713,,134.979945,183.945825
608,,,,80.44846967,,126.1029718,177.6877025
608.25,,,,80.39141476,,123.8774741,175.335676
608.5,,,,80.45868291,,121.1063559,171.5164245
608.75,,,,80.43586778,,119.3488478,176.4506717
609,,,,80.70410343,,119.1122621,176.6118009
609.25,,,,80.93298992,,118.6619658,170.5097299
609.5,,,,80.95206874,,118.8459701,176.3969336
609.75,,,,81.02870951,,118.3398076,176.2107401
610,,,,81.03729593,,119.1886262,175.9173217
610.25,,,,81.07298853,,120.1581632,168.2984692
610.5,,,,81.10170858,,121.4835384,172.4084076
610.75,,,,81.09242617,,123.0033147,174.3619331
611,,,,80.95364663,,124.0668043,180.8339668
611.25,,,,80.98338082,,125.7760524,185.2173946
611.5,,,,81.04917484,,127.5220001,175.7900304
611.75,,,,81.0170923,,128.3130405,186.5076757
612,,,,81.07746267,,128.2071483,178.6182073
612.25,,,,80.48153497,,129.703641,179.2191218
612.5,,,,80.30818621,,129.4783704,183.7499235
612.75,,,,80.32421767,,131.1670476,181.5574256
613,,,,80.2723522,,133.7101619,183.6764029
613.25,,,,80.35314406,,136.7003134,188.343099
613.5,,,,80.44210009,,139.8891927,196.1411133
613.75,,,,80.39781726,,143.4796472,198.9104192
614,,,,80.46428904,,147.5842671,206.3859468
614.25,,,,80.58860253,,150.9138174,199.9041005
614.5,,,,80.65750729,,155.1157221,208.1636728
614.75,,,,80.58049306,,158.0742406,216.1857974
615,,,,80.60130114,,160.6608676,209.5394057
615.25,,,,80.57890956,,162.5739995,212.7322502
615.5,,,,80.64977851,,164.2868627,213.2168981
615.75,,,,80.76828271,,166.079817,224.9587552
616,,,,80.575793,,166.4923099,224.0655408
616.25,,,,80.57539636,,165.8094421,220.7974003
616.5,,,,80.68313503,,165.9488144,219.2191404
616.75,,,,80.70563503,,165.9829799,215.5373858
617,,,,80.97710472,,164.6299518,214.22499
617.25,,,,80.82039176,,162.8107371,217.7130508
617.5,,,,80.58868996,,162.7908122,211.6245663
617.75,,,,80.77745019,,160.1495159,212.3734205
618,,,,80.91645019,,157.58906,217.4269504
618.25,,,,81.08783908,,156.703269,212.6496391
618.5,,,,80.99684261,,155.8168493,207.6555578
618.75,,,,82.33325465,,151.8347407,208.7970026
619,,,,82.34234724,,148.6092186,207.3363238
619.25,,,,82.35762502,,140.4429686,196.9138638
619.5,,,,82.31089187,,136.983018,194.6990339
619.75,,,,82.28673903,,133.3181944,187.9812657
620,,,,82.21072051,,129.7695471,189.065613
620.25,,,,82.37594274,,127.1790048,176.7525785
620.5,,,,83.66544701,,124.3948159,183.6361356
620.75,,,,83.52758281,,122.1661386,181.7150563
621,,,,83.32413837,,119.1015942,176.0967236
621.25,,,,83.49713837,,117.1767029,166.8336658
621.5,,,,83.46034544,,117.3317823,169.3085871
621.75,,,,83.20734544,,117.4785892,169.5803632
622,,,,83.24875181,,117.7915715,166.517306
622.25,,,,77.76260462,,110.8857911,165.7931891
622.5,,,,78.11693796,,108.5080616,162.7358722
622.75,,,,79.44353728,,107.8407437,158.3922795
623,,,,79.94083358,,104.9327942,153.3629589
623.25,,,,80.97111577,,101.4384163,160.5232929
623.5,,,,81.64910959,,99.42923497,158.8183616
623.75,,,,82.41069468,,98.57309117,151.4071259
624,,,,82.40990103,,98.2147261,148.3186665
624.25,,,,82.84768722,,98.94315202,153.2416274
624.5,,,,85.63884771,,100.20295,149.8285221
624.75,,,,83.33707726,,100.561913,148.7944801
625,,,,84.09798635,,102.0177331,155.4762803
625.25,,,,83.50835672,,103.6350479,156.1433617
625.5,,,,83.66019314,,106.5856361,164.0602097
625.75,,,,83.09963759,,109.4270891,158.4192549
626,,,,81.00872092,,112.6793391,163.7531524
626.25,,,,80.98003265,,115.3763726,167.1365717
626.5,,,,80.99087216,,118.5565948,172.9866443
626.75,,,,80.94615162,,119.3508676,172.7822222
627,,,,81.11472305,,119.6018993,168.4538864
627.25,,,,81.09041902,,119.2989965,177.3695235
627.5,,,,81.08795223,,119.3732786,173.6672609
627.75,,,,81.0511906,,122.2253452,176.6870418
628,,,,81.04128782,,126.422554,183.4110155
628.25,,,,81.27621904,,129.6827022,187.8306299
628.5,,,,81.32917005,,132.6113988,180.7628952
628.75,,,,81.33602543,,135.9508094,185.7400144
629,,,,81.33374389,,139.2209399,198.4131899
629.25,,,,81.29715362,,141.3818398,190.1326574
629.5,,,,81.34443215,,142.1844404,200.6603822
629.75,,,,81.34698359,,144.0863685,195.9850992
630,,,,81.28761235,,143.8660074,191.8955394
630.25,,,,81.3920553,,143.5297051,200.2523802
630.5,,,,81.37938319,,143.3526913,198.4536736
630.75,,,,81.44017437,,142.9305341,193.7278634
631,,,,81.48570054,,142.7794486,200.0287944
631.25,,,,81.45604677,,142.7914776,200.4223063
631.5,,,,81.13642944,,142.476967,198.542336
631.75,,,,81.0227051,,142.2846919,194.8580967
632,,,,80.99133507,,142.2540966,194.7741407
632.25,,,,80.94415558,,141.8146269,197.782283
632.5,,,,81.03027595,,141.6737032,190.250497
632.75,,,,80.9529655,,140.6363884,197.8858196
633,,,,81.00138447,,139.3582552,187.7331519
633.25,,,,80.902172,,137.9115191,197.5241537
633.5,,,,80.87515471,,136.8058624,186.6769957
633.75,,,,80.95834205,,135.0541872,187.6560205
634,,,,80.94469024,,133.2903229,186.4787176
634.25,,,,80.9329218,,132.4310282,188.8267952
634.5,,,,80.99539587,,132.4446412,188.4159585
634.75,,,,80.85607137,,130.8802022,182.8712258
635,,,,80.82847795,,131.120334,188.9316593
635.25,,,,80.8162619,,129.5078967,184.3214688
635.5,,,,80.88573679,,127.4181791,178.5873163
635.75,,,,80.80019921,,124.965871,180.7392681
636,,,,80.73518506,,121.9106745,174.7573457
636.25,,,,80.79320526,,118.368154,174.1388639
636.5,,,,80.87540479,,114.5712559,167.6539878
636.75,,,,80.8952659,,111.4738022,170.1836552
637,,,,81.35714656,,107.1410002,159.7527094
637.25,,,,81.34782116,,104.4332225,154.5968866
637.5,,,,81.41336978,,102.9982225,160.50819
637.75,,,,81.44225709,,102.1980478,161.0984567
638,,,,81.34133941,,101.5958018,159.6324028
638.25,,,,81.2723539,,100.5956937,150.7394086
638.5,,,,81.23255568,,101.7880325,154.2737563
638.75,,,,81.47439143,,104.0314741,157.4554126
639,,,,81.31090954,,105.729959,162.221537
639.25,,,,81.17111589,,106.6183187,161.0547094
639.5,,,,81.16728345,,106.9809537,155.5181283
639.75,,,,81.14964456,,106.7589398,166.1021004
640,,,,81.1320664,,107.0496425,166.9008414
640.25,,,,81.28051084,,109.6044573,166.0655808
640.5,,,,81.62927275,,118.1222351,175.1091701
640.75,,,,81.40490238,,120.6962562,176.3395278
641,,,,81.32679351,,122.3920006,172.5483325
641.25,,,,79.94589073,,125.2518996,175.7140366
641.5,,,,79.84921877,,127.6003391,181.3397891
641.75,,,,79.75334983,,130.0114894,183.206854
642,,,,79.74058969,,132.3045529,180.694024
642.25,,,,79.70791762,,135.7037468,189.5963263
642.5,,,,80.12493782,,136.8131966,196.5777695
642.75,,,,79.93175601,,138.0937008,188.2339169
643,,,,78.57450601,,138.5022583,197.209626
643.25,,,,79.59939798,,138.5686632,190.5968649
643.5,,,,79.54203687,,138.1233019,187.1459887
643.75,,,,79.78585169,,138.1604971,192.1518725
644,,,,79.84514461,,138.1443172,189.9062464
644.25,,,,79.92153855,,138.2072633,188.4473192
644.5,,,,79.90139778,,138.2437448,196.2190225
644.75,,,,80.71075131,,138.2893485,191.9901296
645,,,,83.95916401,,138.1810039,187.3811754
645.25,,,,85.39879364,,137.804798,190.5621499
645.5,,,,85.88658826,,137.3796193,194.812753
645.75,,,,85.71198508,,137.3147436,192.2601136
646,,,,84.60881841,,135.7478379,188.7238374
646.25,,,,87.24629316,,134.7346835,194.5849466
646.5,,,,85.12251009,,132.0596835,189.2421879
646.75,,,,84.63899028,,128.8061881,181.6992342
647,,,,80.68776806,,124.7130664,184.5200284
647.25,,,,83.4460729,,123.0775973,176.3414415
647.5,,,,83.21729344,,121.9948019,180.7211859
647.75,,,,83.60909899,,120.5745132,171.4595524
648,,,,80.82876169,,117.6740194,170.9735338
648.25,,,,81.57292836,,115.000181,169.4492542
648.5,,,,81.4548728,,111.8506625,168.2784281
648.75,,,,81.38582118,,109.1843084,160.7336221
649,,,,81.3274793,,106.1381656,165.2659223
649.25,,,,81.44906852,,105.2959804,163.4247646
649.5,,,,81.48696768,,105.8285697,164.5209745
649.75,,,,81.48911298,,106.1835944,162.5690629
650,,,,81.50970491,,106.2437055,156.6160181
650.25,,,,81.64150878,,104.8252333,161.0947105
650.5,,,,81.5240736,,102.5660388,151.5367448
650.75,,,,81.17180276,,100.9229931,155.0195621
651,,,,81.08326006,,101.2601059,153.4054537
651.25,,,,81.11854526,,101.3430194,156.5092551
651.5,,,,81.13254108,,99.8058466,157.827093
651.75,,,,81.15365219,,99.20544774,148.2225402
652,,,,81.07618367,,98.20001564,148.0986914
652.25,,,,81.06441926,,96.95739659,146.0851099
652.5,,,,81.00661475,,99.03498919,155.8442612
652.75,,,,80.88097923,,103.7831211,155.5567249
653,,,,80.78596386,,106.1871935,163.009898
653.25,,,,80.74025748,,109.4237629,160.6870867
653.5,,,,80.69726603,,115.1910592,167.2289045
653.75,,,,80.77529048,,116.034981,174.1852301
654,,,,80.91265214,,115.7892226,172.9723605
654.25,,,,80.88283391,,115.6135083,164.0863966
654.5,,,,80.87479591,,116.0275067,164.8587718
654.75,,,,80.79894557,,118.1578876,176.4614656
655,,,,80.65013075,,120.5795886,169.5878851
655.25,,,,80.81366163,,123.5219456,172.4176301
655.5,,,,81.49937592,,128.3239676,183.7537783
655.75,,,,81.62735228,,131.9253102,189.3811594
656,,,,81.70356927,,135.6217184,192.0988743
656.25,,,,81.66628568,,139.2380784,190.4849941
656.5,,,,81.63209949,,143.3033562,197.9026443
656.75,,,,81.65631237,,143.7952188,202.8715631
657,,,,81.51512035,,143.5607573,193.8633998
657.25,,,,81.66116202,,143.4019,201.968204
657.5,,,,81.70911444,,143.2349092,199.4904537
657.75,,,,81.77558577,,143.1235687,201.3333841
658,,,,81.74746768,,142.6194447,199.6816257
658.25,,,,81.84284412,,142.0862357,199.2812056
658.5,,,,81.84796845,,142.037563,193.9096819
658.75,,,,81.87504024,,141.9168291,190.1382512
659,,,,81.76685506,,141.6566902,196.5523265
659.25,,,,81.67603014,,141.5263771,190.7181888
659.5,,,,81.20813032,,141.5939938,190.8192455
659.75,,,,81.14378509,,141.3222654,198.2633852
660,,,,81.11953334,,140.1370699,198.3813223
660.25,,,,81.23304274,,139.0585013,199.0497213
660.5,,,,81.21733463,,137.6736248,193.8028219
660.75,,,,81.22266676,,136.8593564,195.6739696
661,,,,81.6585195,,135.3372877,186.751925
661.25,,,,81.39046636,,132.9036255,192.193437
661.5,,,,81.47176514,,131.0198315,181.0658249
661.75,,,,81.63124494,,130.2000824,186.8088043
662,,,,81.37255213,,129.7733601,183.9830521
662.25,,,,81.3604262,,130.0588165,179.1553337
662.5,,,,81.796868,,130.000665,187.3984685
662.75,,,,81.44392783,,127.6452205,182.0590064
663,,,,81.38698644,,119.0578897,177.8447142
663.25,,,,81.4248136,,116.7177707,173.9973144
663.5,,,,81.43653077,,115.3996895,163.8434077
663.75,,,,81.45959558,,112.5713435,164.9706249
664,,,,81.50240999,,110.5038613,162.7628899
664.25,,,,81.49118899,,108.1152044,163.1206318
664.5,,,,81.43479383,,105.6408649,163.0788932
664.75,,,,81.64344881,,102.5967168,161.1113238
665,,,,81.15150797,,101.9919143,161.618671
665.25,,,,83.66100292,,100.9576883,157.7049601
665.5,,,,84.9850307,,102.3148719,157.8843278
665.75,,,,83.88090191,,103.3185927,151.6112077
666,,,,84.17425067,,105.6048721,157.0873707
666.25,,,,83.43390147,,107.3493644,158.7809552
666.5,,,,83.39490147,,110.5819368,163.0681299
666.75,,,,83.40943915,,112.7619633,163.1728874
667,,,,83.4643983,,114.7034248,170.0877919
667.25,,,,85.83576867,,118.5417682,171.7528698
667.5,,,,83.16783216,,122.9300645,171.2000103
667.75,,,,82.65980747,,124.8448979,178.698375
668,,,,83.2031857,,127.9074192,183.2673924
668.25,,,,82.27401903,,130.2756852,185.2713766
668.5,,,,83.91333649,,135.3627246,191.8219432
668.75,,,,81.23022538,,144.0295784,192.3612007
669,,,,81.31961285,,147.3902061,201.8969743
669.25,,,,82.56056251,,150.6726829,200.2766859
669.5,,,,83.01879484,,156.1551102,209.1342846
669.75,,,,80.9090541,,161.4581878,217.3394644
670,,,,80.78488743,,164.9221261,215.9707689
670.25,,,,77.45285965,,168.3369686,219.2823612
670.5,,,,76.92600251,,172.5044995,230.9039745
670.75,,,,74.99309315,,174.5384966,230.5750717
671,,,,75.34177779,,178.037904,233.767874
671.25,,,,75.8518788,,180.1788961,234.3409444
671.5,,,,76.16543056,,181.8702982,241.6875054
671.75,,,,76.36502652,,181.7757611,237.9431447
672,,,,76.1362327,,180.9019631,235.9872718
672.25,,,,76.0800581,,180.6394013,229.3824482
672.5,,,,75.9046745,,180.4319468,232.173896
672.75,,,,75.61932362,,178.72287,235.7208639
673,,,,75.38048103,,176.7593021,234.9639087
673.25,,,,75.25771482,,175.1323361,227.3940489
673.5,,,,75.15089911,,171.8375334,228.7844084
673.75,,,,75.28104248,,168.4782222,226.7044209
674,,,,75.09894724,,166.6723035,218.5777205
674.25,,,,74.87701073,,165.1777665,225.1299348
674.5,,,,74.69915359,,165.4074887,214.7888445
674.75,,,,74.63669988,,164.7248299,218.3091171
675,,,,74.60260897,,162.8051649,211.4224305
675.25,,,,74.50606857,,158.2430509,206.3618696
675.5,,,,74.3124773,,155.9399245,207.1503045
675.75,,,,74.05350757,,152.7650181,208.3417495
676,,,,76.69317424,,147.0708957,203.9221398
676.25,,,,81.75777741,,146.3204013,197.310086
676.5,,,,81.48315986,,146.5376134,197.0506635
676.75,,,,81.35387415,,146.6810658,199.128176
677,,,,81.27704287,,146.280429,202.066739
677.25,,,,81.19918951,,144.0809877,194.0340068
677.5,,,,81.07599506,,141.607765,198.2132269
677.75,,,,80.68937577,,138.7794127,193.9655748
678,,,,79.70888154,,133.9153418,186.1613171
678.25,,,,79.49495561,,130.411527,190.0086302
678.5,,,,79.4169164,,127.1654591,179.2113334
678.75,,,,79.218743,,123.5392572,182.104546
679,,,,79.10222828,,119.7739794,177.4700606
679.25,,,,78.86791082,,120.0366337,172.9303233
679.5,,,,78.81014729,,121.1252263,173.4922315
679.75,,,,78.53280161,,122.1530041,174.4684427
680,,,,78.51093026,,122.8378374,172.3342615
680.25,,,,78.21754479,,125.640751,176.6744676
680.5,,,,77.97623527,,129.2718454,187.1117482
680.75,,,,77.76688661,,136.0948877,187.9330738
681,,,,77.56957478,,138.7780903,193.979925
681.25,,,,77.37677908,,146.6996072,204.9290643
681.5,,,,77.18138226,,148.7555332,198.9427513
681.75,,,,76.92165162,,152.914226,211.8029596
682,,,,76.66911522,,156.6231889,211.6685603
682.25,,,,76.50360596,,159.4177456,212.4697758
682.5,,,,76.65096228,,160.7078653,218.2210652
682.75,,,,76.32016228,,161.4681898,211.1278465
683,,,,76.08406728,,161.5485602,211.5543783
683.25,,,,76.53824219,,161.3396967,218.1972742
683.5,,,,76.6420385,,161.0418808,220.588024
683.75,,,,77.13895848,,160.9142765,219.0060574
684,,,,77.60553889,,161.9263611,214.7886088
684.25,,,,77.96362544,,163.7171473,221.9738433
684.5,,,,78.38343051,,165.4657954,221.311301
684.75,,,,78.97489353,,167.7022515,217.4064218
685,,,,79.12977028,,171.2348721,223.9310743
685.25,,,,79.70649109,,175.7930944,226.4596802
685.5,,,,79.84714915,,178.4723696,236.657522
685.75,,,,80.47292178,,179.9657585,231.4874769
686,,,,81.05893826,,180.7320614,228.7879764
686.25,,,,81.70238768,,182.6311586,241.3191603
686.5,,,,82.30707497,,184.317316,243.7128639
686.75,,,,83.02412168,,184.3136652,242.2785023
687,,,,83.82402091,,184.98882,234.1083593
687.25,,,,84.38736366,,184.913462,238.7231496
687.5,,,,85.24542228,,185.0288905,243.07528
687.75,,,,82.92327074,,184.6395758,239.8510921
688,,,,82.09431746,,183.0409309,235.783295
688.25,,,,83.08856976,,181.8729055,239.7981349
688.5,,,,83.59738859,,179.8148322,237.0388246
688.75,,,,84.63423661,,178.1362363,227.1563538
689,,,,85.70611898,,175.0383306,224.5768809
689.25,,,,86.72076933,,172.9537116,232.8548579
689.5,,,,87.72597667,,170.9950278,224.9862115
689.75,,,,84.26792339,,167.0492686,224.9350373
690,,,,82.86026317,,162.6755384,212.3368555
690.25,,,,79.32664271,,160.8473479,219.5229133
690.5,,,,75.05171638,,157.778923,206.343069
690.75,,,,70.20555903,,155.4865773,208.9079224
691,,,,63.86723123,,150.4221138,203.9623758
691.25,,,,60.01367389,,141.7005138,193.4963733
691.5,,,,56.44853345,,138.3683253,192.1252414
691.75,,,,50.86800173,,135.0235433,194.7384826
692,,,,46.37683678,,129.5520552,177.8314551
692.25,,,,41.68885257,,124.6996959,176.7454278
692.5,,,,37.44985614,,120.9656959,169.5426895
692.75,,,,37.61985332,,117.5493606,174.406407
693,,,,37.09345039,,113.4750087,165.1437587
693.25,,,,37.39202779,,111.4134214,170.3823683
693.5,,,,37.23573425,,108.3113709,159.4013035
693.75,,,,36.71628179,,106.7342195,165.9108266
694,,,,36.50600772,,104.890238,160.4037236
694.25,,,,36.17947456,,105.1780762,162.1143854
694.5,,,,36.56103286,,105.4550522,158.8204781
694.75,,,,36.82258512,,106.3259472,160.6626796
695,,,,37.26062286,,107.4705129,160.1404635
695.25,,,,37.72673562,,109.117923,165.3508861
695.5,,,,38.30240401,,111.0580138,163.7065149
695.75,,,,38.73921779,,114.8412107,163.2646352
696,,,,39.18893404,,118.2768467,178.0799215
696.25,,,,38.90214848,,120.7123926,179.9314229
696.5,,,,39.46054149,,121.4315952,179.3657527
696.75,,,,40.12267941,,124.5085396,174.3910307
697,,,,40.85864057,,128.3752618,186.5126704
697.25,,,,41.17708422,,133.1798452,191.4317044
697.5,,,,41.6560556,,136.1025245,184.2209225
697.75,,,,42.3070574,,140.4759083,193.8716933
698,,,,43.32354264,,144.5463937,203.6378659
698.25,,,,44.45067025,,150.6177168,200.0964189
698.5,,,,36.1874799,,156.5473947,212.3467865
698.75,,,,19.20738656,,163.0612056,221.2640529
699,,,,19.31696553,,166.7202966,218.9447408
699.25,,,,19.20164416,,170.3944632,228.9988585
699.5,,,,18.71837933,,174.4410568,224.1337957
699.75,,,,18.7032364,,176.4510841,225.3860162
700,,,,18.76520169,,176.0984188,234.721165
700.25,,,,19.02148114,,175.876266,224.348013
700.5,,,,19.39710065,,175.8535275,232.2500502
700.75,,,,19.35133402,,175.6677655,231.0497401
701,,,,19.03751924,,175.1289569,224.2382945
701.25,,,,19.22060861,,175.1546032,223.5218581
701.5,,,,19.1712022,,174.9148075,231.9019726
701.75,,,,19.53461568,,174.2067081,227.9629726
702,,,,19.21208823,,173.4336104,232.7152885
702.25,,,,19.6215651,,172.6413802,229.4962339
702.5,,,,18.83586219,,171.988089,225.313601
702.75,,,,19.58705628,,169.3440325,224.5563406
703,,,,20.5557619,,165.7918855,215.4818305
703.25,,,,20.88417989,,159.0026633,216.2423962
703.5,,,,21.26970238,,156.2489791,213.9511775
703.75,,,,21.57965986,,148.4586784,199.0447849
704,,,,22.25722222,,146.4390878,202.4288771
704.25,,,,23.94866667,,142.2355878,199.5631194
704.5,,,,25.50583333,,138.3633154,197.9161997
704.75,,,,27.81888889,,135.4685498,187.6146602
705,,,,16.07833333,,134.2935858,182.6208507
705.25,,,,13.61666667,,133.1857913,182.111034
705.5,,,,,,133.8512234,185.0889147
705.75,,,,,,134.9321105,190.134641
706,,,,,,135.5837507,186.5115235
706.25,,,,,,135.7868381,190.6518375
706.5,,,,,,134.9053993,186.3433244
706.75,,,,,,133.1442512,181.3086104
707,,,,,,131.5201136,182.1678233
707.25,,,,,,129.6924213,185.8397955
707.5,,,,,,128.2062148,177.4831105
707.75,,,,,,123.6551037,176.4065265
708,,,,,,120.9119185,172.4571456
708.25,,,,,,120.538728,171.5211077
708.5,,,,,,120.2430141,174.9799115
708.75,,,,,,121.8214631,179.8960376
709,,,,,,123.5587708,180.6950392
709.25,,,,,,127.332382,185.9186365
709.5,,,,,,130.6949476,188.3620405
709.75,,,,,,135.2397779,185.8312504
710,,,,,,139.8450159,191.6322639
710.25,,,,,,143.9649097,193.2368262
710.5,,,,,,147.491601,197.8739239
710.75,,,,,,151.4175431,203.3596497
711,,,,,,154.9973733,204.4687138
711.25,,,,,,157.6672284,212.2035007
711.5,,,,,,158.377895,214.0514038
711.75,,,,,,158.1210062,213.9356349
712,,,,,,157.9883526,212.2025643
712.25,,,,,,161.5943093,211.0913429
712.5,,,,,,164.8352617,215.9522134
712.75,,,,,,167.5300263,225.8129531
713,,,,,,171.7209191,226.6660284
713.25,,,,,,174.551918,223.0044256
713.5,,,,,,181.1898736,230.4173583
713.75,,,,,,183.3132831,237.0842997
714,,,,,,186.1922393,244.5897206
714.25,,,,,,187.250941,237.4180926
714.5,,,,,,188.3336791,237.6605292
714.75,,,,,,187.5375905,244.1145082
715,,,,,,187.4998127,236.0730528
715.25,,,,,,187.4916127,242.9656751
715.5,,,,,,188.3615818,244.9939805
715.75,,,,,,188.4741215,237.703393
716,,,,,,187.8780609,240.6286707
716.25,,,,,,187.2704454,246.74539
716.5,,,,,,187.3051265,245.2711537
716.75,,,,,,187.2213315,239.1129895
717,,,,,,187.0273103,244.0679121
717.25,,,,,,186.3390872,238.3058663
717.5,,,,,,185.3464129,241.7916113
717.75,,,,,,183.6248368,237.1526451
718,,,,,,181.7799977,233.5344225
718.25,,,,,,177.9608524,235.7745455
718.5,,,,,,174.5459993,233.0172813
718.75,,,,,,172.0959622,223.9106493
719,,,,,,171.5195077,222.657196
719.25,,,,,,168.4133111,226.1480503
719.5,,,,,,164.5913852,216.9643327
719.75,,,,,,159.8487463,217.0826126
720,,,,,,156.965445,216.6077592
720.25,,,,,,152.5072969,205.1179269
720.5,,,,,,149.0185429,208.7311945
720.75,,,,,,143.0927188,193.0063408
721,,,,,,137.4869781,190.3870406
721.25,,,,,,130.8678557,188.7633899
721.5,,,,,,127.4569277,177.7460698
721.75,,,,,,124.090261,178.7569335
722,,,,,,120.5518351,176.2011336
722.25,,,,,,119.5096022,171.4218483
722.5,,,,,,120.4968892,179.7260342
722.75,,,,,,121.8270062,174.614494
723,,,,,,123.4925988,182.6955535
723.25,,,,,,126.7372496,184.0172859
723.5,,,,,,129.2926009,177.7838496
723.75,,,,,,133.0863664,182.0473235
724,,,,,,133.9559306,186.7127468
724.25,,,,,,136.6468078,189.3955256
724.5,,,,,,138.5706462,194.772186
724.75,,,,,,141.8149135,199.0194686
725,,,,,,146.7689578,200.9235911
725.25,,,,,,149.4958442,200.6608383
725.5,,,,,,155.0252929,207.2638209
725.75,,,,,,158.9706262,214.8131223
726,,,,,,161.5757634,210.7498881
726.25,,,,,,165.1923974,213.7920635
726.5,,,,,,166.460951,217.6376015
726.75,,,,,,169.2647288,220.9713662
727,,,,,,170.9648023,224.0804685
727.25,,,,,,172.0918679,223.3223705
727.5,,,,,,172.0935345,226.1576924
727.75,,,,,,172.0256795,230.8436383
728,,,,,,171.1204696,224.8503735
728.25,,,,,,170.1575984,220.1321922
728.5,,,,,,169.7576016,221.0172588
728.75,,,,,,169.7806477,221.8253363
729,,,,,,169.8473375,226.0749513
729.25,,,,,,169.8797264,229.5846265
729.5,,,,,,169.6785389,226.2083795
729.75,,,,,,169.1433228,218.7168085
730,,,,,,167.0835152,225.7430677
730.25,,,,,,166.8769767,215.7105836
730.5,,,,,,166.9291861,220.7565278
730.75,,,,,,165.6189321,215.6651993
731,,,,,,164.7749702,214.977861
731.25,,,,,,161.2611121,217.5384994
731.5,,,,,,157.5830174,211.810207
731.75,,,,,,153.8502859,202.4757221
732,,,,,,149.9461748,206.5018648
732.25,,,,,,144.964647,204.2190793
732.5,,,,,,139.7779804,197.6649601
732.75,,,,,,135.8241581,187.5104437
733,,,,,,132.2735594,181.3390962
733.25,,,,,,128.3529533,183.7892439
733.5,,,,,,124.7738704,175.6429645
733.75,,,,,,122.4149815,177.9643681
734,,,,,,121.8270979,172.6365471
734.25,,,,,,122.0535794,177.7668003
734.5,,,,,,122.5645865,180.9102938
734.75,,,,,,120.4044862,177.5260367
735,,,,,,117.6696714,175.9038947
735.25,,,,,,114.8671251,165.2125161
735.5,,,,,,111.9830973,168.2911965
735.75,,,,,,108.8732994,157.7977146
736,,,,,,107.1509184,155.7286187
736.25,,,,,,106.7004422,160.0601273
736.5,,,,,,108.0424736,166.4524029
736.75,,,,,,110.0926636,159.9507022
737,,,,,,112.4037377,164.2755438
737.25,,,,,,116.5720864,169.7768556
737.5,,,,,,119.2573642,168.5739714
737.75,,,,,,123.7094753,181.2809337
738,,,,,,126.2933642,182.4847617
738.25,,,,,,130.1008642,182.1938798
738.5,,,,,,132.4974383,181.5132745
738.75,,,,,,132.7014645,185.2332462
739,,,,,,132.4742834,192.0888608
739.25,,,,,,132.1640735,189.4455189
739.5,,,,,,132.7506344,190.6285274
739.75,,,,,,135.8208328,191.9900234
740,,,,,,141.2875441,189.5490158
740.25,,,,,,144.6038147,197.7975957
740.5,,,,,,147.6923531,203.6299641
740.75,,,,,,150.9583132,201.9133616
741,,,,,,153.2158912,210.0340791
741.25,,,,,,156.4091135,215.0599212
741.5,,,,,,159.4363458,212.0333307
741.75,,,,,,163.4275424,217.343045
742,,,,,,164.8230238,224.3580338
742.25,,,,,,166.0685794,224.7175428
742.5,,,,,,165.8553196,218.3859052
742.75,,,,,,165.9169863,218.4116478
743,,,,,,165.2169827,222.494618
743.25,,,,,,164.9689052,218.8890862
743.5,,,,,,164.6317796,215.4769487
743.75,,,,,,164.8836461,219.1845514
744,,,,,,164.6281806,214.4957299
744.25,,,,,,164.3935818,217.056256
744.5,,,,,,163.8472855,220.2341126
744.75,,,,,,162.8955278,218.9087809
745,,,,,,161.7863542,211.7070908
745.25,,,,,,160.5534168,211.9037931
745.5,,,,,,158.9267501,216.9919521
745.75,,,,,,155.7089527,211.0228936
746,,,,,,153.2563238,208.3653227
746.25,,,,,,149.438546,207.6204546
746.5,,,,,,148.5563608,202.8373564
746.75,,,,,,145.8094275,195.0468403
747,,,,,,143.7468634,194.4959852
747.25,,,,,,140.9257642,197.881501
747.5,,,,,,136.1294635,194.498932
747.75,,,,,,133.3169024,186.9551012
748,,,,,,127.6367394,176.0322772
748.25,,,,,,123.7940658,176.9409154
748.5,,,,,,121.4625573,180.7789173
748.75,,,,,,117.7910355,168.8168933
749,,,,,,116.424017,173.8873944
749.25,,,,,,113.905015,168.6236665
749.5,,,,,,112.5725774,168.3010366
749.75,,,,,,112.5045392,167.0541615
750,,,,,,113.6023314,172.466644
750.25,,,,,,114.4034266,171.6450013
750.5,,,,,,115.4720933,171.3909906
750.75,,,,,,118.0265113,166.4291089
751,,,,,,119.1796229,172.8752511
751.25,,,,,,120.2963513,177.9887729
751.5,,,,,,122.3105875,172.0237537
751.75,,,,,,123.116957,179.7318842
752,,,,,,125.8816041,179.2055588
752.25,,,,,,128.7921437,185.9282625
752.5,,,,,,136.3786517,189.8806048
752.75,,,,,,140.481579,199.3738908
753,,,,,,142.7808573,198.3213283
753.25,,,,,,146.5187462,200.9653249
753.5,,,,,,150.1275088,208.1258798
753.75,,,,,,153.6348938,208.6373865
754,,,,,,158.1714215,211.0455235
754.25,,,,,,162.4157271,212.1872938
754.5,,,,,,167.5086001,216.1138119
754.75,,,,,,172.0255445,221.7136071
755,,,,,,176.4315939,229.8790328
755.25,,,,,,180.247305,232.1662867
755.5,,,,,,185.5343765,244.8707019
755.75,,,,,,188.9589219,245.7694732
756,,,,,,190.3885204,241.2923399
756.25,,,,,,190.8619649,239.9038311
756.5,,,,,,191.0406229,250.4199865
756.75,,,,,,190.8543636,250.4102907
757,,,,,,190.2431371,239.7487592
757.25,,,,,,188.8157065,241.3099193
757.5,,,,,,188.1985584,238.0431526
757.75,,,,,,188.3354036,245.250337
758,,,,,,187.094044,236.8700781
758.25,,,,,,187.2850653,244.1413999
758.5,,,,,,182.3109103,240.3086025
758.75,,,,,,180.6563964,239.5829589
759,,,,,,176.3661495,225.6953713
759.25,,,,,,173.2615305,221.5423633
759.5,,,,,,169.8527051,220.6177592
759.75,,,,,,165.875344,219.7615663
760,,,,,,163.2917656,220.3021455
760.25,,,,,,158.9258397,217.4797256
760.5,,,,,,155.4498785,214.2118247
760.75,,,,,,151.4817271,206.373398
761,,,,,,149.2135922,206.8917288
761.25,,,,,,149.0671815,205.3298817
761.5,,,,,,149.8641114,199.2455471
761.75,,,,,,150.2911619,198.5312271
762,,,,,,149.7880754,203.1217158
762.25,,,,,,146.666594,205.92747
762.5,,,,,,141.1570754,191.5747584
762.75,,,,,,137.8716469,186.8674865
763,,,,,,134.680455,191.1080685
763.25,,,,,,131.4056507,187.2116941
763.5,,,,,,129.3904722,186.3612036
763.75,,,,,,126.370488,181.098687
764,,,,,,125.760488,180.078286
764.25,,,,,,122.2788214,174.8882391
764.5,,,,,,120.9858214,180.2026161
764.75,,,,,,122.1391042,172.3036224
765,,,,,,126.2931202,176.6754914
765.25,,,,,,129.5119249,179.3143452
765.5,,,,,,132.2562295,185.8869763
765.75,,,,,,135.9826941,193.934998
766,,,,,,141.8389467,195.1122806
766.25,,,,,,145.2168255,199.5859595
766.5,,,,,,148.2425741,198.9961366
766.75,,,,,,157.9688396,216.9732862
767,,,,,,163.5836015,212.2416709
767.25,,,,,,167.1815081,217.3297346
767.5,,,,,,169.8233698,225.8308946
767.75,,,,,,172.2585977,231.644427
768,,,,,,175.1008536,233.3370761
768.25,,,,,,176.2488855,225.378716
768.5,,,,,,177.5866305,228.9979025
768.75,,,,,,178.0264717,229.5209366
769,,,,,,182.0314083,238.5360157
769.25,,,,,,186.6475479,244.9560248
769.5,,,,,,190.5798343,239.4220436
769.75,,,,,,193.5057482,242.1431293
770,,,,,,194.6583276,242.7976808
770.25,,,,,,195.6363435,245.8761231
770.5,,,,,,197.1226573,251.2597196
770.75,,,,,,199.554989,252.3240563
771,,,,,,203.0247977,255.5931372
771.25,,,,,,207.1575694,258.8425384
771.5,,,,,,209.6640865,268.0004555
771.75,,,,,,209.902127,266.1095172
772,,,,,,212.3437263,263.7601609
772.25,,,,,,211.2354558,268.6875676
772.5,,,,,,209.9981663,269.7270714
772.75,,,,,,209.1651364,259.1609162
773,,,,,,208.2198771,267.8625758
773.25,,,,,,205.6077443,261.9925356
773.5,,,,,,204.443783,262.0979229
773.75,,,,,,203.2296005,256.4868428
774,,,,,,201.1067476,253.8175416
774.25,,,,,,200.2333384,248.8550959
774.5,,,,,,197.5327942,256.3729934
774.75,,,,,,194.7310284,250.5702553
775,,,,,,187.2100231,245.7812409
775.25,,,,,,183.1876157,235.1563454
775.5,,,,,,180.913059,240.5333747
775.75,,,,,,177.1590451,234.3639168
776,,,,,,173.5219491,222.3430108
776.25,,,,,,170.0919407,226.8724577
776.5,,,,,,165.5487096,224.8357448
776.75,,,,,,161.239199,219.2540891
777,,,,,,156.0906223,209.4843825
777.25,,,,,,151.7756728,200.5951245
777.5,,,,,,147.56629,196.2362371
777.75,,,,,,144.0642608,197.8054865
778,,,,,,138.7755184,193.8544102
778.25,,,,,,135.9625386,194.6671824
778.5,,,,,,134.6561544,192.7380142
778.75,,,,,,134.0062187,191.5283714
779,,,,,,134.0049814,183.140478
779.25,,,,,,135.0302258,185.178898
779.5,,,,,,136.3694785,192.6058672
779.75,,,,,,137.8332211,193.9971836
780,,,,,,139.4003924,187.4616982
780.25,,,,,,141.0846305,199.1290263
780.5,,,,,,143.9427637,202.3534093
780.75,,,,,,145.5271094,201.5442168
781,,,,,,146.4492009,201.7825315
781.25,,,,,,148.0473045,197.1835844
781.5,,,,,,152.4601286,200.5917435
781.75,,,,,,157.396286,209.1620971
782,,,,,,162.5060744,213.5773077
782.25,,,,,,165.9870744,223.9465603
782.5,,,,,,169.2931528,227.2230814
782.75,,,,,,173.8889676,233.7597636
783,,,,,,178.0658856,237.2342742
783.25,,,,,,182.1324629,237.9684101
783.5,,,,,,185.6568015,234.5350883
783.75,,,,,,188.1253755,241.5233596
784,,,,,,191.2329518,243.3524516
784.25,,,,,,193.5678087,243.1301148
784.5,,,,,,194.127747,242.6029541
784.75,,,,,,194.161821,252.1871633
785,,,,,,194.0691173,243.5379076
785.25,,,,,,194.0283237,245.0580507
785.5,,,,,,193.9793906,251.4147095
785.75,,,,,,194.0070938,246.754762
786,,,,,,193.7464364,245.9328267
786.25,,,,,,193.5682069,252.3236565
786.5,,,,,,191.0224436,244.3468021
786.75,,,,,,190.5141566,242.8016219
787,,,,,,190.4640847,240.3971168
787.25,,,,,,188.0290241,244.5358536
787.5,,,,,,184.0225867,239.7266142
787.75,,,,,,180.7886845,237.0500008
788,,,,,,178.1783319,230.9578238
788.25,,,,,,174.6387181,227.389304
788.5,,,,,,169.2617912,220.6084262
788.75,,,,,,165.7119553,214.1895779
789,,,,,,162.72195,217.2819602
789.25,,,,,,152.9966118,210.8124513
789.5,,,,,,147.3647717,198.9967146
789.75,,,,,,143.8105249,199.8884911
790,,,,,,141.1145908,197.2095608
790.25,,,,,,138.7239963,192.2009093
790.5,,,,,,136.391067,196.2030427
790.75,,,,,,135.2937769,185.0663991
791,,,,,,133.9163959,182.9150554
791.25,,,,,,133.319425,193.1587888
791.5,,,,,,129.0481168,186.4921873
791.75,,,,,,125.7922438,178.8143549
792,,,,,,121.8507267,170.8898689
792.25,,,,,,119.1153421,172.0062644
792.5,,,,,,117.9978071,176.6808489
792.75,,,,,,117.6879622,171.9718533
793,,,,,,119.1898057,169.1658591
793.25,,,,,,119.5137031,175.3706168
793.5,,,,,,117.7996445,171.3888897
793.75,,,,,,116.4241015,168.7270827
794,,,,,,117.551319,170.5562512
794.25,,,,,,119.0749393,169.1848291
794.5,,,,,,117.874374,177.4387523
794.75,,,,,,119.4128645,169.1166846
795,,,,,,120.5439186,176.0149542
795.25,,,,,,120.9828116,179.3195601
795.5,,,,,,120.7318208,170.8142961
795.75,,,,,,121.6456666,179.3365246
796,,,,,,123.9520158,180.4762794
796.25,,,,,,127.5881736,182.5087998
796.5,,,,,,132.2254709,185.9432197
796.75,,,,,,134.7776402,190.2259681
797,,,,,,136.8346984,190.8918436
797.25,,,,,,139.5403003,190.2161221
797.5,,,,,,141.971213,190.0324906
797.75,,,,,,145.6247624,194.3023008
798,,,,,,148.713998,207.1248468
798.25,,,,,,156.5343453,209.041455
798.5,,,,,,160.4480357,213.1888772
798.75,,,,,,165.8386839,214.0565112
799,,,,,,168.3214212,222.6935638
799.25,,,,,,169.4424133,225.3145444
799.5,,,,,,169.3949935,227.8531069
799.75,,,,,,169.157136,219.6243759
800,,,,,,168.8185502,218.1503362
800.25,,,,,,168.3212778,217.6591083
800.5,,,,,,168.1928497,227.40568
800.75,,,,,,167.5384333,220.3297403
801,,,,,,167.3916981,219.2672835
801.25,,,,,,167.1701979,216.6424403
801.5,,,,,,166.8284822,219.7100263
801.75,,,,,,165.9483029,
802,,,,,,164.8249233,
802.25,,,,,,163.4350695,
802.5,,,,,,161.9304722,
802.75,,,,,,160.2463488,
803,,,,,,157.4376308,
803.25,,,,,,155.8636356,
803.5,,,,,,154.9847467,
803.75,,,,,,153.360516,
804,,,,,,148.9362104,
804.25,,,,,,143.9847289,
804.5,,,,,,139.1435373,
804.75,,,,,,135.7507595,
805,,,,,,132.729604,
805.25,,,,,,128.0890133,
805.5,,,,,,124.1036771,
805.75,,,,,,120.3594178,
806,,,,,,117.2639857,
806.25,,,,,,114.9007576,
806.5,,,,,,111.1787368,
806.75,,,,,,110.2575046,
807,,,,,,110.4982941,
807.25,,,,,,112.5370348,
807.5,,,,,,114.1061089,
807.75,,,,,,115.2434166,
808,,,,,,116.9724773,
808.25,,,,,,119.2792449,
808.5,,,,,,121.9017079,
808.75,,,,,,125.8660882,
809,,,,,,129.3250737,
809.25,,,,,,134.0966324,
809.5,,,,,,138.4143956,
809.75,,,,,,142.356729,
810,,,,,,145.2965173,
810.25,,,,,,147.8014296,
810.5,,,,,,153.4306955,
810.75,,,,,,157.1306628,
811,,,,,,162.3667961,
811.25,,,,,,166.4591572,
811.5,,,,,,171.1731156,
811.75,,,,,,174.5112315,
812,,,,,,175.7309023,
812.25,,,,,,175.5775649,
812.5,,,,,,175.4080989,
812.75,,,,,,175.2485082,
813,,,,,,174.5427328,
813.25,,,,,,174.6306773,
813.5,,,,,,174.6194273,
813.75,,,,,,174.7611865,
814,,,,,,175.0562866,
814.25,,,,,,173.7560273,
814.5,,,,,,173.8688539,
814.75,,,,,,173.1595719,
815,,,,,,173.0170751,
815.25,,,,,,172.3943712,
815.5,,,,,,169.6317236,
815.75,,,,,,166.6760076,
816,,,,,,164.5744962,
816.25,,,,,,161.768319,
816.5,,,,,,158.113691,
816.75,,,,,,157.3084154,
817,,,,,,155.7519205,
817.25,,,,,,154.3398883,
817.5,,,,,,153.2958127,
817.75,,,,,,153.0732871,
818,,,,,,153.2742461,
818.25,,,,,,153.3130125,
818.5,,,,,,151.0147188,
818.75,,,,,,147.5049889,
819,,,,,,142.9341864,
819.25,,,,,,140.3985919,
819.5,,,,,,138.4162966,
819.75,,,,,,136.2202226,
820,,,,,,133.6155744,
820.25,,,,,,132.2077658,
820.5,,,,,,130.9390688,
820.75,,,,,,122.826291,
821,,,,,,118.6938968,
821.25,,,,,,115.7187117,
821.5,,,,,,115.1339092,
821.75,,,,,,118.9171036,
822,,,,,,121.8722271,
822.25,,,,,,124.9157749,
822.5,,,,,,127.8248735,
822.75,,,,,,133.8101381,
823,,,,,,137.3584038,
823.25,,,,,,148.0654717,
823.5,,,,,,152.991949,
823.75,,,,,,157.0238798,
824,,,,,,159.5623263,
824.25,,,,,,163.7725945,
824.5,,,,,,163.9602929,
824.75,,,,,,163.7436262,
825,,,,,,163.5761103,
825.25,,,,,,164.8478387,
825.5,,,,,,170.4628387,
825.75,,,,,,173.6383154,
826,,,,,,179.3549821,
826.25,,,,,,183.3130305,
826.5,,,,,,186.5796972,
826.75,,,,,,190.7802065,
827,,,,,,191.9791944,
827.25,,,,,,195.3178857,
827.5,,,,,,195.6711048,
827.75,,,,,,195.4970591,
828,,,,,,195.0663768,
828.25,,,,,,194.6447755,
828.5,,,,,,194.1208059,
828.75,,,,,,193.9912323,
829,,,,,,193.9708898,
829.25,,,,,,192.2885393,
829.5,,,,,,191.3755704,
829.75,,,,,,189.2947926,
830,,,,,,187.8804248,
830.25,,,,,,186.6996204,
830.5,,,,,,184.9309069,
830.75,,,,,,182.5772317,
831,,,,,,179.9874301,
831.25,,,,,,175.9513611,
831.5,,,,,,172.4888022,
831.75,,,,,,167.7641972,
832,,,,,,163.2627807,
832.25,,,,,,159.2841444,
832.5,,,,,,156.4193613,
832.75,,,,,,153.8772738,
833,,,,,,148.4949163,
833.25,,,,,,144.9195871,
833.5,,,,,,139.2795388,
833.75,,,,,,135.2252393,
834,,,,,,130.5063837,
834.25,,,,,,127.3685648,
834.5,,,,,,126.3757182,
834.75,,,,,,127.0834923,
835,,,,,,127.7095192,
835.25,,,,,,128.7735363,
835.5,,,,,,129.0743657,
835.75,,,,,,129.7456081,
836,,,,,,131.3860804,
836.25,,,,,,134.1021345,
836.5,,,,,,135.7477871,
836.75,,,,,,138.7819857,
837,,,,,,140.2451515,
837.25,,,,,,141.7189596,
837.5,,,,,,143.3176355,
837.75,,,,,,147.276198,
838,,,,,,150.7964466,
838.25,,,,,,154.558496,
838.5,,,,,,158.5532019,
838.75,,,,,,162.0534868,
839,,,,,,166.0514256,
839.25,,,,,,169.2770981,
839.5,,,,,,172.9124916,
839.75,,,,,,175.4917324,
840,,,,,,178.5677168,
840.25,,,,,,184.554247,
840.5,,,,,,188.7748466,
840.75,,,,,,193.5106636,
841,,,,,,197.2328303,
841.25,,,,,,201.7181158,
841.5,,,,,,204.2768812,
841.75,,,,,,206.9582906,
842,,,,,,209.4383997,
842.25,,,,,,211.0442092,
842.5,,,,,,211.6845981,
842.75,,,,,,210.2586132,
843,,,,,,208.3030509,
843.25,,,,,,208.4745093,
843.5,,,,,,208.6082685,
843.75,,,,,,206.3837006,
844,,,,,,204.4827006,
844.25,,,,,,199.5816226,
844.5,,,,,,196.6462844,
844.75,,,,,,193.7920992,
845,,,,,,191.002959,
845.25,,,,,,185.1573644,
845.5,,,,,,181.7100867,
845.75,,,,,,171.09842,
846,,,,,,166.0884381,
846.25,,,,,,162.1068379,
846.5,,,,,,159.5917341,
846.75,,,,,,155.4601045,
847,,,,,,155.1851838,
847.25,,,,,,155.4346868,
847.5,,,,,,155.5342244,
847.75,,,,,,154.2756913,
848,,,,,,148.5915908,
848.25,,,,,,145.6728624,
848.5,,,,,,140.0694786,
848.75,,,,,,136.1428314,
849,,,,,,132.9400863,
849.25,,,,,,128.8146843,
849.5,,,,,,127.3204991,
849.75,,,,,,124.1489701,
850,,,,,,125.601598,
850.25,,,,,,126.3492514,
850.5,,,,,,126.5472144,
850.75,,,,,,127.3250575,
851,,,,,,129.8740889,
851.25,,,,,,133.8568906,
851.5,,,,,,139.2751445,
851.75,,,,,,144.8371531,
852,,,,,,148.601158,
852.25,,,,,,154.9765283,
852.5,,,,,,157.1083565,
852.75,,,,,,161.0186588,
853,,,,,,163.8825982,
853.25,,,,,,165.7770373,
853.5,,,,,,166.7125333,
853.75,,,,,,166.5039912,
854,,,,,,167.8928001,
854.25,,,,,,170.5980223,
854.5,,,,,,174.7457197,
854.75,,,,,,177.9964672,
855,,,,,,180.8615042,
855.25,,,,,,184.1560362,
855.5,,,,,,185.4081,
855.75,,,,,,186.79609,
856,,,,,,187.6004394,
856.25,,,,,,191.6391834,
856.5,,,,,,192.8657241,
856.75,,,,,,194.5924319,
857,,,,,,194.1904637,
857.25,,,,,,193.609312,
857.5,,,,,,193.4012946,
857.75,,,,,,192.8126743,
858,,,,,,192.7170206,
858.25,,,,,,191.814573,
858.5,,,,,,190.0416841,
858.75,,,,,,187.2271115,
859,,,,,,185.2812457,
859.25,,,,,,182.0304174,
859.5,,,,,,180.2588461,
859.75,,,,,,178.5761862,
860,,,,,,176.7837325,
860.25,,,,,,172.5918537,
860.5,,,,,,168.7647704,
860.75,,,,,,164.8557704,
861,,,,,,161.1157704,
861.25,,,,,,157.4051778,
861.5,,,,,,153.3037434,
861.75,,,,,,148.6595768,
862,,,,,,144.9164286,
862.25,,,,,,142.1539101,
862.5,,,,,,138.8574286,
862.75,,,,,,134.4225609,
863,,,,,,131.2837602,
863.25,,,,,,125.635612,
863.5,,,,,,121.8615009,
863.75,,,,,,117.1590071,
864,,,,,,114.4593775,
864.25,,,,,,111.6183775,
864.5,,,,,,108.8854684,
864.75,,,,,,106.5913811,
865,,,,,,105.7946218,
865.25,,,,,,104.810567,
865.5,,,,,,104.7527707,
865.75,,,,,,104.7768679,
866,,,,,,104.7882012,
866.25,,,,,,104.2886422,
866.5,,,,,,104.1189199,
866.75,,,,,,103.9619887,
867,,,,,,103.8306602,
867.25,,,,,,103.5144221,
867.5,,,,,,103.2437903,
867.75,,,,,,103.0903901,
868,,,,,,103.225779,
868.25,,,,,,103.0055013,
868.5,,,,,,102.8097331,
868.75,,,,,,102.5982273,
869,,,,,,103.3659441,
869.25,,,,,,104.0524511,
869.5,,,,,,104.8806402,
869.75,,,,,,105.640819,
870,,,,,,106.5355703,
870.25,,,,,,107.3529405,
870.5,,,,,,108.2104344,
870.75,,,,,,108.774044,
871,,,,,,109.5639031,
871.25,,,,,,110.5188466,
871.5,,,,,,111.4222125,
871.75,,,,,,112.2708779,
872,,,,,,113.3035083,
872.25,,,,,,114.0392832,
872.5,,,,,,112.5928441,
872.75,,,,,,112.9202941,
873,,,,,,113.9911201,
873.25,,,,,,114.2811111,
873.5,,,,,,112.2756808,
873.75,,,,,,108.297671,
874,,,,,,102.3992936,
874.25,,,,,,96.13163612,
874.5,,,,,,92.04831299,
874.75,,,,,,84.24247935,
875,,,,,,82.00818782,
875.25,,,,,,77.36749544,
875.5,,,,,,74.08039941,
875.75,,,,,,72.02332924,
876,,,,,,71.20752316,
876.25,,,,,,72.21914855,
876.5,,,,,,70.80315954,
876.75,,,,,,67.11183471,
877,,,,,,61.21401602,
877.25,,,,,,56.49480202,
877.5,,,,,,52.14779842,
877.75,,,,,,47.03720209,
878,,,,,,44.73894175,
878.25,,,,,,42.18220076,
878.5,,,,,,40.85269299,
878.75,,,,,,33.60174685,
879,,,,,,31.30348318,
879.25,,,,,,27.54938908,
879.5,,,,,,27.79512076,
879.75,,,,,,27.65578974,
880,,,,,,27.03676807,
880.25,,,,,,26.24247384,
880.5,,,,,,26.0500023,
880.75,,,,,,26.10448954,
881,,,,,,26.24557465,
881.25,,,,,,26.22296402,
881.5,,,,,,26.47646659,
881.75,,,,,,26.84216308,
882,,,,,,27.25313063,
882.25,,,,,,27.76340278,
882.5,,,,,,28.05664286,
882.75,,,,,,28.39242647,
883,,,,,,28.80621212,
883.25,,,,,,29.25703125,
883.5,,,,,,28.45241935,
883.75,,,,,,28.92483333,
884,,,,,,29.29189655,
884.25,,,,,,29.66571429,
884.5,,,,,,30.03358025,
884.75,,,,,,30.63948718,
885,,,,,,31.24706667,
885.25,,,,,,24.96867063,
885.5,,,,,,20.44184265,
885.75,,,,,,20.35435065,
886,,,,,,19.91646259,
886.25,,,,,,19.98128571,
886.5,,,,,,19.58293233,
886.75,,,,,,19.52642857,
887,,,,,,19.65621849,
887.25,,,,,,19.63316964,
887.5,,,,,,20.09760317,
887.75,,,,,,20.27090136,
888,,,,,,20.48212454,
888.25,,,,,,19.82230159,
888.5,,,,,,19.1152381,
888.75,,,,,,19.59390476,
889,,,,,,19.82378307,
889.25,,,,,,19.94342262,
889.5,,,,,,20.19962585,
889.75,,,,,,21.31146825,
890,,,,,,22.52042857,
890.25,,,,,,23.96125,
890.5,,,,,,15.68166667,
890.75,,,,,,16.1975,
891,,,,,,18.875,


==> data/RQ1/acc.csv <==
ROUND,fedavg,fedavgm,scaffold,moon,diff,hier,decentral
1,0.2326,0.204,0.2912,0.306,0.213,0.2844,0.2476
2,0.4975,0.489,0.4707,0.5269,0.502,0.5993,0.486
3,0.5972,0.5867,0.5468,0.5944,0.579,0.6584,0.5864
4,0.6482,0.6522,0.6039,0.6341,0.6401,0.6795,0.6404
5,0.6707,0.6762,0.6453,0.6595,0.6605,0.6804,0.6668
6,0.6894,0.6935,0.6685,0.6767,0.6853,0.6867,0.6793
7,0.6943,0.701,0.685,0.684,0.6917,0.6876,0.6921
8,0.6992,0.7037,0.6956,0.6919,0.6955,0.6849,0.693
9,0.706,0.7064,0.706,0.6994,0.7025,0.6846,0.6984
10,0.7074,0.7085,0.7086,0.7047,0.7036,0.6854,0.7028
11,0.7092,0.7082,0.7205,0.7038,0.7065,0.6865,0.7045
12,0.7116,0.7092,0.7153,0.705,0.7054,0.6853,0.7097
13,0.7149,0.7098,0.718,0.7057,0.7066,0.6862,0.7061
14,0.711,0.714,0.7264,0.7071,0.7084,0.6853,0.7044
15,0.709,0.7134,0.7272,0.7061,0.7049,0.6831,0.7089
16,0.7101,0.7108,0.7288,0.709,0.71,0.6754,0.7071
17,0.709,0.7138,0.7234,0.7096,0.7066,0.6794,0.7081
18,0.7133,0.7106,0.7256,0.7086,0.7087,0.6817,0.7086
19,0.71,0.7117,0.7284,0.7094,0.7066,0.6779,0.7083
20,0.7132,0.7087,0.726,0.7068,0.709,0.6821,0.7069
21,0.7105,0.7075,0.7231,0.7057,0.705,0.6843,0.7041
22,0.7123,0.7115,0.7213,0.7071,0.7076,0.6828,0.7047
23,0.7145,0.7081,0.7182,0.7058,0.7075,0.6782,0.7026
24,0.7136,0.7094,0.7235,0.7044,0.7097,0.6822,0.7051
25,0.7123,0.7129,0.7212,0.7056,0.7072,0.6837,0.7026
26,0.7098,0.7097,0.7183,0.7053,0.7066,0.6818,0.7058
27,0.7111,0.7097,0.7218,0.7026,0.7014,0.6825,0.7076
28,0.7106,0.7091,0.723,0.7033,0.7079,0.6744,0.6998
29,0.7102,0.7079,0.7191,0.7037,0.707,0.6791,0.7017
30,0.7107,0.7069,0.7177,0.7045,0.7076,0.6753,0.7017


==> data/RQ1/loss.csv <==
ROUND,FEDAVG,FEDAVGM,SCAFFOLD,MOON,DIFF,HIER,decentral
1,2.200249,2.208412,2.048004,2.018958,2.149535,1.900124,2.185854
2,1.389733,1.399968,1.508754,1.313358,1.371651,1.112441,1.404549
3,1.134503,1.167088,1.26204,1.114693,1.171149,1.049459,1.141042
4,1.026263,1.03237,1.136086,1.023266,1.023429,1.129045,1.034623
5,0.987053,0.985637,1.013423,0.993147,1.010438,1.266002,0.981642
6,0.985237,0.997949,0.959292,0.972036,0.980374,1.347139,0.987785
7,0.991607,1.030216,0.913044,1.021377,0.980961,1.426421,0.968907
8,1.029378,1.087078,0.876445,1.029089,1.059771,1.529736,1.024426
9,1.099236,1.158385,0.859361,1.07533,1.094386,1.536454,1.103967
10,1.120108,1.201036,0.848899,1.112434,1.147216,1.574171,1.131795
11,1.209974,1.279509,0.853546,1.17832,1.189496,1.667438,1.158992
12,1.232963,1.318861,0.847709,1.212398,1.235023,1.677427,1.250978
13,1.284514,1.355308,0.850805,1.270299,1.29505,1.798031,1.307936
14,1.388987,1.447387,0.867399,1.337838,1.345598,1.723196,1.334913
15,1.383278,1.464102,0.879737,1.372659,1.41043,1.763284,1.367172
16,1.388342,1.462306,0.870276,1.404955,1.417544,1.933893,1.403256
17,1.445175,1.522614,0.882957,1.39945,1.447419,1.958624,1.470198
18,1.491153,1.560492,0.923437,1.426911,1.472797,1.975003,1.466503
19,1.484463,1.576826,0.945302,1.478451,1.521042,2.043906,1.465008
20,1.531956,1.58056,0.963841,1.564472,1.544847,2.060829,1.543696
21,1.584676,1.599237,0.968925,1.579477,1.56457,2.025131,1.534042
22,1.615972,1.659795,0.997038,1.597144,1.59894,2.083508,1.619338
23,1.590708,1.641855,1.093185,1.632345,1.652482,2.255115,1.643983
24,1.618065,1.693139,1.037703,1.599,1.623759,2.136788,1.626432
25,1.579065,1.635606,1.060463,1.693279,1.61106,2.339124,1.694186
26,1.639899,1.703657,1.080228,1.643153,1.610763,2.270301,1.70191
27,1.636339,1.700289,1.075352,1.69583,1.68629,2.37011,1.781545
28,1.640247,1.756909,1.11434,1.746139,1.662897,2.443881,1.702294
29,1.662936,1.728563,1.114364,1.752563,1.747263,2.412011,1.777131
30,1.706795,1.82398,1.151279,1.762985,1.734032,2.412134,1.783761


==> data/RQ1/mem.csv <==
ROUND,FEDAVG,FEDAVGM,SCAFFOLD,MOON,DIFF,HIER,decentral
0,0,0,0,0,0,0,0
0.25,0.156391144,0.154724121,0.159282684,0.231800079,0.037612915,0.082897186,0.413397217
0.5,0.259777069,0.326171875,0.290981293,0.122867584,0.192043304,0.344497681,0.722872925
0.75,0.377437592,0.107532501,0.529281616,0.213611603,0.134235382,0.602394104,0.887644958
1,0.036987305,0.370326996,0.12739563,0.017650604,0.155189514,0.739704132,0.632002259
1.25,1.17747879,0.596092224,1.198265076,1.033638,0.354125977,0.526668549,0.638319397
1.5,1.21018219,1.065353394,1.229774475,1.083644867,0.060901642,0.531932831,0.35039978
1.75,1.073978424,1.196563721,1.155040741,1.044910431,0.862316132,0.291999817,0.722323608
2,1.059627533,1.111572266,1.194545746,1.105178833,1.041381836,0.60193634,0.712838746
2.25,1.501056671,0.956188202,1.524513245,1.382698059,1.035118103,0.594032288,0.977522278
2.5,1.45337677,1.391422272,1.48846817,1.343605042,1.100006104,0.746936798,1.472511292
2.75,1.650398254,1.390331268,1.719425201,1.529056549,0.934814453,0.814601898,1.509494018
3,1.824516296,1.320095062,2.105079651,1.978118896,1.351913452,1.227092743,1.200489808
3.25,2.229663849,1.858219147,2.474250793,2.35036087,1.284915924,1.257911682,0.909814453
3.5,2.383026123,2.226547241,2.488559723,2.444736481,1.576129913,1.000408173,0.961047364
3.75,2.247093201,2.379081726,2.364292145,2.305770874,1.762943268,0.758178711,0.887644958
4,2.275302887,2.220684052,2.414165497,2.100990295,2.183036804,0.800872803,0.873893737
4.25,2.580657959,2.05884552,2.243000031,2.634117126,2.22636795,0.739704132,0.043894958
4.5,2.570819855,2.522647858,2.692962646,2.785678864,2.127670288,0.728244781,0.755561828
4.75,2.395107269,2.681472778,2.832813263,2.837329865,1.889469147,0.036579132,0.537533569
5,2.650684357,2.085960388,2.336299896,3.355941772,2.008617401,0.719810486,0.325227356
5.25,2.763435364,2.981899261,2.773254395,3.393791199,1.708908081,0.629634857,0.224002075
5.5,2.615833282,2.84803772,2.789493561,3.106403351,1.786136627,0.447944641,0.075343322
5.75,2.24987793,2.71389389,2.455741882,2.754219055,1.728240967,0.271022797,0.00170288
6,2.155567169,2.305183411,2.578971863,2.916286469,1.314983368,0.186668396,0.357719422
6.25,1.76574707,1.868019104,2.475963593,2.778884888,1.846885681,0.062786102,0.383564759
6.5,2.114265442,2.017246246,2.16934967,2.609210968,2.217460632,0.001419067,0.563273621
6.75,2.137874603,2.235050201,2.50359726,2.549114227,2.375389099,0.298099518,1.427366638
7,2.362857819,2.518512726,2.104717255,2.693496704,2.36233902,0.319637299,1.659819031
7.25,1.939067841,2.791751862,2.291305542,2.530834198,2.138679504,0.469394684,2.391361999
7.5,2.704151154,2.659618378,1.790328979,3.381496429,2.173679352,1.109409332,3.08970337
7.75,2.511898041,2.320899963,2.624504089,3.273109436,1.896064758,1.189472198,3.202468872
8,2.223499298,2.118740082,2.88394165,3.003089905,2.045635223,1.383182526,3.802024841
8.25,2.326091766,2.363788605,2.872966766,2.856033325,2.16570282,1.992801666,4.480810547
8.5,2.047836304,2.472961426,2.727779388,2.853679657,2.540157318,2.574752808,5.730418396
8.75,2.135444641,2.14635849,2.279460907,3.11302948,2.440242767,2.66872406,7.664831543
9,2.016235352,2.860538483,2.544334412,3.340507507,2.060016632,3.168354034,11.07404022
9.25,1.399002075,2.370159149,2.383308411,2.589931488,1.867912292,3.734008789,13.07536469
9.5,0.637950897,1.108615875,2.291290283,3.734783173,1.764987946,4.775348663,14.35623779
9.75,0.118793488,0.226215363,2.557361603,3.621253967,1.654384613,6.387359619,16.35604248
10,1.231456757,0.309146881,2.725605011,3.180244446,1.635738373,7.688285828,18.20756836
10.25,2.249313354,1.059585571,2.189968109,3.146648407,1.522117615,9.228366852,19.20922852
10.5,3.110771179,2.491130829,1.197628021,2.816520691,1.490486145,10.89613724,21.23901215
10.75,3.817932129,2.44493103,0.369800568,2.941818237,0.63319397,11.96353149,22.70322876
11,4.511585236,3.342411041,0.916435242,3.160495758,0.377399445,13.6300354,24.07540741
11.25,5.358833313,4.353431702,1.791599274,2.498287201,1.428272247,15.17297363,27.82382813
11.5,5.438446045,5.386001587,2.47064209,1.883674622,2.271888733,16.00769043,30.12036438
11.75,6.054458618,5.883029938,3.403587341,1.061412811,3.188716888,17.69917679,31.90227356
12,6.839752197,6.849441528,3.737312317,0.168823242,4.401569366,18.9193573,33.27821503
12.25,7.942588806,8.117465973,4.433700562,0.694358826,4.546890259,20.06283951,35.09651184
12.5,8.856040955,8.351226807,5.106601715,1.962127686,5.419773102,21.6364975,36.41681671
12.75,9.694202423,9.196651459,5.894512177,2.595851898,6.200969696,23.18652344,37.86015473
13,11.07110214,10.46964645,6.859825134,3.250312805,6.933704376,25.10030365,39.60607452
13.25,12.21276855,11.69778824,7.522533417,4.150829315,7.770809174,26.58522797,40.58197632
13.5,12.69025803,12.37284851,8.439662933,4.516708374,8.50553894,27.73184586,43.6199295
13.75,13.33308411,12.97430038,9.252403259,5.136207581,9.621551514,29.2470932,45.08446198
14,14.3561554,13.92150879,10.07411194,6.024394989,10.61888885,30.34734726,46.69885254
14.25,15.22315979,13.7833786,10.62981796,6.899337769,11.67387772,31.55012894,47.88087158
14.5,15.79593277,14.436203,11.65726852,7.819900513,13.29990005,33.0050621,48.46628266
14.75,16.59157181,15.19405746,12.55294418,9.07516861,14.43663788,33.8183136,49.47014465
15,17.25503922,16.02644348,13.36503983,9.593265533,15.95794296,34.92357635,50.26305542
15.25,17.68985748,16.29077911,13.76277924,10.33185196,16.81358337,36.34994125,50.76381226
15.5,17.84525299,16.40937042,14.67004013,11.56135941,17.56136703,37.57038498,51.36312103
15.75,18.3817749,17.03066254,14.98872757,11.46150208,18.4078064,38.91571045,52.79036407
16,18.63773727,16.57080078,16.15010071,12.35887527,19.77402115,39.90072632,53.08970032
16.25,18.71264267,16.67640305,15.75345993,13.18199921,20.94800186,40.38856888,53.7309494
16.5,19.15269852,17.03823853,16.56990433,13.8143692,21.48929596,41.22512054,54.17935181
16.75,19.38463593,16.99629211,17.35152054,14.00762939,23.0659256,41.88587952,54.56243134
17,19.59397507,17.36302948,17.56487656,14.79072952,24.00333786,42.30317688,54.69923858
17.25,19.73552322,17.01560593,17.98786545,15.40439987,25.18299866,42.80260086,55.4937149
17.5,19.82040787,16.70288849,18.10526276,15.76015091,25.706707,43.51495743,55.82492524
17.75,19.90516281,16.94497299,18.35371017,15.87880707,26.4065361,43.99197006,56.14038848
18,20.35480118,16.12406158,18.52606201,16.12333679,26.94116974,44.24141693,56.94824982
18.25,20.38518906,16.0937767,18.82727814,16.47005081,27.72932434,44.77579117,57.28179474
18.5,20.38986969,16.01527405,18.02177048,16.66404343,28.35737228,45.14945984,57.65087586
18.75,20.97201157,16.03840256,18.0664978,17.02521896,28.59402466,45.46869278,57.8863678
19,21.0367012,16.13659286,18.19863892,16.80686188,29.52746964,45.58269882,58.22081909
19.25,21.0711937,15.77938461,18.20846176,16.85935211,29.5994072,46.24476242,58.50693512
19.5,21.6312027,15.78800201,18.15797043,17.05459595,29.94504929,46.52077103,58.65804749
19.75,21.87347031,15.65363312,18.1871376,16.63176727,30.01910019,46.78365707,59.52878723
20,22.02144623,15.94566345,18.25498581,16.33551407,30.56413269,47.39470291,59.8072998
20.25,22.98364258,15.21842194,18.05680466,16.33639526,31.01954269,47.45687485,60.4506134
20.5,23.14134598,14.87535095,17.71138382,16.4796257,31.26710129,47.73482895,61.02035981
20.75,23.37971115,14.8789444,17.34162521,16.78574753,31.69039917,48.04239655,61.54558868
21,24.02948761,14.7724762,17.34407806,16.45499802,32.08229065,48.23863983,61.78498078
21.25,24.22258377,14.89567184,17.38299561,16.43400574,32.39002991,48.51734924,62.85007782
21.5,24.39815521,14.96556091,17.44747925,16.60211563,32.59608841,48.75577927,63.0898819
21.75,24.61221313,14.48074722,17.44702911,16.00980377,33.21071243,48.88170624,63.67547608
22,25.02700424,14.54524231,17.49192429,15.68125153,33.47156525,49.60732269,64.69479676
22.25,25.53097916,14.40488052,17.322258,15.65320206,33.64157104,49.8394165,64.92868652
22.5,25.83555222,14.612854,17.41723251,15.66735077,33.81774521,49.96081924,66.06170196
22.75,25.82673645,13.91116714,17.47549438,16.07481766,34.40714264,50.37551117,66.7667633
23,26.07254028,13.57644653,17.54081345,15.83111954,34.72541046,50.85029984,67.05944366
23.25,26.64783859,13.60749435,17.59807968,15.81391144,34.93857956,51.28799057,67.70763702
23.5,26.67694092,13.55679703,17.95870209,15.68402481,35.12210846,51.48748398,67.94137116
23.75,26.97625351,13.47629929,18.01937866,16.10834503,35.72912216,52.37506485,67.73515777
24,27.48939896,13.67884827,18.07517242,15.33667374,35.92394257,52.57490158,67.79604035
24.25,27.8842392,13.23500061,18.56909943,15.06308365,36.17416382,53.06289673,68.32588806
24.5,28.22814941,13.16206741,18.63638687,15.03855133,36.36478806,53.91233063,67.5256897
24.75,28.3872757,13.19560242,18.62741089,15.09375,37.02282333,54.10723877,68.12504425
25,29.10633469,12.62608337,18.83462143,15.100914,37.34592438,54.48854065,68.336586
25.25,29.35225677,12.36253738,19.24592972,15.09438705,37.03548431,55.0514183,68.2708786
25.5,29.70074081,12.35612869,19.503479,15.08518219,37.4823761,55.63896942,68.368927
25.75,30.45355988,12.49781418,19.53910446,15.11574173,37.92335892,55.88286972,68.19555359
26,30.7685051,12.53263855,20.19726944,15.13975906,38.19647598,56.42303085,68.85144653
26.25,31.19804764,12.30202484,20.63871765,15.26029968,38.9608078,56.6178093,67.75935974
26.5,32.11738205,12.24824905,20.8103447,15.23049927,39.38499832,56.44596481,67.47124787
26.75,32.50610733,12.64250183,21.51279068,15.81814575,39.6110611,56.49670029,67.37442626
27,32.78951645,12.2192421,21.96973419,15.82611084,40.11989594,56.93824005,67.18592377
27.25,33.0202179,11.8691597,22.24210739,15.83493423,40.53014374,56.27140808,67.21147614
27.5,33.65063858,11.89352417,23.0385437,16.04217148,40.86523056,56.47321701,66.89520264
27.75,33.9865036,12.06348801,23.26922226,16.44064331,41.14118958,56.77087021,67.25389252
28,34.75320435,12.24607086,23.70930481,16.85448456,41.80994797,56.947155,66.63355866
28.25,34.88693237,11.89727402,24.69295502,17.68077469,42.21118164,56.89239883,66.42030029
28.5,35.46087265,11.85967255,24.94774628,18.18323135,42.47635269,56.97410583,66.98811493
28.75,35.50066757,11.84341812,25.31973648,18.44879532,43.27680588,56.82962799,65.56085815
29,35.63323593,11.67333984,25.96006012,19.20639801,43.82337189,57.37620544,65.5990036
29.25,36.02875519,12.10383987,26.49056244,19.43094635,44.09706116,56.46613312,65.66498566
29.5,36.34871674,10.99063492,26.81648636,19.72216415,45.00523376,56.22603989,65.84658509
29.75,36.53332901,10.91748428,27.54344559,20.17443085,45.40188217,56.14535522,65.37011719
30,36.77223206,10.86515808,27.86156464,20.61961746,45.72776413,56.12308502,65.16371612
30.25,37.40600204,10.87647629,28.0633049,20.8470192,46.5185318,55.98826981,65.71596222
30.5,37.74728775,11.00881577,28.61993408,21.51741028,46.75958633,56.00956345,64.30932312
30.75,38.08996582,10.83919144,29.04587173,22.04217529,47.0974617,55.7460022,64.14379578
31,38.90951157,10.78478241,29.12504959,22.58905029,47.87279129,56.04491043,64.17636108
31.25,39.28259277,10.65069199,29.25790024,23.12187576,47.7442894,55.52796555,64.26157837
31.5,39.53692627,10.54962158,29.37166595,23.33563995,48.08408356,55.35025024,63.88939362
31.75,39.98869324,10.84340668,30.17595291,23.95378494,48.07469177,55.82342911,63.66684265
32,40.47145081,10.32057571,30.22879028,24.32479477,48.26095963,54.63404846,64.20136414
32.25,40.78205109,10.19868469,30.43526459,24.37438202,49.01395035,54.66583633,62.85236664
32.5,41.25337601,10.10667419,30.6036911,25.05084991,49.14224243,54.6413002,62.77760467
32.75,41.77998734,10.28545761,31.43218231,25.3318367,49.26503754,54.72082138,62.86121978
33,41.70045471,10.25897598,31.46506119,25.65716934,49.7898941,54.87215424,62.64605713
33.25,41.89759064,10.62276459,31.70654297,26.1238327,50.13225555,54.47509766,62.97319336
33.5,42.67558289,10.34658051,31.89274216,26.57828903,50.52122498,54.30309677,62.48033753
33.75,42.84847641,10.06896973,32.38314819,26.956604,50.97945404,54.76330185,62.40962219
34,43.05142593,10.18754578,32.83665848,27.6541214,51.42227554,53.5911026,61.82706299
34.25,43.69816208,10.02819061,33.07284927,27.80350494,51.87421036,53.45316315,61.25484467
34.5,44.00820541,9.56502533,33.73376465,28.0316124,52.00163651,53.4803009,61.19898834
34.75,44.28677368,9.484909058,33.52856064,28.7126236,52.19141388,53.55131531,61.32057037
35,44.42490387,9.718105316,33.86688614,29.07180405,52.13762665,53.71928406,61.32585755
35.25,44.85741043,9.795310974,34.10242081,29.27252579,52.39411163,53.24116135,61.07304383
35.5,45.31113815,9.815654755,34.7023468,30.03818893,51.96453094,53.05570221,60.88565826
35.75,45.57761002,9.688095093,35.06231689,30.6282692,51.70135498,53.50113678,60.6170105
36,45.98534775,9.60490799,35.48506546,30.91825104,51.58108902,52.3769722,59.75286254
36.25,46.41033936,9.805526733,35.75922012,31.75285721,50.93355179,52.31467056,59.61459046
36.5,46.84229279,9.287368774,36.57380676,32.20328522,50.93081284,52.38434982,59.62042236
36.75,46.86414337,8.835189819,36.82732773,33.22198105,51.07338333,52.20504761,59.8197052
37,47.46212387,8.918190002,36.98244858,33.52251434,50.95976257,52.47766113,60.03834686
37.25,47.83985901,8.934310913,37.5696106,33.9336853,51.10540771,52.06694794,59.44163819
37.5,47.97634888,8.94720459,37.91666412,34.91966629,50.77329254,51.87480927,59.46605988
37.75,48.16095352,8.979663849,38.14409637,35.32777786,50.53915405,52.00801849,59.4569046
38,48.8494339,8.860538483,38.76549911,35.96780014,50.02153015,51.52255249,59.13800354
38.25,49.05585098,8.889289856,39.06763458,36.49809647,49.79995728,51.04570389,59.12591858
38.5,49.2608757,8.910404205,39.42004013,36.7273941,49.77719116,50.99915695,58.30097809
38.75,49.28189468,8.88489151,39.80281067,37.43420029,49.91999435,51.10047531,58.306604
39,49.53600311,8.769927979,40.25820541,37.7508316,49.79653168,51.10488129,58.21431884
39.25,49.45615005,8.787899017,40.62902451,37.97779846,49.39211273,50.89420319,58.1983017
39.5,49.67463303,8.797298431,40.82433319,38.65225983,49.48278427,50.73804855,58.22239837
39.75,49.23548126,8.897926331,41.5791893,38.98160172,49.16023254,50.51417542,57.97584686
40,49.10501099,8.776679993,41.45354843,39.30071259,49.43517685,50.55129242,57.92857361
40.25,49.06313705,8.789524078,41.58522034,40.06859207,48.5537529,49.79405212,57.72007141
40.5,48.37757492,9.160060883,41.73062134,40.20169067,48.45448685,49.67882538,57.33386078
40.75,48.28446579,9.48184967,42.39200592,40.43486786,48.49678802,49.6836853,56.87807006
41,48.48901749,9.686019897,42.721138,41.11958313,48.33049011,49.84975433,56.74673309
41.25,48.28139877,9.929515839,42.89764786,41.48140717,48.33426285,50.03195572,56.82647552
41.5,48.13952255,10.32808685,43.02449036,41.7983551,48.11084366,49.53469849,56.77749024
41.75,48.17645645,10.61094666,43.72885513,42.33135986,48.120327,49.5550499,56.87656403
42,48.15902328,10.62558746,43.95106506,42.77362442,47.50114441,49.5474205,56.40931549
42.25,47.90506363,11.19021225,44.09775925,42.98942566,47.1162262,49.28166962,56.46894379
42.5,48.4089241,11.37096405,44.60720444,43.56067657,46.9834938,49.50473022,56.12575379
42.75,47.26164246,11.57199478,45.01414108,44.19287491,46.93791199,49.27159882,55.31613464
43,47.22946548,11.92019272,45.31726456,44.42304993,47.16570282,48.58414841,55.11568451
43.25,47.14071655,12.39216995,45.56113815,44.25133514,46.79423141,48.58883667,55.15021362
43.5,47.06078339,12.73926926,46.21964645,44.62145233,46.78208923,48.51193237,55.4868164
43.75,47.29645538,12.90621948,46.3866806,44.23480988,46.9148941,48.49858475,55.30757904
44,46.89496231,13.62582779,46.63920975,44.29350281,46.28132629,48.51866531,55.06880494
44.25,46.95222473,13.80241394,46.65392685,44.08718872,45.89920807,48.31320572,54.94873352
44.5,46.68719101,13.97815704,46.86382675,43.81745529,45.92716217,48.27381134,55.34330749
44.75,46.54633713,14.6668129,46.45957565,43.48827362,45.96790314,48.10005951,54.19085999
45,46.07314301,14.82879639,46.45948029,43.51511002,45.9184761,48.34967804,54.00316315
45.25,45.8956604,15.04545212,46.33960724,43.47093201,46.10482025,47.77821732,54.01156769
45.5,46.02633286,14.84571075,46.02806854,43.1241188,45.62652206,47.39839172,54.15304871
45.75,45.97091675,15.47507477,45.66892242,42.96286011,45.41805267,47.28894424,53.71067504
46,45.95668793,15.77926254,45.55565643,43.15980911,45.65350342,47.35539627,53.76414642
46.25,45.73987198,16.1027565,45.61071014,42.27779007,44.66918182,47.3145752,53.44780426
46.5,45.51822662,16.87578201,45.64295197,42.15388489,44.5978508,47.39713669,54.08299714
46.75,45.48977661,17.44404984,45.78496552,42.19998932,44.68409729,47.00776291,52.86857758
47,45.0382843,17.68785858,45.29479599,42.08753967,44.60278702,47.05745316,52.64342194
47.25,45.00937653,18.20684814,45.28119659,42.31003189,44.61672211,46.77146149,52.37179412
47.5,44.89338684,18.5841713,45.14081192,41.85562134,44.38511658,46.60302353,52.50552062
47.75,44.9642601,19.03218842,44.74000549,41.65954971,44.33280182,46.09677887,52.67245788
48,45.21607971,19.28343582,44.34584045,41.88855362,44.22549438,45.92973709,52.17440185
48.25,44.82766342,19.89093399,44.2816925,40.98052216,43.97206879,45.95851135,52.20792389
48.5,44.69268799,20.21975708,44.32647324,40.90755463,43.69179916,46.23901367,51.83215027
48.75,44.67183685,20.3370018,44.59090042,40.99306107,43.58498001,46.0896492,52.54192657
49,44.32296371,21.15716553,44.17249298,40.96952057,43.56276321,45.89067078,51.49408264
49.25,43.91907501,21.39027023,44.11763382,40.78786469,43.67351913,45.79061127,51.09055024
49.5,43.81888199,21.58179855,44.00747681,40.63125229,43.27128983,46.11942291,50.86819153
49.75,43.91043854,22.13571548,43.76802063,40.38623428,43.31694412,45.15904999,51.11573639
50,44.12664795,22.27765274,43.34862518,40.55265808,43.07752228,45.09266281,51.16022644
50.25,43.64616776,22.50062943,43.20395279,39.72671509,42.85006332,45.00263596,50.71384277
50.5,43.2314682,22.71733856,43.06905746,39.68644714,42.36437988,45.00963974,50.81662445
50.75,43.27194595,23.41530228,43.34538651,39.56317902,42.36688614,45.12754059,50.76004486
51,42.50249863,23.77548599,43.03100586,39.62637711,42.25654602,44.75889587,50.51011505
51.25,42.32975006,23.86745453,43.10390091,39.75828171,42.25693893,44.80345535,50.9145401
51.5,42.24685669,24.47031021,42.8490448,39.36442184,42.40394211,44.53983688,49.90304718
51.75,42.28802109,24.78907394,42.47335434,39.40378189,42.03038788,45.06916428,49.52778168
52,42.46220016,25.02570724,42.10647583,39.18122101,42.09598541,44.05714798,49.31829529
52.25,41.97344208,25.30829239,42.03280258,38.80466461,41.86201859,43.86951828,49.2162735
52.5,42.01085663,25.96277618,42.02819443,38.42243195,41.77460098,43.77402496,49.5587677
52.75,41.78722763,25.99765015,42.09531021,38.28404999,41.07142639,43.64316177,49.50034332
53,41.38330078,26.19934082,42.21984863,38.41968536,41.12778854,43.75460052,49.69274597
53.25,41.05488205,26.25912857,41.76459122,38.56580734,40.98735428,43.8937149,49.1374649
53.5,40.9092865,26.63940048,41.78900146,38.09481812,40.99591827,43.47866821,49.17347717
53.75,40.97148895,27.08206558,41.54974747,38.11920547,41.12934113,43.50660324,49.24074554
54,40.83737564,27.4638443,41.73455048,37.84604263,40.63878632,43.19345856,48.93846588
54.25,41.03214264,27.50840378,40.86600113,38.21772766,40.65057373,43.78493881,48.92891693
54.5,40.54244232,28.28797531,40.83208084,37.15023422,40.73185349,42.91173553,49.20197754
54.75,40.55464172,28.42045593,40.66804504,37.05839539,40.42031097,42.57545853,48.07754516
55,40.32613754,28.65091705,40.72381592,37.16022491,40.2184639,42.42033386,48.08356933
55.25,40.55122375,29.03906631,40.87461472,37.08031845,39.74095917,42.39015961,47.91768493
55.5,39.70928955,29.56898499,40.43579102,37.2447319,39.65870285,42.59644699,47.99733582
55.75,39.62071991,29.93246078,40.46102905,36.85744095,39.66913605,42.63352203,48.0192627
56,39.55729675,30.31275177,40.19173813,36.52939987,39.61588287,42.26153564,48.25440674
56.25,39.53537369,30.88249207,40.00613403,36.2719841,39.79410934,42.34718704,47.71287689
56.5,39.49406433,31.29473114,39.50130081,35.85645294,39.33692169,42.30003738,47.50437469
56.75,39.67963409,31.35661697,39.435112,35.78369141,39.19492722,42.09176254,48.01254731
57,39.36368561,31.5473175,39.35970688,35.94892502,39.30657196,42.42878342,46.55535736
57.25,39.26940536,32.21545029,39.43570709,35.78254318,38.94300842,41.58587265,46.62373352
57.5,39.07830429,32.34121323,39.06256104,35.63650513,38.56075668,41.25329208,46.5443161
57.75,39.28883743,32.54755402,38.88070297,35.5057869,38.48583603,41.2731514,46.64014892
58,38.83295059,32.57622147,39.38990402,35.31104279,38.42088318,41.09857941,46.79154968
58.25,38.52565002,33.32218552,38.22868347,35.00553894,38.39538193,41.01356125,46.1528183
58.5,38.24141312,33.49770737,38.21316147,34.59817505,38.48979568,41.29897308,46.35890808
58.75,38.34917831,33.71193314,38.09793472,34.40136719,38.34943008,41.2502861,46.09995118
59,38.34379196,33.97679138,38.10311508,34.4891777,38.28174973,41.41062164,45.68215943
59.25,38.43680573,34.59788513,38.3194313,34.63222504,38.19583511,40.94788742,45.19093781
59.5,38.08029938,34.99446487,37.8570137,34.24578476,37.43399811,40.97789764,45.09144287
59.75,37.88656998,35.28328705,37.88992691,33.95280457,37.21587372,41.03395462,45.28807068
60,38.42805862,35.92987442,37.73722076,34.19371796,37.26600647,41.08057404,45.1882782
60.25,37.23984909,36.35777283,38.01321793,33.30921555,37.39447021,40.7820549,45.11713256
60.5,37.36786652,36.49017334,37.34287262,33.18626022,37.47400284,40.77409744,44.70110321
60.75,37.34470749,36.76116943,36.93193054,33.12121582,37.04223251,41.00164795,44.49671173
61,37.44791412,37.36894608,36.81592941,33.35886383,37.21782303,40.06462097,44.05447541
61.25,37.41315842,37.62779617,36.78282547,32.99298477,36.9910202,40.06964111,43.60656738
61.5,37.03013992,37.86231613,37.02931976,33.02284622,36.77123642,39.93140411,43.54216919
61.75,37.05407333,37.90218735,36.6116066,32.80906677,36.2407074,39.99777985,43.73119355
62,36.84853363,38.04256058,36.45888901,32.75000763,36.21157074,40.01605225,43.6083252
62.25,37.16956329,37.6004982,36.76763916,32.12590408,36.12391281,40.21200562,43.15892029
62.5,36.20230865,37.70316315,36.18104935,32.06925583,36.10236359,39.70579147,43.16442719
62.75,36.08914566,37.43589783,35.96793365,32.13460922,36.24353027,39.76073074,42.9510086
63,36.00285339,37.08175659,35.86212921,32.05183411,35.95653915,39.58697891,42.71121368
63.25,35.95539474,36.65181732,35.91326523,32.27592468,36.03881073,40.01045609,42.11364899
63.5,36.13526917,36.64163971,35.89765549,31.77005005,35.81139374,38.79613113,42.05009766
63.75,36.11707687,36.73976135,36.02077103,31.76204681,35.27169037,38.85311127,42.07857514
64,35.84741592,36.70895767,35.62778473,31.58826828,34.97719955,38.78693008,42.07190094
64.25,35.63311005,36.85987091,35.39567947,31.12803268,35.00476837,38.86679077,41.85273284
64.5,35.57841873,36.39619827,35.70897675,30.83385849,35.05350113,38.99295807,42.22916564
64.75,35.4919014,36.153965,35.12435532,30.80169678,34.95832825,38.46068192,41.69811401
65,34.9166832,36.14478302,34.65939713,30.8719635,34.77368546,38.51451111,41.84732208
65.25,34.86336517,35.86452484,34.55342484,31.08549118,34.7122612,38.6324234,42.1138092
65.5,34.98131561,35.48891449,34.50858307,30.61174011,34.37679291,38.41662598,40.65142823
65.75,34.81505585,35.43579102,34.65777969,30.78147888,34.35255051,38.06846619,40.58654938
66,34.54665756,35.31990051,34.39056015,30.52721405,34.20996094,37.65911484,40.65757141
66.25,34.51993942,35.46232224,34.4004631,30.95802307,33.70688629,37.57620239,40.57276153
66.5,34.46113205,35.08627701,34.11984253,30.10939789,33.52037811,37.7400589,40.83074341
66.75,34.31266022,35.12485886,34.03417587,29.83195877,33.61963272,37.6568985,40.3015915
67,34.46900177,34.80577469,33.51532745,29.98716354,33.41372299,37.59761047,40.38323822
67.25,33.85278702,35.11764526,33.50853729,29.92521286,33.7625351,37.25091934,39.96692963
67.5,33.43058395,34.16213226,33.45428085,29.87238312,33.27653885,37.27148438,39.22342529
67.75,33.33329773,34.02383804,33.48042297,29.57696152,33.04479599,37.08059311,39.18440551
68,33.27391434,33.98322296,33.44208145,29.38518524,33.5190506,36.71206284,39.00912781
68.25,33.45239639,34.06608582,33.49345779,29.94651031,32.40478516,36.33880615,39.06985016
68.5,33.08180237,34.03337479,33.06998444,28.71935272,32.29870224,36.28514099,39.20201569
68.75,33.17952728,33.68092346,32.95823669,28.61676788,32.18545914,36.44266129,39.16266174
69,32.96896744,33.71384811,33.14226532,28.72332382,32.24639511,36.340271,38.75860748
69.25,33.4596138,33.45217133,32.54634857,28.75902557,32.41741943,35.96576691,38.73539886
69.5,32.19094467,33.1637764,32.01290894,28.68225861,32,35.97035599,38.53561706
69.75,32.24078369,32.88516617,31.95107269,28.37895584,31.86715317,35.79250717,38.03351441
70,32.10129929,32.80514526,31.83058167,28.1592598,31.89368439,35.81084061,37.92308807
70.25,32.16206741,32.74604416,32.0813179,27.91137695,31.5728035,35.59267807,38.24962006
70.5,32.30370712,32.76003265,31.74702835,27.52931213,31.18113327,35.09470749,38.21549836
70.75,31.85910034,32.91213608,31.67490387,27.39415359,31.18259811,35.04174805,38.66465606
71,31.966362,32.4928894,31.50681686,27.30774307,31.10546494,35.06547928,38.288443
71.25,31.72309494,32.17405319,31.90657043,27.3706131,30.98551559,35.05991745,38.28795776
71.5,31.79219055,32.50212097,31.02152252,27.56813431,31.21868134,34.87727737,38.14014588
71.75,31.35826874,31.53153229,30.84129333,27.23583603,30.83288956,35.19097137,38.06217041
72,31.01890945,31.44706345,30.62924194,27.17998886,30.9059906,34.74842834,37.27543945
72.25,30.99064636,31.57297134,30.78731918,26.95752716,30.67734528,34.8727684,37.39500275
72.5,30.97532654,31.53913498,30.96915817,26.84003067,30.40504074,34.47335815,37.55511475
72.75,31.02468872,31.59466553,30.55033875,26.24889374,29.807724,35.094841,37.8356369
73,30.68683624,31.35004425,30.57751465,26.17012787,29.7950325,33.87619019,37.47520752
73.25,30.77929688,31.25061035,30.37674332,26.24481964,29.96561813,33.82212448,37.53724366
73.5,30.50797653,31.41950607,30.55757904,26.07081985,29.80835724,33.88130951,37.5980072
73.75,31.02026749,30.8718071,30.02368164,26.38415909,29.93025208,33.81063461,37.38943634
74,30.00741196,30.52661133,29.71107101,25.91661072,29.58878326,34.02561951,37.32178802
74.25,29.94113922,30.40071487,29.54647827,25.73363876,29.50972748,33.58465958,36.70210877
74.5,30.03902054,30.35155487,29.43719482,25.99613953,29.58728409,33.65269852,36.59506531
74.75,30.04520035,30.59052277,29.39796448,25.16792679,29.4144249,33.30577469,36.57460327
75,30.05078506,30.19369507,29.59253311,24.9360199,28.8485527,33.47321701,36.52747193
75.25,30.19934464,30.2543869,29.17237473,24.8125267,28.91199112,32.68618774,36.64305725
75.5,29.75318909,30.00690079,29.22724533,24.85439682,28.77048111,32.65367126,36.67178192
75.75,29.70622635,30.29418182,29.05278778,25.00260162,28.79105759,32.50760651,36.56061859
76,29.51532364,29.66529465,29.30238342,24.66691208,28.95747375,32.55820847,36.48842926
76.25,29.84953308,29.30369949,28.42295074,24.69235992,28.5802269,32.66834641,36.62080536
76.5,29.02462387,29.12456131,28.47777557,24.5435257,28.63977814,32.63555145,36.57817841
76.75,28.77470016,29.24177551,28.51453018,24.67439651,28.32653809,32.29883957,36.51610565
77,28.70023346,29.40341949,28.50032043,24.12273026,27.99921799,32.27949905,36.54811706
77.25,28.88097763,29.07002258,28.59104156,23.78264618,27.72663116,32.11301422,36.96953888
77.5,28.72887802,28.82933426,28.71330643,23.48929977,27.6855011,32.09144592,37.18082428
77.75,28.97703171,28.71047592,28.2356987,23.64307022,27.61679077,31.69459534,37.21429596
78,28.48894501,28.43214417,28.31405258,23.74232101,27.61400223,31.60257339,37.28770294
78.25,28.52038574,28.0956192,28.06394196,23.36074448,27.5717392,31.87468338,37.33569031
78.5,28.36042023,28.00981903,28.22134399,23.38662338,27.41710663,31.84624863,37.34740906
78.75,28.67927551,27.9745636,27.67054749,23.35962296,27.03868866,32.22054672,38.23798828
79,27.92198563,27.95407486,27.37768173,22.69678879,27.3687439,31.90703583,38.00476226
79.25,27.57469559,28.02027512,27.36101913,22.36943436,26.95619583,31.90663147,37.76069641
79.5,27.54833984,27.92166138,27.45295715,22.26068878,26.48187256,31.7834549,37.72338409
79.75,27.46235657,27.62110901,27.29776764,22.32787323,26.35181427,31.71847534,37.76449127
80,27.51379395,27.34821701,27.45684052,22.45325851,26.34261703,31.13258362,37.77139892
80.25,27.51018143,27.90441895,27.06777573,22.01927948,26.49428558,31.06286621,38.45997619
80.5,27.14515305,26.59369278,27.11959839,22.08189774,26.44423294,31.16250229,38.76354676
80.75,27.1590271,26.54666138,26.8047905,22.39531708,26.43202972,31.29592896,38.96409301
81,26.81270599,26.58130264,27.26288986,21.45117569,26.03091812,31.52969742,39.05047302
81.25,26.77380371,26.71702957,26.24151993,21.0467453,26.07406235,31.2293396,39.09859314
81.5,26.4551239,26.70317078,26.13698196,21.03374481,26.17732239,31.28103638,39.89230042
81.75,26.11717987,26.32790756,26.06684494,21.23083496,25.58811188,31.33167267,40.20931549
82,26.02204514,26.31681061,26.15990829,21.13550568,25.30751419,31.15786362,40.45823822
82.25,26.09953308,26.1064682,26.01097107,21.22232819,25.22332764,31.10149002,40.98436432
82.5,26.07801056,26.09489822,26.23760986,20.75382233,25.39890671,30.50737,41.54225922
82.75,26.26146317,25.57400131,25.67129517,20.17648697,25.44814301,30.58509064,41.96998901
83,25.81605148,25.45111847,25.76374435,20.40256119,25.18979263,30.49588776,42.31945038
83.25,25.90885925,25.4523201,25.50785065,19.79154587,24.83245087,30.47883606,43.34990845
83.5,25.61372375,25.36343002,25.47133255,19.44937515,24.77312469,30.43955994,43.74315032
83.75,25.60646057,25.45074081,25.21703339,19.45478439,24.82043839,30.53588104,44.46846313
84,25.49182892,25.39689636,24.72037888,19.5870285,24.33258438,30.55981827,44.98001862
84.25,24.94073868,25.1433754,24.65551376,19.61773682,24.05107117,30.46718216,45.19738312
84.5,24.95599747,25.08416748,24.73730469,19.76835251,24.28495407,30.40702438,45.63112336
84.75,24.78479004,24.93982697,24.68775177,19.34968567,24.48980713,30.5173378,46.04681855
85,24.44096756,25.11123657,24.80343246,19.36581802,24.53566742,30.60088348,46.32917176
85.25,24.45321274,24.20015335,24.35661316,19.04947281,24.44781113,30.48181534,46.55009308
85.5,24.0495491,24.09629822,24.3756752,18.95998001,24.38016129,30.43008804,47.62350311
85.75,24.06713867,24.1445961,24.1973381,18.42903137,24.26455307,30.45676422,47.88806762
86,23.94713211,24.37313843,24.25694656,18.27705765,24.58107758,30.80794907,48.68150482
86.25,24.14396286,24.56864166,23.74002075,18.30984497,23.65753174,30.98402023,49.13226013
86.5,23.81454849,23.98805618,23.45007324,18.52235413,23.62665558,31.0119133,49.3689743
86.75,23.49039078,24.175457,23.45163345,18.20916367,23.53294373,31.07308578,50.24285888
87,23.43748474,23.9795723,23.58347702,18.22649765,23.54476547,31.11307526,50.53650055
87.25,23.4311409,23.73000336,23.54428864,18.26550293,23.56173706,31.12284088,50.87617034
87.5,23.58318329,23.27056885,23.18910217,18.15590286,23.57575989,31.63576126,51.22455596
87.75,23.3088913,23.03656006,23.16061401,18.70467377,23.59359741,31.86499023,52.32577514
88,23.37162018,23.2115097,23.07806396,17.47603226,24.30284882,31.67063522,52.53069306
88.25,23.13148499,23.23513794,23.01930237,17.30395889,24.38340759,31.46724701,53.21613006
88.5,23.64430237,22.91436005,22.77978897,17.51608276,24.2659111,31.43615341,53.64191437
88.75,22.76874161,22.96214294,22.22053909,17.4716301,24.23886871,31.47040939,53.8749115
89,22.52612305,22.77560425,22.14809418,17.75051498,24.76597214,31.47616577,54.33206177
89.25,22.44794464,22.8192482,22.29544067,17.43769836,24.89960861,32.04998016,54.84846497
89.5,22.43028641,22.3136673,22.16860199,17.39393616,24.97802353,32.30295563,55.13721313
89.75,22.76983643,22.0777359,22.10572052,17.66233826,25.32392883,32.47007751,55.34716644
90,22.63759995,21.94404221,21.90300751,16.88439941,25.77923965,32.65249252,56.36632691
90.25,22.54571915,22.001091,21.89387512,16.59349823,25.95131683,32.54206085,56.62585144
90.5,22.42723846,21.90454483,21.97479248,16.59581375,26.31932449,32.58216095,56.8893631
90.75,22.23045349,22.11830521,21.60461426,16.72480392,26.7294426,33.24358368,56.888974
91,22.2340126,21.67434311,21.27202606,16.97436523,26.99159622,33.50776291,57.10923614
91.25,21.62831497,21.74442673,21.36040115,16.81159592,27.87181854,33.71519852,57.95375062
91.5,21.62907791,21.51250839,21.33054733,16.78510284,27.86675262,34.15363693,57.90234833
91.75,21.60639572,21.96081543,21.37388229,16.65122223,28.21895981,34.61854935,58.20397796
92,21.94193649,21.15000916,21.40160751,16.84207916,28.35223007,34.97499084,58.3661911
92.25,21.77573776,20.74021149,21.38151932,16.49652481,29.05456924,35.26620865,58.43453064
92.5,21.67823029,20.69641495,21.19180298,15.98134995,29.30110931,36.05329514,59.33610535
92.75,21.69366455,20.63991928,21.20002365,16.03519058,29.52209091,36.12492371,59.36612092
93,21.43347931,20.47867584,20.90077972,16.06260681,29.60440826,36.45262527,59.62044983
93.25,21.70896912,20.64165497,21.48360062,16.06635666,30.11521149,37.05705261,59.80233764
93.5,21.13783264,20.73993683,20.51498795,16.05968475,30.52206802,37.48334885,60.66297455
93.75,20.76661301,20.2469635,20.38414001,15.99820709,30.73493576,37.66448593,61.1205368
94,20.80506134,20.06884003,20.30321503,16.58050156,30.88042068,38.02593613,61.40734405
94.25,20.70454788,20.14972687,20.22108841,16.67011261,31.31676865,38.37234879,61.56541901
94.5,20.71646118,19.7661438,20.04006195,16.66664886,31.70713043,38.60764313,62.62840118
94.75,20.68712997,19.29890823,20.34670639,16.79795456,31.88114166,38.79174423,63.0586029
95,20.69674683,19.1392746,20.01435089,17.25444031,32.50181961,39.47876358,63.5868805
95.25,20.69363403,19.23516846,19.93815613,17.60575867,32.92276764,39.68625259,64.14908294
95.5,20.71749496,19.55331802,20.08364487,18.19991684,33.09540558,39.90672302,64.39053497
95.75,21.05449677,19.1179924,20.31221771,18.27002335,33.976017,40.56792068,64.88199463
96,21.35685349,19.10708618,19.83552551,18.53240585,34.15397263,40.94355011,65.58460236
96.25,21.43024445,18.91905594,19.50675201,18.64591217,34.31564331,41.14081192,65.71237793
96.5,21.69592285,18.85924149,19.36487961,19.28340149,35.0923233,41.86904907,65.99122468
96.75,22.05489731,18.70155334,19.64934921,19.61079407,35.31335068,42.11375046,67.23773803
97,22.02590561,18.23041534,19.72167206,19.78186798,35.57305527,42.39680862,67.53160858
97.25,22.15926743,18.06248093,19.53099442,20.51088333,36.0626297,42.68712997,68.447406
97.5,22.68107605,17.97792053,19.46245193,20.75323105,36.45835876,43.25534821,68.94402924
97.75,23.04883575,18.12130737,19.33509445,20.91217041,36.87259674,43.60481262,69.23275452
98,23.24060059,18.16994476,19.46285248,21.45054626,37.05543137,43.77557755,70.13720398
98.25,23.41571045,17.82653046,18.61328888,21.98032379,37.8523941,44.34677505,70.35925598
98.5,23.8782692,17.59609604,18.61898422,22.1036377,38.11987305,44.70159531,70.67862854
98.75,24.25769424,17.6057663,18.60927582,22.6999855,38.25912476,44.89575958,70.99181213
99,24.48543167,17.17889023,18.6153183,23.1939888,38.74049377,45.27671814,70.60995484
99.25,24.55448532,16.97514343,18.6247139,23.41021729,39.20045471,45.70705414,70.601857
99.5,25.30658722,16.93853378,18.53907394,23.96788406,39.41025162,45.94767761,70.24905396
99.75,25.47795105,17.19120026,18.45141983,24.38699341,40.06520844,46.1226387,69.7541336
100,25.71136475,17.35587311,18.59778595,24.49778366,40.29949188,46.65869522,69.42509766
100.25,26.37955475,16.80966949,19.09072876,25.08503342,40.69904709,46.97193909,69.4013443
100.5,26.70118713,16.5295372,19.1015892,25.60870743,40.85330582,47.18820953,69.50713349
100.75,27.12443924,16.26921844,19.06617355,25.87541199,41.58469772,47.40780258,69.24408875
101,27.22302246,16.08875656,19.06637955,26.49631882,41.71427917,47.40747833,69.57174683
101.25,27.94295502,15.50476074,19.56411362,27.03761292,41.89920044,47.59103012,68.83817138
101.5,28.28045273,15.43282318,19.87021637,27.55353928,42.39821243,48.29479218,68.97289582
101.75,28.49250793,15.22437668,19.96918869,28.01183319,42.85110474,48.25195694,68.44838105
102,29.26782227,15.40636063,20.40253448,28.28232193,43.12368011,48.50331497,67.9087555
102.25,29.30691147,15.69604111,20.64762115,28.99592209,43.32954407,48.63849258,67.8060196
102.5,29.63979721,15.88255692,20.91891479,29.36726761,44.12240601,48.64042282,67.6776947
102.75,29.78451538,15.41656494,20.91228867,29.67914963,44.37371063,48.6954422,67.86418304
103,30.36444855,15.15185928,21.57406235,30.32894516,44.57734299,49.44675446,67.41989136
103.25,30.68183517,15.08556366,21.63108826,30.70137787,45.36609268,49.47176743,67.49296417
103.5,30.97708511,14.54359055,21.7973175,31.23352814,45.6091156,49.68370819,67.45936432
103.75,31.20365524,14.46805573,21.88673782,31.78981781,45.93867874,49.83528137,66.39344788
104,31.76622772,14.40815353,22.43805695,32.11714172,46.52775192,50.55247879,66.28042602
104.25,32.02577209,14.46879959,22.84164429,32.93516922,46.79716873,50.93378067,66.23660888
104.5,32.3234024,14.31968307,23.13995743,33.24817276,47.10755539,51.17278671,66.18358612
104.75,33.05669785,14.41659927,23.35441208,34.108284,47.27141571,51.30451584,66.28303528
105,33.27018356,14.14062119,24.06519318,34.15695953,47.70029831,52.07930756,66.3329361
105.25,33.43665314,13.84542465,24.16068268,34.54106903,48.16411972,52.19033432,66.29230499
105.5,33.59337997,14.35103226,24.560215,34.73120499,48.37799072,52.54883575,65.8072586
105.75,34.43719101,13.09070969,24.89490891,35.48197556,48.66714478,52.98906708,66.134198
106,34.71315384,12.97730255,25.53226089,35.61129379,49.23405075,53.45756912,64.7052063
106.25,34.80312347,12.83367538,25.88767624,36.03885651,49.56723785,53.65877914,64.71465912
106.5,35.45643234,12.7664032,26.03453445,36.73663712,49.77564621,54.06832886,64.7765213
106.75,35.74789429,12.90610886,26.58850098,37.05921936,50.4659462,54.6538353,64.69376221
107,35.87440109,12.43291092,26.99991989,37.24623108,50.71030045,54.76031494,64.61462402
107.25,35.99320984,12.21946716,27.20940781,37.90908813,50.90473175,54.99268723,64.84294739
107.5,36.73286438,12.52589798,27.73181915,38.27596283,51.62704849,55.52828217,64.82598266
107.75,36.89802933,11.87608719,28.02176666,38.34422684,51.80199432,56.03144836,64.85415802
108,37.08117676,11.57139969,28.43074417,38.84890747,52.08727646,56.27634048,64.27943573
108.25,37.25697708,11.54742813,28.54010391,39.34772491,52.14067459,57.039505,64.08175506
108.5,37.94695282,11.58404922,29.28743744,39.63390732,52.33294296,57.4533577,63.98612365
108.75,38.21788406,11.56760788,29.38646698,40.25085449,52.06638718,57.6939621,63.11694031
109,38.34405899,11.68377686,29.67256927,40.55038834,52.1451149,58.44766998,63.10673676
109.25,38.92917633,11.32638931,29.83366776,40.79888916,51.88713455,58.63271332,63.08837586
109.5,39.34339523,11.25760269,30.56917572,40.95819855,51.62678909,58.89885712,63.39062806
109.75,39.55387878,11.22897339,30.76921082,41.12142563,51.76708221,59.15984344,62.92277984
110,40.03942871,11.45649338,30.98451996,41.90083313,50.96183395,58.98410034,62.99435578
110.25,40.44066238,10.65201187,31.14193344,42.16210938,50.90082932,58.84162903,62.506073
110.5,40.81528473,10.66771317,31.89910507,42.47528458,50.8936882,58.83488083,61.87709656
110.75,40.95322037,10.58797455,31.99300385,43.05972672,50.92949677,58.5408783,61.85931244
111,41.69462967,10.60770416,32.20158005,43.60297012,50.51810074,58.12844467,61.90667267
111.25,41.8474617,10.90083694,32.72530365,44.12984467,50.31650162,57.85424805,61.87440948
111.5,42.06813812,10.60935211,32.89945221,44.6858139,50.63729095,57.83445358,62.134552
111.75,42.12439728,10.58729935,33.33625793,44.92045975,49.66482544,57.92261124,61.49259338
112,42.26105881,10.68702698,33.49158859,44.99214172,49.66460037,57.70340729,61.31968231
112.25,42.82124329,10.58070755,34.12674713,44.95845032,49.56275177,57.97645569,61.22508545
112.5,43.08809662,10.28410339,34.33541489,45.17784882,49.75914001,57.49176788,60.41813507
112.75,43.35260773,10.03687286,34.62109375,44.78036499,49.70594406,57.36514282,60.49602356
113,44.04476929,9.899600983,35.13359833,44.59534836,49.8680687,57.47741318,60.1437149
113.25,44.38874054,10.0868721,35.56697845,44.42281723,49.37843323,57.04031754,60.60514984
113.5,44.64077759,9.987091064,35.83155823,43.80118179,49.39832306,56.59062958,60.06619721
113.75,45.58016968,10.22557449,36.4834671,43.68289566,49.22125244,56.50501633,60.03555908
114,45.71422577,9.829006195,36.86323166,43.78307343,49.14772415,56.39807892,59.75718384
114.25,45.96224594,9.676612854,37.15926361,43.81694031,48.75992966,56.55348587,59.49242249
114.5,46.13160706,9.67881012,37.65231705,43.46577835,48.44590759,56.1832428,58.96609039
114.75,46.91637421,9.589946747,38.11496353,43.4805336,48.52667999,56.24413681,58.80526886
115,47.13635254,9.119667053,38.38981628,43.4762001,48.43318939,55.97909164,58.77716218
115.25,47.28483963,9.07068634,39.09858322,42.7892952,48.36791229,56.21613693,58.99908142
115.5,47.49637985,9.068729401,39.23955536,42.48946762,48.53207397,55.32787323,58.42917023
115.75,47.89804459,9.053791046,39.54835129,42.45143509,48.13023758,55.23368835,58.38096313
116,48.36449814,9.071437836,39.57239151,42.49164963,48.03039932,55.19717407,58.06514282
116.25,48.55424881,9.148452759,40.21250916,42.71494293,48.30031967,55.15298843,58.42437287
116.5,48.76545715,9.055488586,40.43861389,42.14868546,47.48806381,55.23586273,57.72836152
116.75,49.46856689,9.055335999,40.78477478,42.00362396,47.40412903,55.27744675,57.50208436
117,49.58974457,8.960090637,40.90423203,41.96993256,47.35522842,55.24358749,57.25993194
117.25,49.78678894,9.003242493,41.66225052,41.8863678,47.28130722,54.83938217,57.15063629
117.5,49.95969772,9.047649384,41.70478058,41.36776352,47.42760086,54.56486511,57.2014389
117.75,49.98104858,9.053916931,42.03675461,41.15990829,47.07288742,55.11183167,57.4367569
118,50.11426163,9.511997223,42.19639587,41.23241043,47.13356781,53.92100525,57.49315338
118.25,49.66587067,9.532093048,42.96927261,41.47006989,46.95413971,53.9288826,56.9221344
118.5,49.526371,9.596111298,43.3153801,40.9919548,46.71596527,53.98043442,56.92003784
118.75,49.53754044,10.0947876,44.09764481,40.82056046,46.1673584,53.91146851,56.8547287
119,49.06738663,10.10860443,44.42854691,40.96777725,46.16068268,53.84552002,56.57698517
119.25,48.78623581,10.09657288,44.74479675,40.17271042,46.28067398,54.03578949,55.75168763
119.5,48.74658203,10.3897438,44.87831497,40.0383606,46.09295654,54.02165222,55.70494996
119.75,48.77575302,10.96055222,45.66843033,39.76953125,46.19675446,54.04513168,55.60881958
120,48.6492157,11.29455566,45.91503525,39.89620972,45.8645668,53.52706909,55.90715332
120.25,48.73784256,11.75621414,46.13948822,40.09018326,45.90016937,53.56619644,55.79409028
120.5,48.29622269,12.25252533,46.7693634,39.68782425,45.82321167,53.40146255,55.44164429
120.75,48.3314743,12.38555527,47.1322403,39.54522324,45.07821274,53.32176971,55.24651794
121,48.35462952,12.59493256,47.29288101,39.90800476,44.87048721,52.59745026,55.20386352
121.25,47.61727142,13.13913727,47.54946136,38.68687439,44.8850441,52.5889473,55.03939819
121.5,47.3361969,13.4939003,47.50886154,38.61009979,44.79169464,52.57364655,54.33769226
121.75,47.24039841,13.9120369,47.20751572,38.72361374,44.82612228,52.82552338,54.3820633
122,47.32061768,14.01099777,47.2313385,38.55846786,44.95927429,52.43564987,54.28638154
122.25,47.42639923,14.80477524,46.91762924,38.72223663,44.52863693,52.49529648,54.52906952
122.5,46.99907303,14.89254379,46.60754776,38.28872299,44.43202591,52.26075745,53.95666351
122.75,46.73684692,15.10336685,46.27967453,38.033535,44.21158218,52.08839417,53.7517273
123,46.47361374,15.194767,46.14942169,38.61473465,44.24658966,51.56424713,54.3354538
123.25,46.17213821,15.99032211,46.31045914,37.3286438,43.66022491,51.54942703,52.87155762
123.5,46.14846802,16.14176941,46.31277084,37.1920166,43.42645264,51.58889389,52.91151581
123.75,45.97874451,16.44003677,45.87369919,37.19042969,43.37241745,51.5620079,53.02869874
124,46.06375885,17.16482544,45.90077972,37.46514511,43.59748077,51.77879333,53.23536988
124.25,46.22453308,17.46575928,45.76630783,36.98862076,43.23353958,51.24382782,52.74470672
124.5,45.83341217,17.78242493,46.23614502,36.78541183,43.19855881,51.09973526,52.86704864
124.75,45.8055687,18.13202667,45.07229614,37.01421356,42.91414261,51.02090454,52.5279602
125,45.66529083,18.62049103,44.90119934,36.14770126,42.59151077,50.38457489,52.71158294
125.25,45.67908478,19.10668945,44.71271515,36.04637146,42.21920013,50.34844589,51.61116486
125.5,45.2719574,19.30773544,44.83648682,35.97440338,42.30244827,50.41335297,51.64641266
125.75,44.82854843,20.02083206,44.93034363,35.93641663,42.38948822,50.11976242,51.67711487
126,44.70588303,20.1255188,44.56258392,36.09907532,42.20910263,50.50429153,51.50457458
126.25,44.75585556,20.33270264,44.45909119,35.71903992,42.42271042,50.05516434,51.76199341
126.5,45.01460648,20.50144196,44.43548584,35.50389862,41.99317169,50.02963257,51.22787476
126.75,44.54317474,21.20332336,43.88903809,35.62739182,42.02472305,49.7976532,51.36389923
127,44.57745743,21.52893448,43.52492142,34.85219955,41.69330215,49.57701874,51.1488327
127.25,44.46009064,21.68748474,43.47097015,34.86589813,41.83653259,49.13840866,51.72875519
127.5,44.21366882,22.34845352,43.579422,34.69648743,41.10677338,49.08804703,50.33061676
127.75,43.83340836,22.42752075,43.76758957,34.74511337,41.04700089,49.00439072,50.29028778
128,43.85458755,22.87677383,43.24071884,34.83905411,41.15868378,48.98096848,50.02001038
128.25,43.90607071,22.98283768,43.04974747,34.4464798,40.95661545,49.16590118,50.2980423
128.5,43.82542801,23.84282684,43.60775375,34.48783493,40.84612656,48.69097519,50.25576782
128.75,44.07080841,23.83942795,42.54599762,34.39826584,40.76820374,48.65080261,49.74797516
129,43.52171326,24.15141678,42.38712311,34.25828552,40.5827713,48.38761902,49.42397003
129.25,43.31355286,24.79181671,42.31393814,34.06360245,40.20159531,48.68697739,49.06146698
129.5,43.40299988,25.18190002,42.2950325,33.470047,39.94796753,48.10696793,48.75938416
129.75,43.34905624,25.34132004,42.54928589,33.40289307,39.9777832,47.91840363,48.51583558
130,42.62295532,25.53269577,42.12332153,33.35186386,39.907547,47.75974655,48.512677
130.25,42.54470825,26.18725204,42.072258,33.59096527,40.14287949,47.71660995,48.4048233
130.5,42.69023132,26.48432159,41.84289169,33.23158264,39.99336243,47.62553024,48.75788726
130.75,42.70452118,26.73278427,41.9240799,33.39151764,40.2542038,47.66786575,48.17064056
131,42.30256271,26.77835846,41.50698853,33.25820541,39.76262665,47.86396408,48.2854248
131.25,42.29977036,27.49457169,41.15358734,33.1562233,39.83546829,47.91096115,48.11590118
131.5,42.10489655,27.53217697,40.96386337,32.86133575,39.56575775,47.435112,47.82648925
131.75,42.53390503,27.77301407,40.98035049,32.54935455,40.06920624,47.43336487,47.89182587
132,41.37330246,27.8248558,41.23897552,32.64650726,38.8908577,47.37894058,47.23439026
132.25,41.3840065,28.33850861,40.81769562,32.51467896,38.87527847,47.14748764,47.24461212
132.5,41.25954437,28.77919006,40.69958115,32.66973114,38.83987427,46.88518906,47.064711
132.75,41.44164276,28.88652039,40.78624725,32.22835541,38.65328979,46.45973969,46.9985733
133,41.47280121,29.27430725,40.68322754,32.08522797,38.94327545,46.42079163,47.15508728
133.25,41.0007515,29.8320694,40.123703,32.34720612,38.60612106,46.34068298,47.21832275
133.5,41.07491302,30.18067169,40.11610031,31.33203506,38.51922607,46.58929443,47.27868805
133.75,40.78865433,30.78905487,40.13803482,31.17915726,38.37937546,46.49507523,46.77618256
134,40.35437775,31.19619751,40.14998627,31.25534058,38.67773438,46.20137024,46.74949036
134.25,39.98368454,31.49748611,39.96631241,31.29449081,37.95452499,46.03876495,46.56852264
134.5,40.02462769,31.54158783,39.7690239,31.22689819,37.56370544,46.0032196,46.4105896
134.75,40.12062836,32.04416275,39.86525345,30.95451736,37.51070786,45.86616516,46.41049346
135,39.93386841,32.48300171,39.85058212,30.6924057,37.4828949,45.28747177,45.68409119
135.25,40.10081863,32.54911423,39.34624481,31.12921143,37.47409058,45.28141022,45.42924042
135.5,39.68820953,32.74184418,38.8372612,30.11104584,37.4758606,45.31838608,45.61534424
135.75,39.495224,32.83592606,38.85307693,29.90942764,37.14991379,45.23865128,45.8579132
136,39.29837418,33.32196426,39.0072937,29.89893341,37.16133118,45.44089127,45.35932618
136.25,38.85442352,33.63489914,38.96633148,30.09722519,36.94466782,44.96388626,44.77779694
136.5,38.83733749,33.77056503,38.89440155,29.73324203,37.42185211,44.79310608,44.5890976
136.75,38.71503067,34.03097916,38.52297592,29.71559906,36.2484436,45.27954483,44.20437928
137,38.89873123,34.12147141,38.6055603,29.50760269,36.15586853,44.05963135,43.71291046
137.25,38.85144424,34.28077698,38.40483475,29.3659668,36.24037552,44.09292984,43.7818039
137.5,38.42288208,34.86341858,38.06718445,28.85241318,36.248806,44.1993866,43.79994506
137.75,38.2113266,35.24856186,37.65856171,28.79810333,36.28083038,44.19058228,44.04904632
138,38.28789139,35.3946991,37.69518661,28.74045181,35.8476181,44.36280823,43.53096772
138.25,37.93821335,36.20995331,37.53565598,28.55533981,35.5904808,43.95392227,43.54120331
138.5,37.55392838,36.25458527,37.64159393,28.91027069,35.8037796,44.05587387,43.30920868
138.75,37.45334625,36.72880173,37.71985626,28.52319336,35.01332855,43.77330017,43.6863327
139,37.56179047,37.50392151,37.32008743,28.21662903,34.87482834,43.92631912,42.8672287
139.25,37.46691895,37.89638901,37.39561081,28.54681015,34.867939,43.00930405,42.38217316
139.5,37.18654251,37.97043991,37.14069366,27.58224106,34.80716705,43.03867722,42.38937378
139.75,37.22994232,38.17650223,37.40434265,27.42234802,35.11609268,43.06426239,42.44515229
140,37.00579453,38.20759964,36.63793945,27.2662735,34.72871399,43.11076355,42.03547668
140.25,37.00889969,37.94903183,36.19561005,27.48085022,34.72117233,42.92047882,42.013385
140.5,36.52999496,37.87736511,36.23022079,27.20032501,34.45278931,43.13499451,41.7881836
140.75,36.34963608,37.59532928,36.26203537,27.05641937,34.84204865,42.68989563,42.38304749
141,36.35866547,37.31652832,36.37205124,27.24173355,33.92051315,42.80324936,40.93569488
141.25,36.50617599,37.02821732,35.92082977,26.17984772,33.90247345,42.62402725,40.81949616
141.5,36.78480148,36.9220047,35.76810074,26.18273163,33.68979645,43.10729599,40.76125031
141.75,36.28007126,36.91026306,35.5680275,26.0460434,33.75112152,41.94218063,40.48222046
142,36.08399963,37.01173019,35.12067413,26.12330627,33.58444595,41.90857315,40.65645446
142.25,36.39584732,36.65782547,35.05198669,26.22696686,33.69395065,41.68334198,40.18654632
142.5,35.56473541,36.67844772,35.02424622,25.82442856,33.42457199,41.72306061,40.19506988
142.75,35.30461502,36.41695404,35.06809616,25.87496185,33.17897797,41.91503525,40.22407379
143,35.20086288,36.2898941,34.9756279,25.75359726,32.54700851,41.87980652,40.2941803
143.25,35.17198181,35.77152634,35.19196701,25.24164581,32.20611954,41.45664597,39.9561264
143.5,35.40184784,35.70643616,34.66870117,24.840168,32.15812683,41.18664169,40.39682465
143.75,35.03231812,35.78076553,34.68647385,24.66067886,32.10187149,40.88455582,39.34987336
144,34.97911835,35.75439453,34.51013184,24.69974518,32.10029602,40.63282013,39.15381317
144.25,34.79654694,35.89401627,34.810009,24.93460846,32.45808792,40.42986298,39.05651093
144.5,34.96236038,35.41606522,34.17046356,24.48122025,32.67870331,40.42723083,38.97220459
144.75,34.48651123,35.36199188,33.66857147,24.32865524,32.10754395,40.33735275,39.21418304
145,34.05989838,35.24035645,33.61328888,24.54205704,32.20387268,40.56917953,39.15811615
145.25,33.99482727,35.5745697,33.76401138,23.73674774,31.94709396,40.63157272,39.29825135
145.5,33.62227249,34.40896988,33.88797379,23.6389122,31.84020615,40.14220047,38.75423584
145.75,33.57995987,34.33832932,33.48899841,23.57765579,31.2701416,40.237854,38.79411622
146,33.76958466,34.3014679,33.57348633,23.43220901,31.24724197,40.09658432,38.60765992
146.25,33.34620285,34.48820877,33.37994003,23.5393219,31.31811905,39.85540771,38.297612
146.5,33.18444824,34.24169159,33.65584564,23.20988083,31.22718811,39.90985489,37.95303497
146.75,33.21689987,34.37604904,32.84224319,23.04566956,31.0243454,39.36199188,38.00231782
147,33.11257553,33.92123413,32.75623322,22.9351387,30.91455078,39.3705101,37.93223419
147.25,32.60501862,33.79036331,32.68871307,22.53041458,30.76237869,39.2205925,38.10142823
147.5,32.41921997,34.20898819,32.76995468,22.2530365,31.27384567,39.2183876,38.18686066
147.75,32.51147842,33.03061676,32.88407135,22.21753311,30.16762543,39.16547775,37.82364349
148,32.46408463,33.00413132,32.39677811,22.1948204,29.81008148,39.29590607,37.88000794
148.25,32.06103897,32.91382217,32.48412704,22.36894226,29.71248627,39.34860229,37.63632202
148.5,32.09430695,33.22917557,32.275177,21.9237709,29.79831314,39.39890671,37.31491242
148.75,31.86737823,32.80819321,32.22367477,21.73057556,29.66413879,38.98015213,37.02495575
149,31.53164291,32.78668594,31.49303055,22.08078003,29.80050278,38.95790863,36.9292099
149.25,31.21276474,32.55809402,31.48683929,21.37870407,29.35786057,38.8071022,36.91958312
149.5,31.11309814,32.95738602,31.46085739,21.02414322,29.2350769,38.67549133,37.36835633
149.75,31.2234993,31.97618103,31.54574966,21.00296021,29.09007263,38.67541122,37.00059356
150,31.14554977,31.87799454,31.4639473,21.08615494,28.67018509,37.97381973,37.02633362
150.25,30.83042145,31.76557541,31.44454956,20.9200325,28.42974091,38.07007599,37.2758789
150.5,30.87986755,31.72669601,31.21894836,20.91993713,28.25571823,37.85770035,36.60252228
150.75,30.57434082,32.092659,31.07143021,20.69689178,28.26128006,38.01278687,36.39380951
151,31.0134964,31.48974609,31.04388046,20.53274155,28.39785767,38.21492767,36.36329498
151.25,30.10515594,31.37137985,30.82013321,20.7904892,27.96002579,37.79943848,36.44665832
151.5,29.72616577,31.58506393,30.34837341,20.09004593,27.99357605,37.31483078,36.51212768
151.75,29.59253311,30.88472366,30.31494904,19.66931534,27.7697258,37.15758133,36.53895721
152,29.69007492,30.64286423,29.68974686,19.61424255,27.45484543,36.83698273,36.53643952
152.25,29.52785873,30.69922256,29.69510269,19.65150452,27.12084198,36.42742538,36.47598266
152.5,29.56299973,30.68813324,29.7448349,19.88055038,27.01174545,36.3172493,36.52547608
152.75,29.34841156,30.95151901,29.50379944,19.43612671,26.9487381,36.48483658,36.50340728
153,29.10245895,30.51421738,29.43976974,19.59025955,26.9998703,36.49995422,36.66620178
153.25,29.05463028,30.51903534,29.38053131,19.67502975,27.27483368,36.7075386,37.20996552
153.5,28.59808731,30.38067245,29.68612671,19.35292816,26.78666306,36.27580643,37.2317688
153.75,28.56399155,30.09313965,28.63132095,19.73694992,26.90762329,36.28433609,37.16939392
154,28.39398193,29.6256218,28.62145233,19.1771698,26.59477997,36.09100723,37.98330689
154.25,28.52574158,29.58041,28.62667465,18.75762177,27.10728455,36.40527725,37.97954864
154.5,28.75588226,29.67713547,28.59640121,18.72829056,26.30649185,35.72269058,38.17765502
154.75,28.37533188,29.63522339,28.7589798,18.87094498,25.95330048,35.31847763,38.81009674
155,28.36689758,29.85524368,28.33568954,18.97809601,25.87029266,35.20324707,38.91869202
155.25,28.14076996,29.32766342,28.28574753,18.50369263,26.08125305,35.32447815,39.40707092
155.5,28.23529434,29.14929962,28.15910339,18.54367828,26.01839447,35.37096024,40.29686279
155.75,27.82978821,29.06011581,27.88983536,18.41490555,25.91600418,35.0295639,40.70163116
156,27.40096283,28.90302658,27.49378967,18.00980759,25.733284,35.01115417,40.83110962
156.25,27.34858322,28.44830322,27.41996765,17.7968483,25.62519836,34.82348633,41.66723785
156.5,27.37312317,28.37698364,27.402565,17.72715378,26.04676437,35.31920624,41.90375976
156.75,27.43225098,28.4187851,27.20108795,17.7906723,25.64208603,34.11307907,42.11171264
157,27.13218307,28.25342941,27.49123764,17.86393356,25.18872452,34.0162468,42.26402893
157.25,27.12857819,28.5960083,27.09292221,17.99111176,25.26735306,33.96770859,42.89380188
157.5,26.97875214,28.08000946,26.98920059,17.53471756,25.41238403,34.08854675,43.36066589
157.75,26.95752335,27.91529083,26.75017166,17.59464264,25.21931076,33.73518372,43.57980652
158,26.8377037,28.32871246,26.5874176,18.02160645,25.48467255,33.88037872,43.79874115
158.25,26.13955688,27.24021149,26.11995316,17.09540176,25.24672318,33.4887886,44.30760041
158.5,26.13295746,27.10098267,26.11338425,16.76958466,25.1955719,33.49589157,44.63350525
158.75,26.1416893,27.10367203,26.08341599,16.94161224,25.05515289,33.52006149,44.99606323
159,26.21726608,27.15754318,26.23286819,16.93893433,25.38136673,33.57848358,45.19644928
159.25,26.39847565,26.9648056,26.17484283,17.24965668,24.77304077,33.296772,46.19152222
159.5,25.84507751,27.04029083,25.83351898,16.95874786,24.51820374,33.66402054,46.48596038
159.75,25.55268097,27.1591301,25.86473083,16.82141876,24.54560089,32.79156113,46.65543366
160,25.90158463,26.71087646,25.7788353,16.93127441,24.53653336,32.66933823,46.73723144
160.25,25.3833313,26.61520386,25.66179276,16.15221786,24.79956818,32.62817764,46.79766083
160.5,24.8251915,26.51228333,25.58830643,16.09595108,24.66237259,32.54709244,46.88281403
160.75,24.7173996,26.08171082,25.04085922,16.08552551,24.64548492,32.47683716,47.43855286
161,24.82598495,25.69898605,24.91179276,16.14414978,24.51609039,32.67848587,47.70322723
161.25,24.7066803,25.573246,24.88285446,16.18501663,24.75074768,32.63176346,47.93345947
161.5,24.58906555,25.23265457,24.88460541,16.1530571,24.10697937,32.74854279,48.06515351
161.75,24.40892029,25.38942337,24.94398117,16.16617966,23.71845245,32.29519653,48.16304168
162,24.20989227,24.99166107,25.09850693,16.18403625,23.75866318,32.32843018,48.29931793
162.25,24.59291458,25.0174675,24.63033295,16.69660187,23.75039673,32.17304993,48.60014191
162.5,23.92278671,25.13562012,24.681427,16.81847,23.71752167,32.38362885,49.16611633
162.75,23.60224915,25.20079803,24.43799591,16.74703979,23.64123917,31.91467667,49.11502991
163,23.54043198,24.72842789,24.42010117,17.27697372,23.67092896,31.62752914,49.34439697
163.25,23.603405,24.33862686,24.36076736,17.34332275,23.69343185,31.66859818,49.60368805
163.5,23.54367065,24.19252014,23.73106003,17.37844849,23.66847992,31.61019516,49.6672165
163.75,23.60630798,24.40036011,23.71912384,17.32322693,23.68951416,31.75119019,49.7598999
164,23.2373848,24.33481979,23.63404846,17.70030212,24.10463333,31.82238388,49.88341828
164.25,23.21134949,23.98326111,23.54616547,18.20328522,24.21237946,31.51970291,50.80122528
164.5,23.06678009,23.94604874,23.66352844,18.39808273,24.24382782,31.56667328,51.08646698
164.75,23.11653137,23.68242645,23.78246307,19.26581573,24.54484177,31.36360168,51.52969207
165,22.68645477,24.01538086,23.34452438,19.39461136,24.85177231,31.66888428,52.09614258
165.25,22.40581131,23.03766251,23.10181427,19.54847717,24.86868286,31.09576035,52.58058472
165.5,22.40658569,22.93307495,23.07666016,20.45854187,24.86463547,30.85412979,52.88400421
165.75,22.47614288,23.08654785,22.79589462,20.55625153,25.38614273,30.77434158,53.55955811
166,22.66435623,23.37483597,22.27444839,20.83263016,25.6877327,30.76631927,54.132193
166.25,22.50817108,22.84370804,22.18566895,21.20560074,25.95559311,31.14029694,54.33749084
166.5,22.570755,23.03647614,22.15026474,21.64889526,26.54545593,30.83382797,55.53450623
166.75,22.6453743,22.79439545,22.21990967,21.8495903,26.7896347,30.85527802,55.77350464
167,22.47642899,22.98587799,22.32514954,22.15520859,26.93935013,31.06323242,56.61215515
167.25,22.1946373,21.97266388,21.92108917,22.92967606,27.12342072,30.5021019,57.09313202
167.5,21.89837265,21.73131943,21.91267776,23.25260925,27.23596191,30.22224808,57.28221588
167.75,21.86516571,21.67648315,22.02502823,23.61371994,27.94239044,30.32817459,57.78976135
168,21.8092804,21.69178772,21.80865097,24.17954636,27.97796631,30.30274582,58.36398468
168.25,21.79841995,21.85393524,22.20578766,24.50193787,28.20071411,30.37221527,58.84833068
168.5,22.15589523,21.48732376,21.46197891,25.19579697,28.28675461,30.42677307,59.04976044
168.75,21.99227905,21.50880432,21.2173233,25.57507706,28.76065826,30.44913101,60.15464172
169,22.02073669,21.14859772,21.40670395,25.88830948,29.16821671,30.44703293,60.48848419
169.25,22.03995132,21.52861786,21.31628799,26.57527924,29.5593605,30.39665222,61.48887635
169.5,21.75180054,20.92730331,21.47581863,26.73108673,29.69159317,30.43789673,61.7719757
169.75,21.69368362,20.6068573,21.0063324,26.93985367,30.20617676,30.41950607,61.93456421
170,21.20477295,20.46763229,21.02275467,27.80737686,30.71608353,30.42325592,62.85630798
170.25,21.2245903,20.55841064,20.82597733,27.96926117,30.93117523,30.55516815,63.07286225
170.5,21.20497131,20.6353035,20.75643158,28.29867935,31.090271,31.0083046,63.31625062
170.75,21.12141037,20.2767868,20.22669983,29.04888535,31.70193863,31.026474,63.91197967
171,21.10517883,20.25804138,20.31611633,29.47455215,32.12009811,30.97449493,64.73787232
171.25,21.21671295,20.04629517,20.37511826,29.64507294,32.3255806,31.65275574,64.78227539
171.5,21.24324799,20.04188538,20.58075333,30.29135895,32.50357819,31.64962387,65.54842072
171.75,21.18097305,19.82613754,20.17643356,30.76359558,33.17501831,31.81471252,65.8038025
172,21.15654755,19.2641716,20.25701523,30.81153107,33.38708496,32.34174728,66.28556671
172.25,21.17937088,19.2485733,20.27714539,31.46495819,33.54354095,32.43224335,66.39879913
172.5,21.13185883,19.04131699,20.1545372,31.68608856,34.3230896,32.75092316,66.91094513
172.75,21.10397339,19.18140793,20.46566391,31.98896408,34.39174271,32.83922577,67.31992034
173,21.33136749,19.3527832,19.71112061,32.09869385,34.81297684,33.58071899,67.6595993
173.25,21.65581131,18.89800644,19.53062057,32.91254425,34.97424316,33.91802597,68.86044158
173.5,21.63908768,18.90050125,19.78222656,33.07374954,35.77153778,34.02592468,69.07610779
173.75,21.59100342,18.59328842,19.65497971,33.25110626,35.87117767,34.72269821,69.18819122
174,22.13576508,19.05162048,19.96973038,33.57688904,36.08312225,34.9197998,70.14580536
174.25,22.22118759,17.9204483,19.71142197,34.09380341,36.60374832,35.09309387,70.31851044
174.5,22.21128464,17.84145355,19.75648499,34.52522278,37.02603149,35.22002411,70.74044495
174.75,22.1921463,17.95943832,19.5868988,34.60227585,37.34720993,35.7448349,70.7513855
175,22.82765579,17.84225082,20.06129837,35.35522079,37.36909866,35.99028778,70.72192841
175.25,23.14270782,18.10118866,19.15993881,35.66404724,37.8468895,36.13388824,70.96648865
175.5,23.34141159,17.62935638,18.90224457,35.87114716,38.22170258,36.31650543,70.6791687
175.75,23.99874115,17.6692543,18.96474075,36.6901474,38.51358414,36.49895096,70.31613464
176,24.29221344,17.43709946,18.96565247,36.88968658,38.59903717,36.92300034,70.68343963
176.25,24.58852005,17.78813934,18.95156479,37.19876099,39.09835434,37.19458771,69.79147796
176.5,25.06497955,16.77661896,18.92686844,37.23789597,39.3471756,37.49671936,69.53305664
176.75,25.48228455,16.70547485,18.94335556,37.74307251,39.70650101,37.66370773,69.57366943
177,25.65112686,16.56969452,18.96821594,38.11539078,39.82266235,38.49293518,69.42563324
177.25,25.73296738,16.60241318,18.85852051,38.53519821,40.43570328,38.73830032,69.57441101
177.5,25.83388901,16.69355774,18.90506744,38.71346664,40.9591713,38.71651459,69.52909698
177.75,26.3233223,16.30618286,18.9524498,39.5251503,41.09153748,38.87952805,69.15497131
178,26.68664551,16.35539627,19.12877274,39.86102676,41.61625671,38.94769287,69.07020264
178.25,26.79936218,16.13104248,19.10868835,40.58959961,41.93290329,38.99805069,69.1296524
178.5,26.92577744,15.85500336,19.43499756,40.73545456,42.12243652,39.06901169,68.12591858
178.75,27.44445801,15.52142334,19.73020172,41.04351425,42.47978592,39.53212738,68.03678284
179,27.84609222,15.58610153,19.71680069,41.21329498,43.04759598,39.75268936,67.97905884
179.25,28.19890594,15.44912338,20.12773132,41.92327881,43.49819946,39.94454956,68.09233246
179.5,28.40247726,15.48325729,20.27297974,42.20357895,43.56905746,40.05429459,68.33555146
179.75,29.23839569,15.73866653,20.56564331,42.39368439,44.3102951,40.13586807,67.88137664
180,29.49179077,15.39277649,20.57434082,43.14688873,44.52195358,40.17360687,68.04234924
180.25,29.69839478,15.37259293,21.34257889,43.50338364,44.85637283,40.24943161,67.74555359
180.5,29.8216362,15.00939178,21.73746109,43.62977982,45.62739563,40.50011826,67.21349029
180.75,30.63173676,15.36367798,22.42359924,44.39612961,45.7298317,40.97176361,66.93490448
181,30.97883224,15.01318741,22.76781464,44.81267166,45.96041107,40.92919159,66.67332458
181.25,31.12464523,14.50518799,23.14216232,44.87818909,46.08406448,41.12033081,66.70008545
181.5,31.51455688,14.38680649,23.68745422,44.95388794,46.62638092,41.33640671,67.0031662
181.75,31.91909027,14.46693039,24.01809692,45.10245132,46.8534584,41.38934708,66.44726257
182,32.25154877,14.31773758,24.16619873,44.72520447,47.04887772,41.46658325,66.48243256
182.25,32.45067596,14.56883621,24.48735046,44.56549454,47.28279495,41.56951523,66.58211518
182.5,33.08776474,14.11683655,25.01115799,44.21728897,48.02897263,42.07120895,65.80726319
182.75,33.3061409,13.943367,25.38902664,43.77209473,48.17879486,42.3343544,65.40634919
183,33.579422,13.82950592,25.6384697,43.56782532,48.45009995,42.57205582,65.26891021
183.25,34.07290649,13.74566269,26.39813614,43.57062149,48.602314,42.94141006,65.46809693
183.5,34.38562012,13.19275665,26.65539932,43.79854965,49.43397903,43.41345215,65.29320373
183.75,34.76696014,13.14142227,26.86778641,43.67089844,49.63443375,43.81715393,64.92019043
184,35.01581955,13.23791885,26.85743713,43.43351746,49.77661133,44.07000351,64.96575623
184.25,35.64869308,13.05993271,27.60184097,43.18606949,50.37322998,44.63296509,64.77126618
184.5,35.94215393,13.28302383,27.92902756,43.10944748,50.88119125,45.11016083,64.302388
184.75,36.07888794,12.85394669,28.04516602,42.46416092,51.23472595,45.28124237,63.79449005
185,36.673069,12.85295486,28.68124771,42.36244583,51.3691597,46.06377411,63.79680634
185.25,37.09852982,12.84654617,29.16939926,42.42932129,52.01600647,46.27875519,63.78914795
185.5,37.20242691,12.54415131,29.51043701,42.63263702,52.36038208,46.47792053,63.88789673
185.75,37.24536514,12.78828049,29.94999313,42.12136459,52.61015701,47.17679596,63.71816254
186,37.83851242,12.08498383,30.40726852,42.17621994,52.60383987,47.57761002,63.73857422
186.25,38.05585098,11.84823608,30.59548187,42.16495895,52.69981003,47.7351799,63.97759552
186.5,38.33269119,11.67946243,30.93480682,41.520504,52.3916893,48.15813446,63.37356263
186.75,38.52846909,11.72746277,31.39616013,41.1275177,52.45883942,48.6366539,62.95713043
187,39.21043777,11.53881836,31.74465561,41.02804184,52.32302475,49.04027557,63.47134094
187.25,39.60121918,11.79111099,32.12449646,41.0725975,51.7685585,49.2081337,62.63290558
187.5,39.64825439,11.35187531,32.27329636,41.30282593,51.54423904,49.94885254,62.32769165
187.75,40.19136047,11.3938179,32.62601089,40.90563202,51.47911835,50.1288681,62.2734787
188,40.60051346,11.37597656,33.16244125,40.57595444,51.63724899,50.40707016,62.20183868
188.25,40.86478043,10.88315201,33.38399124,40.59916687,51.40111923,51.24073029,62.20254822
188.5,41.5774498,10.55239487,33.92779922,39.86237717,51.14748001,51.47664642,62.13761902
188.75,41.93447113,10.4778862,34.23433685,39.70136642,51.25593567,51.61213684,61.9821579
189,42.28145218,10.42832184,34.51330948,39.63773727,51.09727097,52.38025665,61.75534516
189.25,43.0330658,10.45379257,34.6940918,39.76824951,50.64799881,52.56071854,61.78252716
189.5,43.40975189,10.69442749,35.53269577,39.5953064,50.2886467,52.76354218,61.37058563
189.75,43.42650604,10.70650482,35.62364578,39.46533966,50.3039093,53.25998306,60.99603882
190,43.91928864,10.47755814,35.91161728,39.26264572,50.20729446,53.75219727,61.61276093
190.25,44.42160416,10.28746796,36.45890808,39.12076569,50.18497467,53.94822693,60.20930328
190.5,44.5460434,10.20723343,36.70468903,38.48753738,50.28316879,53.98522949,60.18230896
190.75,44.69573212,9.826229095,37.11904907,38.41947174,49.89133453,54.62368393,60.49316254
191,44.83571625,9.717880249,37.32963943,38.50896454,49.85060501,54.83650208,60.33518371
191.25,45.60691833,9.853961945,37.99283218,38.70776749,49.50747299,55.23797226,60.18839264
191.5,45.81414413,10.21762848,38.19892883,38.18527222,50.10912704,55.33233261,59.86120147
191.75,45.95082474,10.11965942,38.43693924,38.03485489,48.90235901,55.75912094,59.61340027
192,46.13802338,10.10031891,38.64489365,38.24371719,48.87362671,56.09993362,59.09161835
192.25,46.71652985,9.969963074,39.20552444,37.2852211,48.99702072,56.38299942,58.9885437
192.5,47.17977524,10.25437927,39.64009094,37.22612381,48.84063339,56.61271286,59.12480164
192.75,47.28937531,9.716560364,39.94353104,37.23661804,48.44738388,57.38370132,59.07012176
193,48.12232208,9.359039307,40.34841156,37.18745041,48.47816086,57.56342316,59.21541595
193.25,48.40478897,9.313777924,40.57807922,36.88285828,48.42606354,57.65682602,58.60135345
193.5,48.6186142,9.369441986,40.85910416,36.97041321,47.83150864,58.4548378,58.83910217
193.75,48.76804733,9.424942017,41.43966675,36.63424683,47.48252869,58.5987587,57.69113617
194,49.41915512,9.336204529,41.66742325,36.33521271,47.65195084,58.95037079,57.44468994
194.25,49.78515625,9.372333527,41.96243286,35.96857452,47.57129288,58.95948792,57.54948578
194.5,49.98706055,9.377655029,42.28742218,35.96960449,47.34407425,58.93494034,57.417865
194.75,50.1872673,9.406856537,42.86383057,36.01951218,47.30448151,59.13874054,57.40612793
195,50.0715065,9.458732605,43.20154953,36.02571106,47.3285408,58.86139679,56.99419555
195.25,50.23954773,9.407478333,43.58547211,36.05390167,47.05493164,58.89930725,56.63144074
195.5,49.80792999,9.394435883,44.10233688,35.61010742,47.14837265,58.59677887,56.61493378
195.75,49.71317291,9.460796356,44.51418686,35.46731567,46.44318771,58.90286636,55.76622162
196,49.58097839,9.933776855,44.73273849,35.7819252,46.36753082,58.15956497,55.63387757
196.25,49.48985291,10.04239273,45.45066071,35.0466423,46.14775467,57.94421387,55.66114196
196.5,48.86333466,10.056633,45.57923508,34.72850418,46.15982819,57.97805786,55.584375
196.75,48.83718491,10.08488846,45.83200455,34.61104202,46.40654755,57.85469437,55.34190674
197,48.93612289,10.42652893,46.17208862,34.50048828,45.97070694,57.97867584,55.34790802
197.25,48.68719864,10.60902023,46.75724411,34.64557266,45.84421921,57.94091415,55.02495118
197.5,48.64386749,10.77972412,46.86828232,34.76816177,46.25907516,58.16061783,55.20170288
197.75,48.62955475,10.74073029,47.12480927,34.33251572,45.29708099,57.62914276,54.20320588
198,48.41767502,10.81676483,47.32472229,34.39212799,45.28959656,57.5585022,54.14690551
198.25,47.94229507,11.15174484,47.42823792,34.49339676,45.25920486,57.60804367,54.21637116
198.5,47.68187332,11.29338837,46.93957901,33.9502449,45.38616562,56.77159882,54.12447052
198.75,47.59954453,11.60099792,46.73999023,33.65810394,45.31662369,56.69731903,54.31604004
199,47.59424591,11.73166656,46.79039383,33.47114944,45.04809189,56.6492157,53.77319641
199.25,47.68517685,12.28564453,46.32579803,33.51137161,45.06177521,56.74361038,53.54180146
199.5,47.25022888,12.67972183,46.12901688,33.73402405,44.81681442,56.94629288,54.05207062
199.75,47.3016777,12.87487793,45.99043655,33.29350281,44.71834564,56.56781387,52.6559967
200,47.23865509,13.38055038,45.95940399,33.30512619,44.10678864,56.60515594,52.65643615
200.25,46.98260498,13.79594803,45.65609741,33.06616211,44.01964188,56.7019577,52.7572998
200.5,46.63467407,14.05159378,45.73688126,33.13563538,44.08153534,56.45462799,52.70543518
200.75,46.28418732,14.75114822,45.59044266,32.25098038,43.81756973,56.01124191,52.40973816
201,46.16775513,15.13570404,46.09297562,32.0298996,43.3119812,55.77908707,52.37004547
201.25,46.23556137,15.40717316,44.91457748,32.00289917,43.35757828,55.56110382,52.13448029
201.5,46.17208099,16.03056335,44.93510818,32.06995392,43.08216095,55.58340454,52.04941864
201.75,45.90513229,16.21221924,44.94371796,31.96451187,43.13222885,55.83597183,51.63904724
202,45.96247864,16.62862778,44.92506409,32.16377258,42.63287735,55.37271881,51.30211944
202.25,45.25033569,16.71008682,45.11016083,31.69911957,42.67626953,55.40202713,51.20601197
202.5,44.95571136,17.50829697,44.6991806,31.53364944,42.5077858,55.2156601,51.0708435
202.75,44.54743958,17.492939,44.60377121,31.77832031,42.5534935,55.48509598,51.37042236
203,44.50843048,17.65750504,44.49689484,31.12902451,42.68455505,54.83938599,50.86368256
203.25,44.57650757,17.9021759,44.11545181,30.80392456,42.28928757,54.50529099,50.56446076
203.5,44.7502861,18.07088089,43.82502365,30.72006226,42.22880936,54.39075851,50.35372925
203.75,44.6975441,18.79344559,43.77517319,30.68520355,41.95739365,54.55674744,50.0587143
204,44.54966736,18.88809586,43.80704117,30.89562607,42.21741867,54.41100311,49.87171783
204.25,44.27741623,19.10025406,43.74509048,30.48454666,41.31996536,54.10015869,50.01696625
204.5,43.90047073,19.71161652,43.67694855,30.30990982,41.21175766,54.13813019,50.01779022
204.75,43.53559113,20.06785965,43.53855896,30.75793457,41.24166107,53.97605515,49.7101593
205,43.47228622,20.34616089,43.31258392,29.54456711,41.17839432,54.1218338,49.38599854
205.25,43.54559708,20.52205658,43.2118721,29.45631027,41.29829788,53.58532333,49.37108002
205.5,43.61525726,21.35669327,42.63538361,29.38636398,40.83646393,53.16207504,48.9607132
205.75,43.18828583,21.78023148,42.54051971,29.39845276,40.59306717,53.16400528,48.51204529
206,43.0773735,22.51062012,42.65096283,29.46815109,40.8595314,53.15762329,48.52145233
206.25,43.22285461,22.79024506,42.61663818,29.48413086,39.94028854,53.23991394,48.65088959
206.5,42.76166153,23.20852661,42.57796097,29.18981552,39.68460083,53.09846878,48.45066834
206.75,42.47572708,23.74025726,42.4658699,29.0235939,39.7903595,53.11547852,48.6714798
207,42.46359634,24.03236008,42.24659348,29.53575897,39.71191406,53.31466293,48.00644531
207.25,42.61861038,24.30468369,42.24751282,28.46064758,39.45570374,52.81130219,48.36819763
207.5,42.52567291,24.59967422,41.91502762,28.25000381,39.43341064,52.74245834,47.51057281
207.75,41.9996109,25.14600372,41.58687592,28.26139832,39.19055557,52.46427536,46.96818695
208,41.98170471,25.47544479,41.27420044,28.18114853,39.51256561,52.89278412,46.90882416
208.25,42.00113678,25.71489716,41.06372452,28.38414001,38.90587234,52.19408798,47.08554383
208.5,41.72820282,25.91936493,41.10410309,28.2593689,38.47072983,51.93974304,46.74264221
208.75,42.06590271,26.72464371,41.09839249,27.90422058,38.39313507,51.89456558,47.16450348
209,41.06044769,26.82878876,40.80628204,27.66733551,38.4683342,51.83486557,46.58864593
209.25,41.01861954,27.04916,40.802845,27.38117218,38.3801918,51.83545685,46.6670105
209.5,40.90457535,27.85796356,40.57417679,26.91471481,38.49163818,51.78134918,45.96375275
209.75,40.87849426,28.02884293,40.21323395,26.82370377,38.10134125,51.65179825,45.49732361
210,41.10665894,28.34249878,39.60602188,26.83219147,37.9375267,51.8718071,45.41064606
210.25,40.68774796,28.81028748,39.35105133,26.93414688,38.21876526,51.46278763,45.46025849
210.5,40.67836761,29.26388168,39.52576828,27.0610733,37.3359375,51.4854393,45.4741333
210.75,40.51711655,29.49895096,39.31576157,26.56444168,37.3875618,51.14215469,45.41623535
211,40.80359268,29.63985443,39.60301971,26.56805801,37.25801468,50.83003235,45.4695282
211.25,39.9778595,30.34210587,39.14204025,26.31758118,37.49134064,51.34396744,44.88499603
211.5,39.83981323,30.56323624,39.22503662,26.12893295,37.44750214,50.1744194,44.61290588
211.75,39.68608856,30.66996765,39.24303055,25.57514191,37.165905,50.15192413,44.22553253
212,39.82670593,30.78089142,38.96368408,25.52048874,37.20825195,50.41096878,43.90581208
212.25,39.67023849,31.47484589,38.44940186,25.36860275,36.95838928,50.27931976,43.96203002
212.5,39.85086823,31.59497452,38.33221054,25.61539459,37.48005295,50.58381271,43.89499969
212.75,39.33242035,31.86903381,38.31840515,25.37468719,36.24846268,50.15699387,43.82037048
213,39.27985382,31.94747925,38.50911713,25.22325897,36.2224884,49.88433456,43.78183594
213.25,39.33310318,32.47761154,38.13330841,25.02652359,36.08169937,49.67783356,43.92754212
213.5,39.19626999,32.91794586,37.9803772,25.24079895,36.22066879,49.24301529,43.86956177
213.75,38.71229553,33.15714264,38.24965286,24.34139252,36.42892075,49.15711975,43.40671692
214,38.30949402,33.1788559,37.71532059,24.30476761,35.97782516,49.27066803,43.48865662
214.25,38.2789917,33.88342667,37.51010132,24.32514954,35.74509048,49.22510147,43.04660339
214.5,38.39990997,34.12572098,37.26230621,24.16721344,35.7950325,49.34617996,42.83455352
214.75,38.33254242,34.48955536,37.40317917,24.20344925,35.40035629,48.83446121,42.34450836
215,38.42214203,35.18233109,37.44973755,23.99838257,35.03444672,48.70930481,42.21358795
215.25,38.06964111,35.35593033,37.44150543,24.1945076,34.86166763,49.03258514,42.2713211
215.5,37.8483696,35.66526031,36.92882156,23.03516006,34.94553757,48.07594681,42.37243652
215.75,37.81134033,35.83033371,36.90919495,22.92920303,35.11770248,47.87057495,42.56029358
216,37.2105217,36.52582932,36.60813904,23.06459808,34.68170166,47.95790482,42.11801605
216.25,37.16436768,36.86687088,36.51347351,23.05875397,34.64630508,47.84822083,41.80114289
216.5,36.97555923,37.07484055,35.98226166,22.97454834,34.61616516,47.83843994,41.75568238
216.75,36.99581146,37.77803421,35.91616058,22.54692459,34.40166092,47.49516296,40.9863739
217,37.1588974,37.98601532,36.02005005,22.34849167,34.2678833,47.19286728,41.00426789
217.25,37.02572632,38.17222595,35.74837875,22.58447647,33.63995361,47.17911148,40.88023681
217.5,36.85622025,37.77163696,36.02256393,22.26119232,33.56263733,46.45446777,40.94673614
217.75,36.58340454,37.82902145,35.59961319,21.93455505,33.48654556,46.47185135,41.14911347
218,36.94832993,37.95837021,35.68671417,21.84602737,33.58650589,46.36156464,40.62329407
218.25,36.21272278,37.54030991,35.43357849,21.93538666,33.72994614,46.38428497,40.65652313
218.5,35.95472336,37.45952606,35.28730392,21.85318375,33.29883575,46.3203125,39.97107239
218.75,35.91283035,37.42541122,34.68435669,21.97912216,33.29162598,46.11825562,39.49678345
219,35.89058304,37.26528549,34.60641479,21.50613022,33.09354019,46.12325668,39.40986328
219.25,36.0604248,36.8083725,34.65791702,21.35511017,32.81607437,45.85412598,39.61137542
219.5,35.67967606,36.6294899,34.63381958,21.4994812,32.29445648,46.00141907,39.51615143
219.75,35.5051918,36.845047,34.79190445,20.72533798,32.19393539,45.16933823,39.46844788
220,35.84482956,36.94214249,34.30103302,20.70250702,32.28715897,45.1367836,39.22494965
220.25,35.39261246,36.58469009,34.26575851,20.78420639,32.50416946,45.12242126,39.16625976
220.5,34.89657211,36.66514587,34.10849762,20.79590225,32.06311417,45.1803093,38.62320557
220.75,34.86921692,36.51473236,34.14719772,20.67942047,32.06443024,45.10372543,38.31399536
221,34.81973267,36.14796829,33.37350464,21.02992249,31.83662033,45.2633667,38.24024048
221.25,34.8614502,35.74938202,33.29057693,20.63726044,31.66579437,44.81099701,38.18242493
221.5,35.03081512,35.58154678,33.36999512,20.40275574,31.21182632,44.61816788,38.063974
221.75,34.55971909,35.70615387,33.29496002,20.50921631,31.1354599,45.04339218,38.27206879
222,34.59814835,35.90456009,32.93616867,19.72512436,31.05482101,43.87999725,38.1170929
222.25,34.37004471,35.53332901,32.94792938,19.52756882,31.17120361,43.88036346,38.04657898
222.5,34.4900589,35.18651581,32.75511551,19.48391342,31.08618164,43.80198288,37.93005523
222.75,33.64471436,35.73156738,33.02630615,19.39161682,31.176651,43.9644165,38.55487518
223,33.49611664,34.40026855,32.29323959,19.54896927,30.75859833,43.92119598,37.73744202
223.25,33.50249863,34.33017349,31.97745132,19.08713913,30.5381279,43.6747818,37.25893249
223.5,33.55830002,34.19782639,31.93717194,19.00804138,30.35874939,43.64170456,37.20015564
223.75,33.70414734,34.30567169,31.9725647,18.8988266,29.91645432,43.44540024,37.202948
224,33.78988266,34.44065857,32.08549118,18.75625229,30.02925491,43.37451553,37.15630645
224.25,33.28574371,33.96989059,31.70516968,18.21143723,29.90942001,43.03253937,37.33584595
224.5,33.16215515,34.02645493,31.70173645,18.15890503,29.98072052,42.7517662,37.68432769
224.75,33.12903214,33.76700211,31.53349686,18.24140167,30.21643448,42.67167664,37.23913879
225,33.07704544,33.56681061,31.5017128,18.12296295,29.77885437,42.6978302,37.5317276
225.25,32.47719955,33.08328629,31.24104309,18.36397171,29.8242569,42.55903625,36.77420654
225.5,32.3025589,33.0597229,30.85257721,17.91446304,29.56832886,42.8086853,36.38825226
225.75,32.47549057,32.91392517,30.62837601,17.70923996,29.26462936,42.38640213,36.40367431
226,32.28700638,33.00782013,30.7399559,17.87005234,28.80576324,42.13705063,36.45535126
226.25,32.23339844,33.14966965,30.91603088,17.55470276,28.80223465,41.96144104,36.43940278
226.5,32.0099678,32.69817352,30.50532913,17.16780472,28.80118179,41.71559525,36.39089813
226.75,31.66944122,32.7443428,30.6562233,17.13303375,28.83965683,41.55976486,36.3973938
227,32.213871,32.74601364,29.70066452,17.22638702,28.6026268,41.68080521,36.44970703
227.25,31.11575699,32.36476517,29.69190979,17.51402283,28.94093323,41.68149185,36.55735931
227.5,30.84112167,31.99857712,29.73073196,17.31496429,28.50502396,41.89143372,36.4035141
227.75,30.96601105,31.65711212,29.6320076,17.31323242,28.44195938,41.42513275,36.40865021
228,30.89693451,31.55792236,29.80992126,17.13942719,28.19456863,41.15499878,36.40970306
228.25,31.06887817,31.68502045,29.96401978,17.15576172,28.53101349,41.14256668,36.41842804
228.5,30.59768295,31.63922119,29.48017502,16.48517609,27.91765213,40.80059433,36.47415619
228.75,30.45869446,31.28000641,29.46338272,16.5365715,27.55324173,40.42670441,36.41332398
229,30.41423416,31.31311417,29.26300812,16.56324387,27.51519012,40.43454361,36.8338852
229.25,30.17728806,31.14986801,28.89519119,16.88404083,27.61055374,40.54240799,37.3138916
229.5,29.70827866,30.78967667,28.59014511,16.92507172,27.46493149,40.37555695,37.38332977
229.75,29.71640778,30.43103027,28.46469116,16.74964905,27.62859344,40.5595665,37.98569641
230,29.72393417,30.28858948,28.4229126,16.74872589,27.17407608,40.16599655,38.3285202
230.25,29.69929886,30.51630783,28.46337891,17.14463043,27.15944672,40.00537109,38.43315582
230.5,29.85512543,30.25963211,28.53853226,16.13187408,26.90322113,40.30683136,38.81712799
230.75,29.38325119,30.09829712,28.20734024,15.96993637,27.29816437,39.59214401,39.32677918
231,29.1497345,30.09695053,28.24196625,15.90615082,26.52090836,39.14015579,39.75904541
231.25,29.41202164,29.9630127,28.0583725,15.96523666,26.20722198,39.0906868,39.91898346
231.5,28.82071304,29.88634109,28.30419922,15.96147919,26.10227966,39.23795319,40.8909256
231.75,28.44110107,29.55081558,27.53735733,15.9756012,26.15094757,38.95220184,41.38324585
232,28.35721588,29.17350769,27.27480316,15.97016525,26.09214783,39.3037529,41.51623993
232.25,28.47999191,29.18895721,27.24728775,15.98845673,26.21429443,38.82387161,42.15475159
232.5,28.7646904,29.16720581,27.2518692,15.99035263,25.82811356,38.55551529,42.73414764
232.75,28.26370621,29.37401199,27.32374954,16.51686859,25.78839111,38.88917542,42.94768067
233,28.32209015,28.96578979,27.33273315,16.52747345,25.60708618,38.30312729,43.87822723
233.25,28.16264725,29.12693787,26.8900032,16.60712433,26.04404068,37.91443634,43.98019867
233.5,28.72136307,28.7532196,26.73937225,16.60903549,25.23212433,37.84220505,44.18188019
233.75,27.85685349,29.38406754,26.98047638,17.16505432,25.22522354,37.88354874,44.43276672
234,27.35477448,28.40600586,26.28502655,17.21973038,25.07217789,37.89511108,45.32111206
234.25,27.36903763,28.24924088,25.91409683,17.20418167,25.07328796,37.84686279,45.81110687
234.5,27.46281433,28.21273422,25.88555145,17.66328812,25.36410141,37.8912735,46.03788757
234.75,27.48426437,28.10224152,25.83282089,18.19644165,25.28303146,37.40416336,45.97949524
235,27.67488098,28.28811646,25.98590469,18.24448013,25.53385544,37.42031479,46.72615356
235.25,27.08787537,27.88799286,25.52695465,18.81740952,25.182724,37.17742157,46.90641174
235.5,27.08963013,27.8940239,25.33648682,19.25706482,25.21708679,36.85461044,47.31739655
235.75,26.93817902,27.93666077,25.86400604,19.48994827,25.01989365,36.58817673,47.30774689
236,26.90547562,27.27812576,25.02630997,20.29912186,25.51750565,36.63502502,47.49705048
236.25,26.29750443,26.86805344,24.62843323,20.70207214,24.73834229,36.57916641,48.4584732
236.5,26.16266632,26.89859009,24.64172363,21.52103043,24.38053131,36.5169754,48.46092224
236.75,26.10903168,27.00426102,24.6981163,21.82123566,24.56743622,36.48486328,48.73994293
237,26.04855728,26.93674088,24.64855576,22.11217499,24.55760193,36.6062851,48.80898743
237.25,26.25836182,27.04587555,24.81654358,22.96250916,24.94126129,36.55796814,48.95584259
237.5,26.30212021,26.6217804,24.3690834,23.25255203,24.69080353,36.62285233,49.81591644
237.75,25.86857605,26.6153717,24.2348671,24.07878113,24.72409058,36.1722641,49.80330964
238,25.79562378,26.42263794,24.4641571,24.32554245,24.58786392,36.24054718,50.10525055
238.25,25.74202347,26.24674606,23.64064026,24.58737183,25.17107773,35.87216949,50.38114471
238.5,25.55583191,25.64199066,23.40761948,25.38039398,24.37774277,35.69546127,50.41411744
238.75,24.88939285,25.58155823,23.29436111,25.4496994,24.07951736,35.2870903,50.53266449
239,24.98429108,25.48552704,23.25125122,25.72626114,24.02622604,35.17798996,50.57734223
239.25,24.88529587,25.45206833,23.32779312,26.53092957,23.99894333,35.22610092,51.06962128
239.5,24.66905975,25.51221085,23.22414017,26.80035019,24.00731659,35.31036377,51.35313721
239.75,24.71298218,25.4549675,23.14031601,27.0435524,24.0706749,35.46691132,51.6280243
240,24.84374619,25.21253586,22.98832321,27.6253624,24.07893372,35.03218079,51.91312409
240.25,24.48361588,25.28541946,22.65732574,28.06897354,24.09900284,35.09834671,51.89198914
240.5,24.43309021,24.92142487,22.31639481,28.30846405,24.0487709,34.83428574,52.06488648
240.75,24.45962143,25.17742538,22.37399292,28.84869385,24.08638,34.79640198,52.60345916
241,23.93715668,24.25698471,22.29170227,29.32831955,24.03958893,34.15531158,52.80588227
241.25,23.57781982,24.14062119,22.31505966,29.48666382,24.70838928,34.17022324,53.13078461
241.5,23.42920685,24.24881363,22.41695023,29.72578049,24.72220993,34.06686401,53.35802308
241.75,23.38054276,24.18220139,22.14071655,30.46725464,24.66629791,34.12228012,54.064888
242,23.63375854,23.87136841,22.15074921,30.54773331,24.99374771,34.29092789,54.5808609
242.25,23.26016998,23.96229935,22.09949112,30.72108078,25.32232666,33.85274506,54.9614685
242.5,23.26613617,23.7243576,21.89778519,31.440979,25.26631927,33.76317596,55.70396576
242.75,23.15967178,23.94849014,22.38613892,31.59332657,25.26425171,33.88043594,56.24515686
243,23.0020256,23.40599823,21.59660339,31.79821014,25.86102676,33.30922699,56.72081452
243.25,23.29352188,23.08488464,21.15414047,32.10939789,25.99295044,32.91398621,57.00021515
243.5,22.88875961,23.03436279,21.08481979,32.75503922,26.43175888,32.84155273,57.48841094
243.75,22.623806,22.93375015,21.25492477,33.01961136,26.37886047,33.00947952,57.6553482
244,22.43198395,23.04275513,21.23896027,33.22127151,26.54336166,32.93012619,58.63073273
244.25,22.61887741,22.87096024,21.44070816,34.08371353,27.20804977,32.89037323,58.95974122
244.5,22.74024963,22.99109268,20.92803574,34.32091522,27.39569855,32.68745804,59.31881561
244.75,22.63781738,22.63343811,20.93831253,34.60875702,27.60713196,32.6385498,60.03317872
245,22.63103104,22.38169479,20.72473145,34.90335083,28.19226837,32.50185013,60.53320313
245.25,22.5774498,22.46232224,20.831707,35.64293289,28.5942688,32.18600464,61.58542328
245.5,22.61988831,21.80271149,20.81396484,35.75728607,28.89315796,31.92832947,62.02105408
245.75,22.54434586,21.85344696,20.23164749,36.10359955,29.57944107,31.86686707,62.19370422
246,22.1281662,21.72499466,20.10868454,36.80105972,29.76502228,31.81868744,63.03181915
246.25,22.07637787,21.89041901,20.13637924,37.36758041,30.09212875,31.71997833,63.5191681
246.5,22.12870789,21.96061325,20.04915237,37.59082794,30.88948059,31.89339066,63.83654022
246.75,22.42496109,22.1698494,20.38434601,38.18369675,31.09679031,31.76424408,64.77950135
247,22.13084793,21.69965363,20.18878174,38.59468079,31.27049637,31.70548248,64.99827576
247.25,22.15452576,21.44884491,20.24328232,38.88243866,32.08290863,31.60837936,65.24137573
247.5,22.06853104,21.61982346,19.92959976,39.65274429,32.22250366,31.59842682,66.42036438
247.75,22.28008652,20.71405411,19.68408203,39.88682175,32.64396286,32.12906265,66.75140992
248,21.76481628,20.69388199,19.42145157,40.30205917,32.80817413,31.44786835,66.6518692
248.25,21.36452866,20.58845139,19.39323044,40.8635788,33.53430176,31.04911041,67.49605408
248.5,21.38187408,20.81191254,19.37475586,41.1208725,33.65997314,31.0001297,67.56956177
248.75,21.43437958,20.63195419,19.59363174,41.8591423,33.88415909,31.00245667,67.8365799
249,21.53637314,20.69506836,19.2884903,42.04004669,34.04678726,30.96358871,68.48756561
249.25,21.4622612,20.43218231,19.31182861,42.43715286,34.78389359,31.11320496,68.94692688
249.5,21.4787674,20.39361572,19.94392776,42.93878174,34.94999695,31.40360641,69.38968048
249.75,21.41926193,20.29602432,19.15864563,43.45487976,35.06242752,31.03261566,69.56533813
250,21.54718018,19.86356354,19.04448318,43.57128906,35.81889725,30.97310257,70.33302155
250.25,21.46696091,19.50121307,19.12453842,43.71302795,36.0286293,31.27643967,70.472406
250.5,21.4831543,19.54130173,19.12689209,44.44939423,36.32347488,30.64517212,70.71342316
250.75,21.49937439,19.5243454,19.1114769,44.92123413,36.64538574,30.32354355,70.97522278
251,22.03700638,19.5057373,19.0718956,44.87261581,37.18598175,30.33639526,71.00163575
251.25,21.9591217,19.68663406,19.09092331,45.02242661,37.73306656,30.37945938,70.96080323
251.5,22.02310181,19.16834641,19.06873703,45.19589233,37.86139679,30.36616898,71.2047226
251.75,22.04887009,19.06179047,19.08649826,44.75281525,38.73529816,30.32574844,71.16268158
252,22.57381058,18.98783112,18.99343491,44.59716034,38.99875259,30.3311615,70.72537994
252.25,22.53950882,19.20568466,19.00224686,44.654953,39.12262344,30.37475586,70.7108368
252.5,22.6604538,18.63900757,19.0933342,44.19358063,39.71240234,30.4158287,70.58261719
252.75,22.90710068,18.06009293,19.47465897,43.80388641,40.10838318,30.46446609,70.37892151
253,23.33308029,17.96798325,19.72050476,43.70543671,40.3302269,30.33626175,70.19941406
253.25,23.68945694,18.1662178,19.85425949,43.73448944,40.45876312,30.34054184,69.53389435
253.5,23.6334343,18.19916916,20.36978149,43.92823029,40.98951721,30.34141922,69.55597687
253.75,24.25816345,18.2137413,20.58604813,43.51096725,41.33332443,30.34869003,69.68325348
254,24.57019424,17.78181839,20.79379654,43.39142227,41.58913803,30.39513016,69.37364044
254.25,24.72131348,17.53636932,20.84337997,43.50142288,41.76403809,30.34443665,69.2102829
254.5,25.30970001,17.47167969,21.48095322,42.54623413,42.57772064,30.69490433,69.273143
254.75,25.7393837,16.871521,21.50241852,42.42531586,42.80897522,31.09490967,69.01516114
255,26.00838852,16.86800766,21.71189117,42.60338211,42.91345596,31.21668243,69.64281006
255.25,26.60790253,16.97942734,22.57605362,42.51002884,43.58518219,31.15277481,68.22249756
255.5,26.83450317,16.82715988,22.90060806,42.58795929,43.94916153,31.65474701,68.13495025
255.75,27.07065201,16.63943481,23.04769135,42.16485214,44.22153473,31.9404335,68.01456756
256,27.2426033,16.57021332,23.6753273,41.94434738,44.67718887,32.02762985,68.11993103
256.25,27.75863647,16.60212326,23.95979309,42.3135643,44.90724182,32.34760666,68.08448182
256.5,28.23098373,16.4294014,24.31579971,41.24918365,45.13337326,32.77231598,67.92917633
256.75,28.51154709,16.37066269,24.33163834,41.2101059,45.39346695,33.13253784,67.64131164
257,28.70952606,15.67230988,24.85560989,41.28392792,45.49710846,33.26581955,67.68180542
257.25,29.3968277,15.64052963,25.25577927,41.30936432,46.05808258,34.07577133,67.25507813
257.5,29.61880112,15.54187775,25.56026459,40.92787933,46.35840607,34.34680939,66.99632263
257.75,29.80006027,15.67567444,26.23025894,40.66561127,46.62561035,34.48603821,66.86861573
258,29.92770767,15.53701782,26.38766098,40.67728424,47.06625748,34.59686661,67.0445755
258.25,30.61394501,15.45717621,26.82690048,40.3120842,47.33277512,35.12895966,66.93379212
258.5,30.74308395,15.26707077,26.94660187,39.92368317,47.71208191,35.6117897,66.55274506
258.75,30.98373032,15.33756638,27.49588013,39.92021942,47.92969513,35.78973389,66.41488495
259,31.79128265,15.18167114,27.78167725,39.86654282,48.52143478,36.56518936,66.32911835
259.25,31.86148071,15.43652344,28.01875305,39.56732178,48.72087479,36.65016556,66.05709686
259.5,32.21547318,14.91365051,28.13993454,39.54229736,48.9111557,36.81823349,65.55461425
259.75,32.41854477,14.5590744,28.83692932,39.72294617,49.77926254,37.0273056,65.36711425
260,33.35111237,14.68268967,28.87643814,38.96873474,49.98865891,37.37221909,65.24223175
260.25,33.43995667,14.55826187,29.11439133,38.64781952,49.72625351,37.76759338,65.39305115
260.5,33.70614243,14.75886917,29.74439621,38.68896484,50.15658951,38.17592239,65.62824554
260.75,34.33153152,14.64771652,30.09521103,38.60029984,50.65578842,38.36490631,65.05631104
261,34.66828918,14.33337021,30.37758255,38.36320877,50.95973587,38.31624603,64.75122071
261.25,35.01010132,14.36553574,31.04473114,38.22128296,51.02622223,38.9384613,65.21190032
261.5,35.42524719,14.42390442,31.43777084,38.26745224,51.96286774,39.08867645,63.95259247
261.75,35.78599548,14.15513611,31.54729843,37.72546005,52.13277054,39.43116379,63.82714234
262,36.111866,14.19670868,32.11808395,37.33417892,52.53117752,39.42312241,63.91170044
262.25,36.28465271,13.44977188,32.47176743,37.37532425,52.7245636,39.5808754,63.7882782
262.5,36.88750839,13.42191315,32.92207718,37.27464294,52.65416336,40.15058899,63.93548126
262.75,37.15496445,13.33803177,33.58422852,37.56331635,52.83026886,40.382061,63.45618439
263,37.17780304,13.28453445,33.94488144,37.14502335,52.37769318,40.38410187,63.51009064
263.25,37.11849594,13.49331665,34.21848297,36.84122086,52.38552475,40.61661911,63.55280456
263.5,37.93986893,13.30440903,34.75460052,36.91444016,52.15937805,40.67415619,62.736557
263.75,37.98051453,13.11903,35.10237122,36.15200424,51.82733154,40.79653549,62.31184387
264,38.31744003,13.18340683,35.4029007,36.23212433,51.43746948,41.5132637,62.268219
264.25,38.62026978,12.89929962,35.64585114,36.02951813,51.48354721,41.50275803,62.24530334
264.5,39.45841217,13.3771553,36.35129166,36.11266708,51.42921066,41.75437546,62.07721253
264.75,39.56006622,12.36835098,36.72516632,36.25388718,51.6012764,41.98428726,62.26481782
265,39.77116394,12.24714661,36.94075775,35.8539238,51.21549988,42.02200317,62.14531403
265.25,40.63844681,12.05633545,37.63388824,35.90019226,51.04222107,42.01176453,62.42390442
265.5,40.83728409,12.28287125,37.77030182,35.54200745,51.38728333,42.11055374,61.91600189
265.75,41.01197052,12.25397491,37.9902916,35.48241043,50.54491043,42.14778519,61.94256592
266,41.08774567,12.22387314,38.53698349,34.87804794,50.14857864,42.55801773,61.90753326
266.25,41.90566254,11.80825043,38.82658005,34.86569977,50.15227127,42.79428101,61.61900482
266.5,42.01130295,11.73170853,38.70322418,35.07869339,50.08994293,43.02335358,61.60499268
266.75,42.15924835,11.68873596,39.55254364,34.91296387,50.19300842,43.26093674,61.4147232
267,42.85037994,11.62660599,39.77014923,35.21442413,49.7972641,43.24332428,60.71750335
267.25,43.03300476,11.58049011,40.02640915,34.80109406,49.85286331,43.3874054,60.67144775
267.5,43.36889267,11.07837677,40.8528862,34.9688797,49.69295883,43.43993759,60.64383088
267.75,43.56698227,10.97331238,41.26194,34.6552124,50.01681519,43.83621597,60.67468415
268,44.03062057,11.02090454,41.62213516,34.76799774,48.89867783,44.00490189,60.84068298
268.25,44.45027924,11.29592514,41.72937012,34.05129242,48.94925308,44.27565384,60.3797882
268.5,44.49705505,11.08042526,42.48239899,33.98052597,48.75638962,44.46501923,60.14747772
268.75,44.99662018,11.06831741,42.81248093,34.0969162,48.91480255,45.05407333,60.59034576
269,45.47182083,11.01584625,42.95048523,33.99537277,49.04690933,45.48405075,59.63708954
269.25,45.66910553,10.9682579,43.11552048,33.56694794,48.63270187,45.80122375,59.3579361
269.5,45.87334442,10.76828003,43.89618301,33.66624832,48.52525711,46.41997147,59.27702179
269.75,46.6170845,10.42811584,44.06206894,33.48402786,48.73627472,46.87096405,59.38957672
270,46.6847229,10.32048798,44.34592819,33.55697632,48.03647614,47.04064941,59.34143371
270.25,46.94762802,10.30677795,44.87651825,32.98345947,47.67413712,47.26734543,59.04702301
270.5,47.03858566,10.48679352,45.20741272,32.72254944,47.69189453,47.50017929,58.7520813
270.75,47.49274826,10.7278862,45.45389938,32.59459686,47.61327362,47.90700912,59.38600159
271,47.96906662,10.42695236,45.7482605,32.61004639,47.63158798,48.0461235,57.91988983
271.25,48.1359787,10.43599319,46.25703049,32.71641541,47.58516693,48.85894394,57.8041214
271.5,49.03001785,10.22784424,46.41469955,32.30870819,47.28602982,49.13311768,57.90523224
271.75,49.08653641,10.06145096,46.59458923,32.37805176,47.26613617,49.43234634,57.88011017
272,49.40630722,9.586894989,47.32894516,32.25457764,47.03381348,50.02764893,57.50719757
272.25,49.57979584,9.572666168,47.51775742,31.77937698,46.85931778,50.44433594,57.19403687
272.5,49.53901291,9.608097076,47.72167587,31.41897202,46.32284927,50.67059708,57.75178528
272.75,49.72100449,9.744617462,47.82551193,31.48612213,46.21567154,51.32118607,56.6785492
273,49.31916428,9.767467499,47.82644653,31.45436478,45.94764328,51.68421173,56.40495758
273.25,49.08710098,9.717819214,47.98119736,31.53582764,45.73058319,51.82808685,56.31408234
273.5,49.32355499,9.377807617,47.51225281,31.11029434,45.39094925,52.52651596,56.46925049
273.75,48.5140686,9.427780151,47.5378685,31.01840591,45.38829422,52.93264008,56.3012741
274,48.4303627,9.452220917,47.36203003,31.25120544,45.21585083,53.19711685,55.95943451
274.25,48.4854126,9.395942688,47.72436905,30.65415192,45.02071762,53.98291779,56.09845734
274.5,48.59770584,9.502979279,46.53816223,30.19466019,44.52948761,54.1652298,56.31118927
274.75,48.76153564,9.573905945,46.38619232,30.03407669,44.50972748,54.36781311,54.77552033
275,48.26662445,9.675827026,46.36176682,30.1685257,44.44115448,54.97291946,54.89052887
275.25,48.32688904,10.21532822,46.31688309,30.33922958,44.52022934,55.35030365,54.92985992
275.5,48.00386047,10.30004883,46.48469162,29.82320786,44.47372437,55.62617493,54.79680175
275.75,47.83138657,10.23381042,46.13349533,29.88168716,44.63791275,55.54322433,54.68061218
276,47.32762527,10.84477234,46.16448593,29.34946442,44.15654755,56.24671173,54.83706208
276.25,47.35406494,10.87742233,45.94241714,29.19330978,44.10717392,56.30796814,54.45552521
276.5,47.44033813,11.08361816,45.55617142,28.54796219,43.94488144,56.53048325,54.40319366
276.75,47.39794159,11.42918396,45.15649033,28.49311066,43.49320984,57.07297134,53.82575226
277,47.04364014,11.89732361,45.08704376,28.42351151,43.13110733,57.4557724,53.36275177
277.25,47.08333206,12.13203049,45.17007065,28.51427078,43.06992722,57.82473373,53.3573822
277.5,46.88674545,12.235569,45.3507843,28.91001511,43.17718506,57.93956375,53.22183838
277.75,47.37243271,12.93686676,44.93642426,28.51905441,43.36262894,57.97111511,53.21848297
278,46.13900757,13.17455673,45.00487518,28.34333038,42.98988342,58.61085129,53.20822448
278.25,46.08756256,13.3821373,44.73243713,28.54748917,43.08498001,58.727005,53.46800537
278.5,45.99905014,13.38915253,44.40830231,27.96585464,42.75773621,58.92785263,52.86693878
278.75,46.18238449,13.87905502,44.08390045,27.61392212,42.94365692,59.14601898,52.66902466
279,46.07358932,13.91505051,44.00001907,27.51450729,42.23047256,59.16802979,52.57150727
279.25,45.87408066,14.30630112,43.97735214,27.53303909,42.29536057,59.13400269,51.94694825
279.5,45.65629959,14.39317322,44.04586411,27.68305206,42.25798035,59.33726883,51.87276306
279.75,45.70527267,14.79700851,44.02713394,27.25261307,42.19120789,59.30223465,51.70012207
280,45.51141739,15.03920364,43.66934967,26.84212875,42.29690552,59.3975563,51.68648987
280.25,45.66207123,15.46979523,43.62342453,26.56173706,41.83605194,58.93781662,51.98188934
280.5,45.12393951,15.66474533,43.67695999,26.25931549,41.88690948,58.92569733,51.50921173
280.75,44.66291046,15.98180389,43.44873428,26.08452988,41.68631744,58.81884766,51.45765839
281,44.59352875,16.47649765,43.3312645,26.01707458,41.75969315,58.64910126,51.12829285
281.25,44.54656982,16.68620682,42.78742981,26.13321304,41.29796982,58.49951172,50.71606292
281.5,44.6750412,17.2228775,42.87973785,26.30888367,40.94524002,57.94491196,50.34942626
281.75,44.34099579,17.61355972,43.01305771,25.7519722,40.87990952,57.96331406,50.21721954
282,44.34399796,17.94404984,42.95363998,25.69462204,40.82629013,58.0693779,50.36577758
282.25,44.16944504,18.57306671,43.16046143,25.41910172,40.91035461,57.81136703,50.62150268
282.5,44.74292374,19.0412178,42.79714966,24.9487648,41.11765671,57.77343369,50.19640502
282.75,43.5997467,19.3287735,42.56442642,24.64680862,40.6316185,57.67523575,50.21933441
283,43.40821838,20.03594971,42.75717926,24.4655838,40.45132065,57.72761917,49.91181336
283.25,43.35734558,20.30644989,42.19048309,24.52062607,40.33003235,57.51263428,49.89594726
283.5,43.31231308,20.50917816,41.8119545,24.66340256,40.11279678,58.03567505,49.1016037
283.75,43.4335022,20.69154739,41.71335983,24.25380707,39.64741516,56.8520813,49.03665161
284,43.60593414,21.46316528,41.67815018,24.29470444,39.60486221,56.77912521,49.07407379
284.25,43.14619827,21.58506775,41.64641571,23.98644638,39.54371262,56.6788063,49.35450439
284.5,43.16207886,21.80192947,41.830513,24.15166473,39.51761627,56.76660919,48.75520936
284.75,42.90119553,22.06049728,41.44313049,23.37294769,39.56648254,56.73706818,48.78235931
285,42.85308075,22.6897049,41.42944717,23.3266716,39.19603348,56.94490433,48.60473328
285.25,42.19395447,23.07196808,41.25277328,23.37414932,39.21318054,56.60764694,48.52678986
285.5,42.13572693,23.18582153,41.51574707,23.3546257,38.96724701,56.3677597,48.41390992
285.75,42.29425812,23.97586441,40.76969147,23.49898911,39.12329483,56.40150452,47.68878937
286,42.37129593,24.3006134,40.49319458,23.00978851,38.22747803,56.04589844,47.76280975
286.25,42.0125351,24.76327896,40.3623085,23.01858902,38.20571518,55.83026886,47.61203155
286.5,42.13035965,25.32737732,40.35847473,22.81851578,38.19814301,55.72384644,47.47410278
286.75,41.97171021,25.7008667,40.60168839,22.86888885,38.19218826,55.87047958,47.28454285
287,42.23222351,25.80480194,40.32637024,22.38954926,38.11279297,55.7781601,47.13798065
287.25,41.20602036,26.55784225,40.21106339,22.05602646,37.87639618,55.46062088,47.25531006
287.5,41.11546707,26.74088287,39.99682999,21.9807663,37.64669037,55.43610764,46.55207977
287.75,41.10744858,27.0978775,40.02786255,22.1255722,37.32184601,55.34573746,46.0739685
288,41.22629166,27.80958557,39.55741119,22.02906799,36.99236298,55.27426529,46.07679749
288.25,41.1434021,27.90542221,39.18821335,22.23126221,36.95421219,55.04758072,46.19680939
288.5,41.02949142,28.25795746,39.06399536,21.80820084,37.02568436,54.62884521,46.10406188
288.75,40.84526443,28.43546677,39.05528641,21.94636536,37.00273895,54.47259521,46.29943542
289,40.63274002,28.9622879,39.14957428,21.79445267,37.12083817,54.36852646,45.79726867
289.25,40.62434769,29.3432579,39.19484329,22.25291061,36.66464615,54.49420929,45.64956665
289.5,40.44695663,29.59332657,38.73917007,21.43179321,36.49346542,54.69020462,45.44653931
289.75,39.91147995,29.76383591,38.74897766,21.17828369,36.56456375,54.21359253,45.73756256
290,39.90974045,30.53387833,38.58494949,21.114048,36.13217545,54.21902466,45.07559052
290.25,39.98606491,30.66308594,39.09032822,21.05628967,35.71618271,53.95935059,44.47670746
290.5,39.73566055,30.88684082,37.87209702,21.12185669,35.68566513,54.34325027,44.52498322
290.75,40.07020569,31.48228836,37.75720215,21.20281219,35.58321762,53.29382706,44.73106385
291,39.60892868,31.91420364,37.70083618,20.84676361,35.73578644,53.18928528,44.57275086
291.25,39.64499283,32.12538528,37.69892502,20.88750458,35.67866135,53.25975037,44.65379334
291.5,39.36258698,32.50769043,37.92296982,20.61460495,35.35068512,53.1568985,44.74050751
291.75,39.05842972,32.88752365,38.01431656,20.79600525,35.41110611,53.27956772,44.21765899
292,38.62381744,33.15511322,37.59579468,19.93121338,35.27767563,52.88015366,44.30033569
292.25,38.57145691,33.47829437,37.58378983,19.86886215,35.25517273,52.92507553,43.8236618
292.5,38.57665253,34.00360489,37.32024765,19.80707932,34.66673279,52.68992996,43.27258301
292.75,38.53345108,34.3021431,37.6856308,19.92793274,34.62625885,52.96067047,43.1454071
293,38.20435333,34.56279373,36.98458862,20.07315826,34.6742363,52.28046417,43.04762879
293.25,38.29269409,35.10840988,36.62534332,19.6315918,34.8079834,51.92653656,43.19953766
293.5,37.8913269,35.48384857,36.50199127,19.39608383,34.84279633,51.8901825,43.2227829
293.75,37.79891205,35.69584656,36.56519699,19.9267807,34.40756607,51.87108612,43.45432434
294,37.26598358,35.86476517,36.56378937,19.07876205,34.40132523,51.73101044,42.96635742
294.25,37.1628685,36.53580093,36.73414612,18.80062866,34.2828331,51.88734818,42.65838318
294.5,37.14599228,36.70255661,36.27626801,18.77599716,34.19070435,51.78776169,42.8361557
294.75,37.20424652,36.98724747,36.12100601,18.86464691,34.0506134,52.01992035,41.78065796
295,37.29714203,37.73545837,36.25061798,18.86009979,33.5372467,51.56459045,41.6726532
295.25,36.95977402,37.97195816,35.93024063,19.04659653,33.50247192,51.59666824,41.76316681
295.5,36.99850845,38.16322327,35.52421951,18.58927536,33.45586014,51.61880493,41.71647034
295.75,37.07994843,38.40209961,35.58699799,18.60017776,33.44645309,51.58961105,41.48545074
296,36.77088928,38.3825264,35.59900665,18.43532944,33.64212799,51.34917068,41.37828827
296.25,36.78474426,38.52043915,35.5720253,19.00678253,33.207901,51.3374939,41.06712341
296.5,36.40298462,38.07865906,35.70783615,17.78013611,33.19809341,51.178936,40.96428223
296.75,36.06471634,38.01973343,35.21041107,17.84873581,33.13161469,50.59791946,39.8724884
297,36.00170135,37.82533646,35.24212265,17.92750549,33.01862717,50.55953979,39.511615
297.25,36.03254318,37.55583954,35.07431793,17.81887817,32.64921188,50.53652573,39.62536926
297.5,36.08256912,37.24294662,35.30931473,18.17806244,32.22212219,50.65678024,40.07141418
297.75,35.77206421,37.11353683,34.42659378,17.91062546,32.24770737,50.56223679,39.61394348
298,35.49969864,37.20479202,34.38692093,17.88557434,32.04685593,50.70056915,39.69623108
298.25,35.70949173,37.18035889,34.17028046,17.7346611,32.23228073,50.31649017,39.34036103
298.5,34.76259613,36.74074173,34.33560181,17.75896072,32.1972847,50.1228981,39.05600738
298.75,34.71633148,36.76659775,34.38903809,17.09002686,31.84105301,50.4919548,38.53304443
299,34.769207,36.6537056,34.54045105,17.07683945,31.78924561,49.69757462,38.37908935
299.25,34.77823257,36.04362869,34.1061821,17.1325531,31.66339874,49.46494675,38.33514404
299.5,34.91518784,35.8602066,33.90133667,17.42636108,32.13635635,49.39751816,38.60706482
299.75,34.58360291,35.82590866,34.3350563,17.1897049,30.91165924,49.49131393,38.25038452
300,34.75762558,36.02298355,33.57528687,17.21184921,30.75050735,49.45811844,38.3104065
300.25,34.47991562,36.10586929,33.15452576,17.07584,30.85401917,49.45119476,38.15557709
300.5,34.12740707,35.74584198,33.08880234,17.33636856,30.80591202,49.20585251,38.21354828
300.75,33.79276276,35.83282089,33.21732712,16.9394455,31.012146,48.96006775,38.31091003
301,33.77342606,35.58015823,33.1509285,16.39685822,30.46032715,49.48833466,37.9385147
301.25,33.67787552,35.19519806,33.19678879,16.39565277,30.29784393,48.26657486,37.23248749
301.5,33.57832718,34.7560463,32.68596268,16.38934326,30.61225128,48.17010117,37.05754394
301.75,33.74743652,34.76652908,32.78681564,16.38270569,29.99322891,48.2543602,37.06714783
302,33.80841064,34.9250946,32.54510117,16.35647964,29.75084686,48.23342514,37.16148834
302.25,33.51629639,34.86354828,32.14865875,16.3351326,29.59440994,47.92266464,37.5275116
302.5,33.44487,34.51877594,31.72962952,16.68612671,29.71165848,47.97337341,37.15896149
302.75,33.13569641,34.54394913,31.62606812,16.94410706,29.63307571,47.66169739,37.16010132
303,33.42831802,34.28418732,31.59735489,17.05869675,29.87283707,48.12648773,36.98359223
303.25,32.92790985,34.3461647,31.518013,17.70048141,29.2776947,47.23212433,37.42451477
303.5,32.47724152,33.65407944,31.67366028,17.87405014,29.34143066,47.00413132,36.62160187
303.75,32.3907547,33.53898621,31.30835724,18.02892685,29.09886551,46.92840195,36.30719147
304,32.42844009,33.65937805,31.38888931,18.41140366,28.86289597,47.05770874,36.28766327
304.25,32.5534935,33.57533646,31.19688416,18.91940308,28.36142349,46.91772842,36.28940278
304.5,32.29853821,33.60834503,31.60086441,18.91651917,28.32349777,46.63286209,36.29872741
304.75,32.22367096,33.32705688,30.69535828,19.55841827,28.31461716,46.74871445,36.31349945
305,31.93998718,33.08902359,30.49144745,19.83543396,28.57051849,46.41124344,36.26879425
305.25,32.30219269,33.06585312,30.44095612,19.9587822,28.26066971,46.92599106,36.24377288
305.5,31.50660324,32.87897873,30.57403946,20.70049286,28.25426102,45.64626694,36.27831574
305.75,31.16441345,32.32745361,30.35075378,20.98025894,27.9889183,45.74210739,36.32674714
306,31.15315247,32.28275299,30.6098175,21.22717667,28.68226624,45.77488327,36.42886048
306.25,31.10280228,32.28444672,30.1558609,21.89848709,27.55970383,45.66400146,36.56988373
306.5,31.04520035,32.36552048,30.02688599,22.10284424,27.42309189,45.56717682,36.57127991
306.75,31.13013077,32.2241478,29.92176056,22.40600586,27.37545776,45.69755173,36.58618927
307,30.77529526,32.17692184,29.65589142,23.2524147,27.48389053,45.37960434,36.70217743
307.25,30.84419632,31.88061523,29.162117,23.65563583,27.35520172,45.33599472,36.6912323
307.5,30.6982193,31.92044067,29.28956604,23.73041534,27.57362747,45.07670593,36.73879394
307.75,30.15510178,31.652565,29.01327515,24.54158783,27.13460159,44.85479355,37.40809937
308,29.80040741,31.82788849,29.23418045,24.78494644,27.09462738,44.46895981,37.38321533
308.25,29.72649002,31.00571823,28.85305405,25.07800293,27.15075302,44.46448517,37.46662445
308.5,29.81492615,30.88789368,28.94664383,25.85905838,26.66335678,44.35153198,38.20182496
308.75,30.07052994,30.88154984,28.77659225,25.97633362,26.2369957,44.34873581,38.18389892
309,29.55934525,31.04095459,29.18360519,26.35408401,26.16580582,44.34018707,38.3640976
309.25,29.59025192,30.93956375,28.16395187,27.14961243,26.13951874,44.55667114,38.73572845
309.5,29.34261703,30.70591736,28.12832642,27.30503464,26.02368164,44.05578232,39.10824738
309.75,29.07566833,30.51309204,28.24400711,27.50052261,26.29834747,43.89085388,39.53169708
310,28.71697235,30.75156784,28.31343842,28.24788666,25.90509033,43.90402985,39.91895599
310.25,28.62091827,29.81544495,28.23820877,28.58345032,25.941185,43.80958939,40.4543335
310.5,28.6281395,29.76205826,28.12146759,28.82196426,25.80987167,43.28912354,40.85183716
310.75,28.71271515,29.74287033,27.97679901,29.01337051,25.55904388,43.22730255,41.74974976
311,28.65647125,29.87339401,27.76965714,29.65635681,25.79673767,43.08343506,42.17524567
311.25,28.83546829,29.73846436,27.91802979,30.03668976,25.35646057,43.07207489,42.47893067
311.5,28.29337692,29.88879013,27.38613892,30.14421463,24.91639709,43.31824112,43.21939544
311.75,28.32700348,29.39964294,27.01529312,30.90890121,24.8587265,42.92434311,43.5502533
312,28.10709,29.24871445,26.80643082,31.13928986,25.0915947,42.88138199,43.8282898
312.25,28.09505463,29.72822952,26.88351059,31.33620834,25.24710083,42.60691071,44.01195832
312.5,27.43475342,28.473526,27.17600632,31.48011017,25.01790237,42.95342636,44.88694153
312.75,27.4154892,28.42975998,26.68500137,32.30475235,24.99784088,42.26338577,45.42629242
313,27.42741394,28.63919449,26.71827316,32.53393936,24.7791748,41.95785522,45.51586762
313.25,27.60855484,28.64675903,26.54294968,32.72024155,24.91017532,41.84768295,46.26444854
313.5,27.69776154,28.28194046,26.48072052,33.45380783,24.2834816,41.97148132,46.27651062
313.75,27.3208046,28.29418182,26.91970444,33.51565552,24.09053421,42.18458557,46.49581604
314,27.3692131,28.49420929,26.25708389,33.94786453,24.22577667,41.83033752,46.8061615
314.25,27.37437439,28.30343628,25.73516464,34.12046432,24.55385208,41.84944534,47.42037964
314.5,27.49377441,27.85947418,25.73474121,34.82460022,24.34295273,41.5931778,47.86159516
314.75,26.71084213,27.46134949,25.85358429,34.96459961,24.29294586,41.57995605,48.02126312
315,26.45347595,27.44152069,25.79045105,35.19586563,24.18072128,41.00071716,48.39940796
315.25,26.46972275,27.48696899,25.83971786,35.9152298,24.16506577,40.91800308,49.28194428
315.5,26.50926208,27.45117188,25.39229202,36.20220566,23.56224823,40.86387634,49.43874206
315.75,26.34513092,27.21422958,25.40678406,36.44855881,23.63414001,40.89506149,49.55234527
316,26.44353104,27.21405411,25.12900162,36.76742935,23.55942917,41.12875366,49.79296417
316.25,26.55741119,26.91333771,25.02820206,37.5574646,23.56581879,40.62934113,49.88429718
316.5,26.17993927,27.09072495,24.34500122,37.79427338,23.60397339,40.65196609,49.93580474
316.75,25.92816544,26.26443863,24.32048416,37.83657455,23.65585327,40.5039444,50.3055954
317,26.43542099,26.29880142,24.38949203,37.94036102,23.56786346,40.43899155,50.82449798
317.25,25.5020752,26.12099075,24.39321899,38.31216812,23.59933472,40.34492493,51.15936584
317.5,25.2411232,26.24874878,24.49630356,38.87185669,23.57542038,39.66891479,51.2773407
317.75,25.12110901,26.35165405,24.03281784,39.23187256,23.63552475,39.74065781,52.16132354
318,25.16914368,25.95693207,24.0609436,39.72616959,23.67392731,39.80234146,52.26399078
318.25,25.19647598,25.98808289,23.84429169,40.28623199,23.55783844,39.67669296,52.78244477
318.5,25.37248611,25.7832489,23.79216766,40.50574875,23.5586586,39.56175232,53.27919158
318.75,24.94356918,26.08606339,23.32984161,41.34507751,23.59960175,39.40378571,53.89066315
319,24.83592606,25.09357452,23.18596649,41.40733719,23.58145523,39.28165054,54.33492737
319.25,24.59149551,24.9996376,23.11045456,41.75254059,23.80335236,39.37942505,54.67130585
319.5,24.56867599,24.81661987,23.23827744,41.96237946,23.94125366,38.79339981,55.83558197
319.75,24.42785645,24.9516983,23.18565369,42.64390564,23.93697357,38.39497375,56.03027802
320,24.02561188,24.82074738,23.3220253,42.83348846,24.4643898,38.42224503,56.89288788
320.25,23.82828522,25.04813004,22.89581299,43.07804871,24.84899521,38.39733124,57.102594
320.5,24.03534317,24.59325409,22.90298462,43.62937546,25.25331116,38.49734116,57.36744232
320.75,23.99508286,24.57427216,22.72437286,44.07791901,25.26273346,38.42005157,58.20520936
321,23.93968964,24.49237442,23.06151199,44.40958023,25.82585144,38.58286285,58.65829926
321.25,23.59684372,24.41072464,21.91897583,45.04486084,26.0900116,38.16439056,58.9411377
321.5,23.45343018,24.08855438,21.84584045,45.53503418,26.16323853,38.04130554,59.75245514
321.75,23.77375793,23.61619949,21.82394791,45.53291702,26.77680969,37.87211609,60.36529999
322,22.51309204,23.49225235,21.8600502,45.77851105,27.09232712,38.11463547,60.72661744
322.25,22.51085281,23.60457611,22.02497101,45.76615143,27.35845184,37.5629921,61.47601776
322.5,22.42499161,23.82772446,21.75374985,45.75134659,27.54556274,37.16850281,61.90697022
322.75,22.60297012,23.2988205,21.77536392,45.46099472,28.2619133,37.06392288,62.09722138
323,22.45168686,23.05487061,21.95003128,45.22035599,28.397995,37.10415268,62.85609742
323.25,22.95248413,23.00757599,21.77046967,44.95121002,28.64817429,37.27588654,63.15229339
323.5,22.70228577,22.55694962,22.18050003,44.43732834,29.42231369,37.14395905,63.38354188
323.75,22.56193161,22.46702194,21.20151901,44.33924103,29.55551529,37.21149445,63.99031219
324,22.67593002,22.41373062,21.17429733,44.50974655,29.90269089,37.28375626,64.90239715
324.25,21.86034775,22.45672607,21.03059387,44.49241638,30.03103638,36.84804916,65.11023102
324.5,21.89109039,22.40598297,20.75548935,44.16936493,30.44343185,36.91694641,65.9573227
324.75,22.03367615,22.5884552,20.92499161,44.25266647,30.59171677,36.51971817,66.42144012
325,22.34910202,22.10762024,20.6516037,43.99383163,30.80807877,36.75192261,66.51548309
325.25,22.11186981,21.9505806,20.5959549,43.60445023,30.94601822,36.06048584,67.1167511
325.5,22.19399261,22.17289352,20.59464645,43.22522354,31.66441727,35.95450592,67.51092682
325.75,22.22843552,21.50362015,20.42433167,43.10975647,31.79732513,35.87302399,67.86166076
326,22.06723404,21.18339539,20.42082214,43.2189064,31.97449875,35.99961472,68.75684968
326.25,21.98534775,20.99600983,20.21273422,43.284729,32.20203018,36.01898575,69.12355957
326.5,21.55666351,21.05971146,20.24406052,42.8673439,32.83843613,36.21193695,69.34934693
326.75,21.50378418,21.30142593,20.14148331,42.90779114,33.2064476,35.80529785,69.54301758
327,21.40409851,20.91971207,20.45782471,42.70132446,33.36698151,35.54865265,69.67910614
327.25,21.33932495,20.70232773,20.19533539,43.087677,34.0269165,35.69679642,70.35899048
327.5,21.29540253,20.8772316,20.23981094,41.93206024,34.39395523,35.2216301,70.41008606
327.75,21.32165146,20.453228,20.06014633,41.87097931,34.56118011,34.81721497,70.74799805
328,21.33852386,20.24705505,20.32189941,41.93027115,35.34791565,34.727211,70.91713256
328.25,21.31425476,20.11530685,19.72597122,41.95413971,35.6176033,34.80263901,71.01934662
328.5,21.30462265,20.22839355,19.43841934,42.05302048,35.79167938,34.76372528,70.87624512
328.75,21.24003983,20.00617599,19.32678223,41.54814911,36.3533287,34.57120895,71.18482819
329,21.29720306,19.90578461,19.33394241,41.41156006,36.79220963,34.48190689,71.26447448
329.25,21.29235077,19.81468582,19.27468872,41.47135544,36.99279785,34.22260284,70.70949097
329.5,21.58859253,19.65514374,19.2528801,40.68937683,37.58708572,34.13690186,70.67720947
329.75,21.90528107,19.95610046,19.32848358,40.56185913,37.90189362,33.22707367,70.52909546
330,21.841259,19.29267883,19.27518082,40.62076569,38.19501114,33.11513519,70.09704895
330.25,21.84334564,18.99549484,19.13182068,40.56892776,38.31789017,32.92634583,69.66976776
330.5,21.94847107,18.83675003,19.63495636,40.26291275,38.99746323,33.02114105,69.4731491
330.75,22.58031845,19.03434372,19.63075638,40.30327225,39.12294769,33.39284515,69.79438476
331,22.86103058,18.99723053,19.62206268,40.04696274,39.30875778,33.01161957,69.25654907
331.25,22.89333725,18.63989639,19.61763,39.72806931,39.56873322,33.08019257,69.23012238
331.5,23.34149551,18.60982132,20.0104866,39.33723831,40.12575531,32.78363419,68.97900696
331.75,23.42397308,18.34846878,20.18448257,39.41162491,40.40218735,32.54667282,68.98161622
332,23.60066223,18.89599609,20.31880188,39.46867371,40.76411819,32.11087036,68.58158112
332.25,23.66078568,17.56090164,20.61359787,39.28839111,40.87818527,31.98257446,68.26216736
332.5,24.49650955,17.21280289,20.99143982,39.00056839,41.40327835,32.11486053,68.13344422
332.75,24.6204071,17.11732864,21.35083008,38.84456635,41.74536514,31.94595337,68.0426056
333,24.89141846,17.1232338,21.58255386,38.30777359,42.04234695,32.17255402,68.26993103
333.25,25.10368347,17.04604721,22.24458694,37.977005,42.67206573,31.87532043,67.7157898
333.5,25.74943161,17.55032349,22.39296722,37.62391281,43.0648613,31.92533875,67.7473938
333.75,25.91117096,17.12136841,22.57497406,37.55638504,43.43093872,31.79631424,67.48249512
334,26.18849945,17.21413803,22.65533447,37.67195892,43.62667465,31.84462357,67.20645446
334.25,26.75366974,16.7976532,22.79335785,37.7543869,44.26180267,31.92575836,66.89347687
334.5,27.06134796,16.454319,23.5086441,37.48628235,44.52497864,31.61542892,66.80381012
334.75,27.41757584,16.16625595,23.47587585,37.49767303,44.90505219,31.02707291,66.87767945
335,27.49886322,16.03438568,23.68943787,37.2554245,45.38484955,30.93601608,66.88069153
335.25,27.64057159,15.96364594,23.8368187,36.97477341,45.98394394,30.88128662,66.45904084
335.5,28.30342102,16.0065918,23.99156189,36.54139709,46.08907318,30.88928986,66.49359283
335.75,28.47430801,16.15594482,23.97574615,36.53998184,46.6699295,30.96790695,66.34037476
336,28.66347122,15.71780014,24.52949905,36.58285141,47.00333023,31.27292633,66.9763321
336.25,29.05648804,15.56608963,24.9116478,36.55300522,47.25268936,30.96580124,65.40234833
336.5,29.52986526,16.01824188,25.2150383,36.23020554,47.45944214,30.9667511,65.45224
336.75,29.74577332,15.0965271,26.04719543,36.18147278,48.13822937,30.81966019,65.18990936
337,30.02862549,14.82019424,26.23367691,35.94604492,48.32420349,31.18709564,65.28220825
337.25,30.78519058,14.73012924,26.59210205,35.6908493,48.50272751,30.51800156,65.39962006
337.5,30.96281433,14.46882629,26.68266296,35.29221725,49.01321411,30.22226334,65.0885147
337.75,31.25174332,14.41714859,27.30796051,35.17403412,49.44118881,30.25599289,64.8531189
338,31.78315353,14.58481216,27.77322388,35.32149887,49.72661209,30.23971939,64.82402344
338.25,32.21175003,14.23425293,27.98960495,35.25875473,49.88047791,30.24116898,64.27029877
338.5,32.64856339,14.05207825,28.50354385,35.03281021,50.43833542,30.24893951,63.97251434
338.75,32.69789124,14.25836563,28.87431717,34.88497162,50.80931473,30.26124954,63.92130432
339,33.51945496,13.33012772,29.17237854,35.0099411,51.02114868,30.22399521,63.79614715
339.25,33.74044418,13.23672485,29.47183228,34.8163147,51.5130043,30.20314407,63.69906006
339.5,33.96644592,13.37121201,30.01796341,35.23361206,51.85020065,30.23192978,63.84580993
339.75,34.70882797,13.46144867,30.34107971,34.16908264,52.21386719,30.27228928,63.50938568
340,34.72541428,13.54573822,30.47600937,34.04270935,52.22805023,30.32349396,63.51484223
340.25,34.95106125,13.13548279,31.05296326,34.15836716,52.29130936,30.35738373,63.23594971
340.5,35.24986649,13.25762939,31.32542801,34.09776688,52.49581146,30.47490311,63.18696442
340.75,35.90128326,13.05800629,31.5859642,33.92498016,52.00849915,30.47606659,62.50313416
341,36.24962234,12.89481735,31.69163132,33.80878067,52.03074646,30.48849106,62.31195373
341.25,36.40082932,12.27575684,32.37631607,33.53416824,51.76670074,30.58514786,62.28040924
341.5,36.8576355,12.31435013,32.6904068,33.88837051,51.41584015,30.57602692,62.50274048
341.75,37.22992325,12.2739296,32.83994675,32.89719391,51.10570526,30.61566162,62.262529
342,37.67439651,12.33462906,33.06914139,32.80724335,50.98821259,31.17341614,61.87537079
342.25,37.85296631,12.3249321,33.88397217,32.83220673,51.05380249,31.15267944,61.94225006
342.5,38.61847687,12.45982742,34.19895172,32.843853,50.97020721,31.16196823,61.94126129
342.75,38.70195389,12.00787354,34.33984375,32.82968521,50.67140198,31.22218704,61.94903869
343,38.93939209,11.79087067,34.74221802,32.59177017,50.7141037,31.83485413,61.67488861
343.25,39.46879578,12.03911209,35.0528717,32.31333542,50.50824738,31.81991577,62.02744446
343.5,39.96709824,11.24085999,35.36676407,32.47784042,50.40172195,31.97008133,61.41717682
343.75,40.18960571,11.21541977,35.3890152,31.61387634,49.78011322,32.27977371,60.92828521
344,40.99952316,11.12124634,36.15434265,31.57210541,49.67660141,32.59020615,60.85457153
344.25,41.03594971,11.17771912,36.36026764,31.70291519,49.86832428,32.9430809,60.81983185
344.5,41.26869202,11.34525299,36.55761719,31.57110596,49.68136597,33.26579666,60.90224304
344.75,41.29985809,11.1633606,37.07061768,31.68483734,49.57278061,33.71194458,60.70353241
345,42.16767502,11.19561386,37.39398193,31.36967468,49.48898697,33.99111557,60.83451691
345.25,42.20040512,11.00792313,37.72868729,31.07543182,49.24429321,34.04319763,60.3703125
345.5,42.46173477,11.3162117,37.89492798,31.30342484,49.35332489,34.79145813,60.50215302
345.75,42.64133453,10.59088135,38.67297745,30.38076019,48.52307892,35.14603806,60.16786651
346,43.47411728,10.3760376,38.81175995,30.38021088,48.54509354,35.39910889,60.32481995
346.25,43.50793076,10.37341309,39.14149857,30.25265884,48.35942459,36.01616287,59.40654144
346.5,43.91822052,10.22371292,39.60958099,30.33963394,48.50607681,36.29187775,59.42756653
346.75,44.58353806,10.21731567,40.11962891,30.46019363,48.49821854,36.52357483,59.37264862
347,44.9662323,10.51813889,40.40696716,30.08708954,48.12918091,36.67663193,59.59048004
347.25,45.13075638,10.27670288,41.03990936,30.15291214,48.17488098,37.40578461,59.16578521
347.5,45.75241852,10.40213013,41.3600235,29.90832138,47.97357559,37.56447601,59.18664094
347.75,46.11268234,10.27194977,41.58921814,29.52346802,47.91046906,37.85524368,58.92999572
348,46.26713562,10.1151886,41.74130249,29.16469955,47.42845917,37.92988968,59.10987396
348.25,46.45737457,9.915153503,42.5267334,28.99541092,47.36417007,38.55370712,58.49070282
348.5,47.17136383,9.501018524,42.63383484,29.10672379,47.29930115,38.56375885,58.104039
348.75,47.32331848,9.497589111,42.79889679,29.30649185,47.39295959,38.74651337,57.97808075
349,47.51737213,9.549274445,43.18180084,28.8288765,47.57811356,39.00513458,58.13412323
349.25,47.66468048,9.578365326,43.65063095,28.67254257,47.18220901,39.51698303,57.70666351
349.5,48.30837631,9.55191803,44.01512146,28.71633148,47.11411285,39.88466263,57.77815704
349.75,48.68091202,9.57767868,44.13598251,28.24890518,46.93324661,40.01771927,57.33143005
350,48.84973145,9.638900757,44.96196365,27.85603714,46.68014145,40.25724411,57.29423218
350.25,49.63023758,9.596786499,45.10334778,27.73972321,46.25325012,40.33283997,56.1777008
350.5,49.98274994,9.574337006,45.37594986,27.70734406,46.11120605,41.0682869,55.88157806
350.75,50.28144455,9.619216919,45.92879105,27.91914749,46.30770493,41.19895172,56.08048554
351,50.24653244,9.602069855,46.4839859,27.4855423,46.27557373,41.29362106,55.84355164
351.25,50.46224594,9.54360199,46.71850204,27.27369308,45.89987946,41.49413681,55.79462128
351.5,50.1165657,9.484035492,47.14151382,27.75629044,45.85430145,41.57024765,55.65072326
351.75,50.19463348,9.484039307,47.62300873,26.6544342,45.73141861,41.61317062,55.7044693
352,50.10769272,9.5157547,48.03139114,26.5092926,45.40920258,41.9213295,55.17892456
352.25,49.3175621,9.978462219,48.16703796,26.34891129,45.0067482,42.35374832,54.74603576
352.5,49.06693649,10.15245056,48.23699188,26.45397186,44.83850861,42.37763596,54.5265976
352.75,49.06842804,10.22672653,48.32209015,26.58401489,44.87620926,42.63280487,54.59134369
353,49.14167023,10.70967102,47.8633461,26.16029358,44.87247849,42.73111725,54.76078949
353.25,49.24040222,10.91506577,47.95755386,25.92183685,44.91132736,43.46776962,54.27095032
353.5,48.84392548,10.94124603,47.7199707,25.63182068,44.70234299,43.55332565,54.29406738
353.75,48.90006256,11.07040024,47.48296356,25.24328232,44.63640594,43.98537064,54.05515595
354,48.77282715,11.52252197,47.05578613,25.12790298,44.39686203,44.39932632,54.22806244
354.25,49.03578949,11.83728027,46.93057251,25.24972534,44.58923721,44.90888596,53.69549102
354.5,47.96176147,11.90127945,47.078125,25.11465073,43.57545471,45.27910614,53.21501312
354.75,47.95899963,12.10207367,46.87527847,25.29977036,43.57227325,45.55942154,53.23174439
355,47.93682098,12.58506393,47.08308411,24.8488884,43.61244965,46.22766495,53.17283478
355.25,47.92780685,13.01026535,46.73784256,24.5757103,43.60556412,46.52965164,52.95743408
355.5,48.10785675,13.26607895,46.56713867,24.49710464,43.52431488,46.69189835,52.89903259
355.75,47.65927124,14.01409531,46.70132828,23.94013214,43.1092453,47.4107399,52.45235138
356,47.76276779,14.07080841,46.03585052,23.80142212,43.10351563,47.585495,52.55589294
356.25,47.32434464,14.40791321,45.80464554,23.95011902,42.87776184,47.80620193,52.2416565
356.5,47.01304245,14.81576157,45.69882584,24.13483047,42.53822327,48.50434113,52.91049958
356.75,46.68052673,15.25430679,45.79255295,23.65752792,42.16500473,48.88191605,51.92134552
357,46.73948669,15.4777565,45.86256027,23.545578,42.05366898,49.11761475,51.45958099
357.25,46.68455124,15.71730042,45.38258362,23.44184494,42.21429443,49.79371262,51.42058868
357.5,46.53491974,16.52804184,45.45754242,23.3622551,42.14454269,50.13579559,51.24338837
357.75,46.71870422,16.70686722,45.22618866,22.85005569,41.83988953,50.30441666,51.32509919
358,46.27262115,16.89028549,45.31978226,22.77625656,41.82570267,50.60551453,50.92903747
358.25,46.32048798,17.15604401,44.3830452,22.54776764,41.87405396,51.2300148,50.98851929
358.5,45.94022369,17.74831009,44.2877121,22.69670105,41.66559219,51.58914185,50.77467041
358.75,45.58201599,17.9343605,44.43747711,22.80504227,42.00123215,51.74768448,50.67642059
359,45.24730301,18.09962845,44.37696075,22.37617111,41.32385635,52.38008118,50.09035034
359.25,45.20840454,18.18617249,44.43099594,22.21874619,40.84897614,52.62691116,50.12766266
359.5,45.22502518,18.86297989,43.96972275,21.9690094,40.80754852,52.81961823,50.0519989
359.75,45.39484024,19.07748795,43.79415131,21.53541565,40.75982285,53.32526016,50.07608642
360,44.99116516,19.32940674,44.22783661,21.4901619,40.90867233,53.79810715,50.01992798
360.25,44.89407349,19.39392471,43.05291367,21.61239624,40.55542374,54.08533096,49.80457764
360.5,45.27331924,20.12092972,43.02893829,21.71459579,40.60214233,54.25852585,49.55558166
360.75,44.23286057,20.34511566,42.88864136,21.72535324,40.42338562,54.96443558,49.86841736
361,44.07149506,20.47338104,42.85290527,21.37529373,40.19559097,55.3512001,49.13537292
361.25,44.22290802,21.00666046,43.13122559,21.43476486,39.88062286,55.42956924,48.62228394
361.5,44.23400116,21.38129044,42.75582123,21.27012253,39.73593521,55.93062592,48.73341522
361.75,44.35269165,21.7436409,42.7197876,21.57851791,39.84492874,56.25910568,48.82309571
362,43.83137512,22.15455627,42.58798218,20.51869965,40.03507996,56.55138397,48.78647461
362.25,43.81007004,22.62807083,42.54201508,20.46549606,39.99286652,57.29737473,48.30142364
362.5,43.6775856,23.01864624,42.27020264,20.41121674,39.60417175,57.43354416,48.28547974
362.75,43.4382782,23.21844101,41.8483429,20.56145477,39.59872818,57.60296631,48.07146606
363,42.74905396,23.93964386,41.74686813,20.68657684,39.50744247,57.79112244,47.74678345
363.25,42.74988556,24.14649963,41.7718811,20.25920105,39.61712265,57.95251465,47.29342346
363.5,42.7931366,24.3636055,41.82463455,20.31190491,39.04682922,58.06592178,47.07822419
363.75,42.99416733,24.5095787,41.90943527,20.15419388,38.6340332,58.63249207,46.91182709
364,42.49007416,25.07218552,41.47751999,20.48417664,38.6223793,58.67507172,47.19778747
364.25,42.3659935,25.28147507,41.30530167,19.54161835,38.60142517,58.95666504,47.31470032
364.5,42.88555145,25.64632416,41.93798065,19.47729492,38.79866791,59.09761047,46.51787567
364.75,41.83378983,25.75753784,40.85513687,19.63368988,38.39093781,59.18278885,46.73892974
365,41.69644547,26.60350418,40.70178604,19.71181107,38.41942596,59.18445206,46.04208068
365.25,41.81494522,26.7011528,40.78068924,19.78697586,38.1483078,59.0635376,45.68218231
365.5,41.86433411,27.01997375,40.97447968,19.34380722,38.10276794,59.32069016,45.59965668
365.75,41.67325211,27.72890091,40.88909912,19.39365387,37.470047,59.38706207,45.66806946
366,41.88864899,27.95105362,40.92737961,19.27610779,37.56729126,58.92457581,45.51509857
366.25,41.51494598,28.24409103,40.44179153,19.01783371,37.39813232,58.89767456,45.6013092
366.5,41.25215912,28.19018936,40.52769089,18.62840652,37.43975067,58.77424622,45.4205658
366.75,41.87179947,28.89544296,40.35735703,18.61731339,37.34160614,58.41420746,45.07769165
367,40.75150299,29.0353508,39.89543915,18.71971512,37.51605606,58.0581398,44.84022217
367.25,40.52584839,29.35879517,39.58831024,18.91413498,37.14560318,57.89429092,44.72764435
367.5,40.50956345,29.45685196,39.55426788,18.3837471,37.04064178,57.96683884,44.10088349
367.75,40.52325058,30.1858902,39.534729,18.38651657,36.76373291,58.1619873,44.102211
368,40.83743286,30.56975937,39.53078842,18.42133713,37.09653854,57.71379089,44.12444
368.25,40.2784462,30.82858658,39.71897125,18.31123352,36.13935089,57.69176865,44.12652283
368.5,40.23485565,31.43657684,39.32888794,18.49373245,36.00447464,57.4825058,44.08312225
368.75,40.52192307,31.91242981,39.15148544,17.680439,36.11848068,57.48468018,44.03773956
369,39.38123322,32.06702423,39.55946732,17.66427612,35.9161377,57.1513176,44.17699127
369.25,39.3030777,32.54421234,38.66880417,17.83138275,36.06739426,56.88513947,43.62003937
369.5,39.2322998,32.95310593,38.41230774,17.86333847,35.69490433,56.77787018,43.41416016
369.75,39.39920044,33.37086105,38.35009766,17.94484711,35.48242569,56.70217133,43.29998932
370,39.47567749,33.59267807,38.44839096,17.63237,35.78939438,56.69677353,42.86686706
370.25,38.92359543,34.30449677,38.36373138,17.68918991,34.80187225,56.89160919,42.52558136
370.5,38.94532394,34.50514221,38.11345291,17.53235245,34.79006577,56.42982483,42.41858826
370.75,38.96995926,34.62420654,38.02246094,17.71063995,34.67689896,56.4561615,42.636026
371,38.68145752,35.19739532,37.87652206,16.76662445,34.89454269,56.2354126,42.53397217
371.25,38.51941299,35.64211655,38.02796936,16.82278824,34.85274506,56.00537872,42.29196625
371.5,37.92237473,35.88834763,37.12261581,16.80139542,35.08393478,55.74456406,42.02931977
371.75,37.93511963,36.008461,37.05196762,16.8283844,34.69747543,55.66984177,42.03746338
372,37.77195358,36.7416954,37.10747528,16.76656723,34.46067047,55.73139954,41.96461487
372.25,37.95643234,36.9458046,37.02479935,16.79822159,34.38093948,55.73390961,41.15402069
372.5,37.55921173,37.1126442,36.87973785,16.80137634,34.23191452,55.96004486,41.03229676
372.75,37.59978867,37.68696594,36.82053757,17.03510666,33.77840805,55.38253403,40.9718811
373,37.71027374,38.08430481,36.75014114,17.3470459,33.60238266,55.41132736,41.12697144
373.25,36.97610855,38.4122467,36.44138718,17.31147385,33.40896225,55.28364563,40.94943695
373.5,36.72600174,38.34150314,36.12876511,17.35241699,33.49946976,55.81361008,40.56323089
373.75,36.64174271,38.53968048,35.77738571,17.96459961,33.73275757,54.50195694,40.94937287
374,36.7792778,38.70001221,35.76054382,17.95362854,33.2389946,54.54353333,39.83928223
374.25,37.03290558,38.30541992,35.90705872,18.06823349,33.11898422,54.32492447,39.71118622
374.5,36.46943283,38.25878143,35.83283997,18.71485901,33.19650269,54.40184021,39.54054565
374.75,36.51392365,37.93867493,35.87524033,19.14509201,32.7533989,54.49968338,39.7320694
375,36.27165985,37.92985153,35.48789597,19.37779236,32.56002045,54.21015167,39.9072464
375.25,36.72373199,37.27911758,35.48780823,20.13767242,32.62688065,54.24042892,39.35411682
375.5,35.54479218,37.21443176,35.42797852,20.38050079,32.30926895,54.04426575,39.4041275
375.75,35.57183075,37.0443306,35.24593353,20.62142944,32.61644745,54.02001953,39.54016571
376,35.38492584,37.1233902,35.13200378,21.14487457,32.83033752,53.55858231,38.61807403
376.25,35.44067764,37.29227829,34.55609131,21.74887466,32.30831146,53.31042862,38.4847229
376.5,35.56029129,36.84989548,34.52562714,21.83530045,32.03292465,53.2677536,38.42773133
376.75,35.10133362,36.60706711,34.55212021,22.61336899,32.04789352,53.16345596,38.50239715
377,35.15159225,36.69874954,34.46109772,22.87088013,31.99027252,53.08255005,38.62466125
377.25,34.99688339,35.91046906,34.20083618,23.10650253,31.48912048,53.20484161,38.337117
377.5,34.98374939,35.84404755,34.29894257,23.86540604,31.31311798,52.9276619,38.32499084
377.75,34.33996964,35.80864716,34.17066193,24.10392761,31.13970947,52.92448807,38.11051483
378,33.81546402,35.96627426,34.56345367,24.30617142,30.87353897,52.92903519,37.9034317
378.25,33.94382477,35.6327858,33.84121704,25.03908539,31.02754211,52.69662476,37.49309693
378.5,34.0357666,35.61006546,33.54510498,25.40584183,30.57697678,52.65580368,37.32338562
378.75,34.1652832,35.51145554,33.56457138,25.66859818,30.38419342,52.08594513,37.6042511
379,33.9582901,35.71575928,33.41087723,26.0578537,30.54213715,51.92662811,37.63008728
379.25,33.92132187,35.12949753,33.40836334,26.58584595,30.56143188,51.90034103,37.8758194
379.5,33.70634842,34.68441772,33.65174866,26.65089417,30.26504517,52.08561707,37.48308563
379.75,34.11074829,34.72918701,33.2278595,26.79843903,29.87727356,51.88544083,37.48498078
380,33.39217377,34.67230606,33.24642944,27.61465454,29.88122559,51.998909,37.62419129
380.25,32.99880219,34.6162262,33.27383423,27.74866486,29.59713364,51.56280899,36.65507813
380.5,32.89255142,34.62028122,33.06951141,28.07577896,29.85834885,51.61854172,36.61391602
380.75,32.8193512,34.50962448,32.78747177,28.25728989,29.4565239,51.61771774,36.60368958
381,33.00438309,34.35161972,32.36409378,28.96949768,29.45682144,51.62419891,36.67909698
381.25,33.01972198,34.43190002,31.93936539,29.13695526,29.26868439,51.39574051,36.68582611
381.5,32.71512985,33.83020401,31.73106766,29.36513138,28.82572937,51.68953705,36.6115036
381.75,32.59167862,33.51455307,31.81475449,29.47998047,28.49411392,51.18098068,36.61249694
382,32.76595306,33.69067001,31.94750595,29.93938828,28.42730331,50.77357101,36.6572525
382.25,32.10669708,33.47797012,31.54541016,30.2426796,28.53417587,50.71214294,36.68531341
382.5,31.64996719,33.60792542,31.69643402,30.54204941,28.43215179,50.71660233,36.61033172
382.75,31.63497162,33.87998581,31.50536346,31.42122269,28.23347473,50.68319321,36.55270843
383,31.75542068,33.51008224,32.15730667,31.57437897,27.96471405,50.7518692,36.61939544
383.25,31.61518478,33.10243225,30.85860443,31.82615662,27.59583282,50.58627701,36.71489411
383.5,31.57822418,33.20679092,30.8901825,32.66835785,28.07012558,50.69543076,36.67299958
383.75,31.17695999,32.45094299,30.6129303,33.05171585,26.97493362,50.30859375,36.72781219
384,31.12931824,32.51667786,30.6700058,33.34765244,26.86763763,50.41846085,37.16610718
384.25,30.84342575,32.37220001,30.883358,33.37705994,26.93528366,50.13988876,37.68861236
384.5,30.82546616,32.50215149,30.40340805,34.06950378,27.0676918,50.27068329,37.71361542
384.75,30.14208603,32.29981232,30.22590256,34.39638901,27.1946907,49.5054512,38.39004364
385,30.02841949,32.54217529,30.41844177,34.61990738,26.80653,49.58381653,38.59698944
385.25,30.09905624,32.1537056,29.76973724,34.80031967,26.73221588,49.52297211,38.8592514
385.5,30.00972366,31.93179703,29.37150192,35.51889038,26.80065155,49.47720718,39.11818085
385.75,30.18321228,32.24401855,29.37588501,35.93185806,26.5174408,49.65873337,39.66402283
386,29.71782303,31.65805817,29.4223175,36.79873276,26.6883049,49.30482101,40.09088287
386.25,29.64951324,31.17616653,29.39945602,36.97451401,25.90338898,49.32220078,40.13397674
386.5,29.74092102,31.1526413,29.05701065,37.19788742,25.60155869,49.10832977,40.97535095
386.75,29.23970795,31.11346436,28.95381546,37.9112854,25.55696106,49.2582283,41.46074982
387,28.91956711,31.24755478,28.68006897,38.26935577,25.73627472,48.74225235,42.56109924
387.25,28.80156326,31.3813324,28.90914536,38.37273788,25.53953552,48.4200325,42.86221619
387.5,28.72149277,30.8771286,28.42819977,38.82526779,25.69358826,48.33636093,43.16784668
387.75,28.93682098,30.8149147,27.96981049,39.38921738,25.47013855,48.31506729,43.23794861
388,28.87770844,30.60049057,27.91570282,39.55222702,25.55987167,48.44510269,43.82460937
388.25,29.01360321,31.19802856,27.96645737,39.84902191,25.41005325,48.08888626,44.35186615
388.5,28.54471588,29.95436478,27.94747162,40.52807999,25.64482117,48.1484642,44.5222641
388.75,28.55694199,29.78017426,28.08073425,40.75887299,25.32055283,47.77619171,44.69082642
389,28.33246231,29.69828796,27.63677597,41.02896881,25.06178665,47.74519348,45.56390992
389.25,28.72364044,29.86851883,27.38880157,41.59360504,24.93857956,46.81475067,46.15823822
389.5,27.93255997,29.79848862,27.73466492,41.97065353,25.00978088,46.56798172,46.68063354
389.75,27.69872665,29.91801834,27.05857468,41.86140823,25.0114975,46.73373795,47.13794861
390,27.65379715,29.51062393,26.62114716,42.37871552,24.95431519,46.62199783,47.46771698
390.25,27.79981232,29.26826477,26.51072311,42.76621628,24.77722931,46.53629303,47.5958313
390.5,27.87322235,28.91830444,26.5920105,42.98330688,24.75881577,46.49551773,47.55770417
390.75,27.54862213,28.63775253,26.76349258,43.64136887,24.57273865,46.37560272,47.65231476
391,27.61021042,28.55039215,26.35218811,44.05551147,24.69510651,46.42039108,48.47741546
391.25,27.43884659,28.43256378,26.17330551,44.51526642,24.54721069,45.98243713,48.57153625
391.5,27.87982178,28.51494217,26.22525406,44.66762543,24.00299072,45.62169647,49.01924286
391.75,26.97328949,28.75816345,26.02182007,45.47631454,24.03462982,45.43883133,49.64521637
392,26.60240555,28.26071167,25.69242859,45.77143097,23.99507523,45.49278641,50.02676696
392.25,26.6663208,28.35168076,25.60506439,45.89154053,23.94395828,45.63399124,50.32920227
392.5,26.78803635,28.1358223,25.53833389,45.93178177,24.31163406,45.28419495,50.65447998
392.75,26.65900421,27.66491699,25.66675186,46.05105591,24.15200043,45.22579193,50.69199371
393,26.78444672,27.37333679,25.71482468,45.59579468,24.10297775,45.24505615,51.27233276
393.25,26.31843948,26.77064514,25.34123611,45.34680557,24.12447357,45.04596329,51.63225403
393.5,26.37398148,26.84519958,25.36825943,45.47360992,23.95779419,45.19005203,51.92848206
393.75,26.10749054,26.85778809,25.22911072,44.67458344,24.2089653,44.74624252,52.07885742
394,25.94672394,27.01521683,25.163517,44.55702591,23.41335297,44.34584427,52.58813782
394.25,25.46471405,26.99044418,25.01008224,44.44284821,23.27186203,44.35978699,53.11945495
394.5,25.41035461,26.79272842,24.47880173,44.67577362,23.127388,44.31069565,53.35374756
394.75,25.24868393,26.60111618,24.46979523,44.32591248,23.15268707,44.13119507,53.4914154
395,25.3331604,26.44787598,24.39535904,44.17753601,23.18112564,44.08166885,53.67097778
395.25,25.40916061,26.00079346,24.443573,43.85580444,23.18444061,44.08252716,54.6167038
395.5,25.23328781,26.02307129,24.41090012,43.65644073,23.17103577,43.71029282,54.91501465
395.75,25.07149506,25.92824936,24.65372086,43.06753159,23.14406204,43.79657745,55.03965454
396,25.06143188,25.9582634,24.20713806,43.04159546,23.46339035,43.53471375,56.31482392
396.25,24.73564911,26.114048,23.95682526,43.1557579,23.70635223,44.09208298,56.60959168
396.5,25.06315994,25.70840836,24.08788681,42.93121719,23.70208359,43.26778793,56.99528503
396.75,24.40676117,25.77124023,23.64242935,43.18161774,23.70008087,42.88298416,57.65079346
397,24.05183029,25.56935883,23.22480011,42.71747208,24.19981766,42.85049057,58.16011505
397.25,23.97426605,25.40126038,23.15763474,42.69700241,24.35178375,42.70282364,58.26437531
397.5,24.06877518,24.69063187,23.08074951,42.67816162,24.50625992,42.89655304,59.05951538
397.75,23.87422562,24.71486664,23.19443893,42.17989731,24.88648605,42.77091599,59.45341187
398,23.93962479,24.85819244,22.80160141,41.79832077,25.34547043,42.44086456,59.7977417
398.25,23.62593842,24.58217621,22.80415344,41.74370193,25.75355911,42.49043274,61.00971679
398.5,23.64246368,24.72819901,22.6307869,41.75589371,25.73571014,42.31222534,61.1862259
398.75,23.63939667,24.25795746,22.71471786,41.91672134,25.96737671,42.23035049,61.59949494
399,23.19964981,24.27140045,21.80419159,41.46311188,26.66401672,41.74195862,62.23305817
399.25,22.99817657,24.1228447,21.78237534,41.27359772,26.8210144,41.77305222,62.7447647
399.5,22.94369125,23.69538879,21.91627121,41.59947205,26.99744034,41.70999908,62.94545746
399.75,23.115448,23.38810349,21.7519455,40.69101334,27.80119705,41.73007202,63.51337738
400,23.0208931,23.27894592,21.9160881,40.44944763,27.8622551,41.86369324,63.76579742
400.25,23.18059158,23.20181274,21.45977783,40.52816772,28.09300232,41.68327332,64.22026062
400.5,22.7549324,23.33081055,21.44142151,40.4987793,28.34335327,41.5038147,65.22170563
400.75,22.75016403,23.31910706,21.35352325,40.1929245,29.04180145,41.29631805,65.4787445
401,22.652565,23.26190186,21.03126144,40.24055862,29.30233383,41.55701447,65.6850586
401.25,22.78789139,23.02755737,20.79322052,39.97384644,29.52215576,40.9461441,66.61306
401.5,22.23057175,22.94408417,20.84560013,39.9959259,30.18503571,40.51856995,66.88041688
401.75,21.9489975,22.71349335,20.72841644,39.33244324,30.38796997,40.61117935,67.10313721
402,22.11553955,22.7516861,20.89267349,39.28150177,30.71702576,40.68591309,67.43077698
402.25,22.06963348,23.17955399,21.01729202,39.22533798,30.88999557,40.65539551,68.17797089
402.5,22.11894226,22.03416824,20.702034,39.12964249,31.6684761,40.59859848,68.6970932
402.75,22.08429337,21.93719101,20.70658875,39.30509186,31.99112701,40.25118637,69.40865936
403,22.03461456,21.88079834,20.58021545,39.01745987,32.17127609,40.23789978,70.06865387
403.25,22.14414215,21.97719574,20.18727493,38.99103546,33.05480957,40.05955505,70.20469666
403.5,22.31714249,21.98105621,19.9408493,38.78158188,33.26739502,39.78898621,71.17738952
403.75,21.82128525,21.59630966,19.88531113,38.69274521,33.37212753,39.41118622,71.1658493
404,21.47906876,21.48831177,20.00670242,38.40013504,33.71791458,39.23185349,71.50530853
404.25,21.47057724,21.5245285,20.31807709,37.97959137,34.36712646,39.09318924,71.69145812
404.5,21.47735214,21.17684555,20.12229919,37.84069824,34.74435043,39.33148956,71.74268646
404.75,21.4987793,20.81218719,20.21488571,37.97621918,34.83204269,39.42891693,71.82267608
405,21.52119827,20.76871109,20.07163239,38.19223785,35.54150391,38.91627502,71.4879776
405.25,21.54297638,20.73299789,20.1013031,37.91273117,35.78953552,38.76489639,71.64680328
405.5,21.52711487,20.67956543,19.8978653,37.9377327,35.93809509,38.94910812,71.80816498
405.75,21.52787781,20.82883453,19.57406998,37.68718338,36.37699127,38.36840057,70.33017883
406,21.43721771,20.496521,19.53297043,37.74224854,36.81190872,38.06848526,70.29936218
406.25,21.53023529,20.51013947,19.54579926,37.50410843,37.24143219,37.9997139,70.56856842
406.5,21.49822998,20.51687241,19.50146866,37.15519333,37.28862,38.05672455,70.29344788
406.75,21.51774979,20.30055618,19.50720215,36.96889114,37.96718979,37.92924881,70.1631546
407,21.53174973,20.06620407,19.51328659,37.03501129,38.13787079,38.001091,69.96773071
407.25,22.00527954,19.58318329,19.53941727,37.20983124,38.4798584,37.8504715,69.82865296
407.5,22.12065887,19.50311661,19.55428696,36.76838303,38.62638474,37.72193909,69.30536957
407.75,22.15966034,19.54180908,19.56460953,36.58733749,39.24789047,37.56474304,68.36266937
408,22.11130142,19.74449921,19.5293541,36.87443161,39.40391541,37.36685181,68.32060547
408.25,22.61146927,19.44180298,19.5514679,36.11824417,39.71751404,37.27303696,68.23152924
408.5,22.77722931,19.57017899,20.12608719,35.84402084,39.81103897,36.75073624,68.38208312
408.75,22.61626816,19.34758759,20.19159317,35.73093796,40.39736938,36.7518425,68.41778412
409,22.62540054,19.46964264,20.20502472,35.81539536,40.59183502,36.77036667,68.18703461
409.25,23.07377243,19.48474503,20.71228027,35.91788483,40.71564102,36.77210236,68.33712616
409.5,23.34247589,18.82804108,20.69166946,35.51188278,40.8911705,36.73593521,67.57719726
409.75,23.56429291,18.83692169,20.79202271,35.53225327,41.01948547,36.6981163,67.14585571
410,24.31593323,18.76079941,20.84020233,35.29325485,41.81938553,36.76264572,67.06503754
410.25,24.49778748,18.83239746,21.21171188,35.28380585,42.11712646,36.81415939,67.10403443
410.5,24.91382599,18.74687576,21.59786224,34.60126877,42.19543839,36.35003281,67.37908631
410.75,24.94935989,18.51636124,21.69009018,34.52540588,42.74407959,36.1784668,66.95891876
411,25.50393295,18.57181168,21.8136673,34.46707153,43.15972137,36.08332443,67.0701828
411.25,25.81027985,18.33467102,22.52591324,34.51574707,43.34988785,35.72238922,66.77152862
411.5,26.09464264,18.56604004,22.73256302,34.68271637,43.54136276,35.43798447,66.33287659
411.75,26.91453171,18.17754364,22.94238663,34.23085022,44.21595764,35.34882355,65.7979248
412,27.16508102,17.6312027,23.76124191,34.10757065,44.36403656,35.53002167,65.84799499
412.25,27.28127289,17.63045883,23.98830032,34.27625275,44.64868164,35.44497681,65.41652984
412.5,27.43357086,17.60098648,24.07079315,33.65196609,45.36180878,35.65480804,65.82908478
412.75,28.15017319,17.60948563,24.81196976,33.29949188,45.62746429,35.24330521,65.34727936
413,28.24530411,17.74805069,25.07420731,33.18000412,45.89778519,35.02443314,64.99909057
413.25,28.5401001,17.24922562,25.40437698,33.33996201,46.54708481,35.03121948,64.82214203
413.5,28.764534,17.31324005,25.84870148,33.46124268,46.93154144,34.97051239,64.13362884
413.75,29.46380615,17.06591797,26.35924149,33.02370071,47.17147064,34.29501724,64.1159134
414,29.87633133,17.22269821,26.59374619,32.82209778,47.98192978,34.19358063,64.03639069
414.25,29.94823456,16.75990295,27.1774025,33.2261734,48.06104279,34.14323425,64.08161316
414.5,30.73303604,16.21777344,27.58493042,32.12673187,48.25407791,34.2724762,63.70374298
414.75,30.88502502,16.36524963,27.84233093,31.95756912,48.41368484,34.12453079,63.61220398
415,31.10421753,16.08992767,27.93209839,32.1037941,49.25937653,33.99625778,63.4994339
415.25,31.37658691,16.10494232,28.1938858,32.06073761,49.25304413,33.80269241,63.6918045
415.5,28.14110565,16.22434616,28.76024628,31.72520447,49.65253067,34.12447739,62.735289
415.75,20.78012848,15.80585861,28.84350586,31.72258377,49.69460297,33.19940186,62.50228729
416,13.19077682,15.80381775,29.07686615,31.45529556,49.88082886,33.09265518,62.40846863
416.25,6.859104156,15.53125763,29.17102814,31.89144516,50.52093124,32.95045471,62.46312562
416.5,5.835857391,15.80450058,29.88654327,31.09090424,50.69614792,33.11005783,62.71789856
416.75,6.051185608,14.99610519,29.99897385,30.74048615,50.99533844,33.25603867,62.1292694
417,6.661994934,14.80249405,30.22763824,30.70391846,51.10739517,32.79509735,62.24758301
417.25,6.629653931,14.91287613,30.35710526,30.51768875,51.63750076,32.83677292,62.04962311
417.5,6.806186676,14.81427765,30.49945831,30.74640656,51.89891434,32.63612366,62.04810791
417.75,7.514419556,15.07588959,31.30207825,30.33665848,52.13677597,32.95013809,61.84954834
418,7.753147125,14.58163834,31.52629471,30.36271667,52.16355896,32.18172836,62.15745392
418.25,8.093959808,14.61421585,32.04094696,30.414814,52.40792465,32.07060242,61.32593078
418.5,8.732315063,14.43227768,32.52262878,29.75243378,52.0117836,32.02310944,61.09058075
418.75,9.194572449,14.38586426,32.89130783,29.38056946,52.10977554,32.08533096,60.99960937
419,9.425163269,14.06090546,33.11818314,29.42127228,51.95160294,32.18721771,61.06519318
419.25,10.07175446,13.77733231,33.81571579,29.34037399,51.85081863,31.9475975,60.87053375
419.5,10.49836349,13.5919075,33.9159317,29.49722672,51.32183075,31.93749237,61.03691712
419.75,11.17294693,13.6835289,34.32297134,29.0511322,51.24845886,31.75876236,61.28496094
420,11.37173843,12.13837051,34.48607254,29.15604401,51.21873474,32.16358185,60.5609665
420.25,11.71963882,2.373058319,35.17594528,28.15984344,51.32522202,31.58619308,60.6368454
420.5,11.98167801,9.934001923,35.41646957,27.99673462,51.29902267,31.24424744,60.3570694
420.75,12.62456894,14.39198685,35.55996704,28.09663773,50.97249603,31.10282135,59.55279694
421,12.96775436,13.96596527,36.23585892,28.04439926,51.05124283,31.33687592,59.41702423
421.25,13.1620636,14.95911026,36.57551956,28.30986786,50.78395462,31.35840607,59.33585815
421.5,13.94844818,15.4895668,36.86149979,27.81178284,51.16184616,31.56318283,59.69880066
421.75,14.22133255,15.75923157,37.20545578,27.77015686,50.23368073,31.23590469,59.24587097
422,14.43221283,15.73331833,37.66022491,27.54140472,50.12375641,31.23748398,59.2863327
422.25,14.98761368,15.85069275,37.86988831,27.34784698,49.99363327,31.35349274,59.0550476
422.5,15.32984161,15.65668488,38.14262772,26.86056519,50.06539154,30.85295486,58.71134491
422.75,15.61363602,16.12580109,38.70940781,26.76201248,50.22870255,30.54589844,58.11258545
423,16.117836,16.07924652,38.9849205,26.85212326,49.83648682,30.51159668,58.13860931
423.25,16.62774658,16.21414566,39.43935013,26.9379425,49.83902359,30.50307465,58.3140564
423.5,16.86216354,16.50776291,39.40383148,26.5730896,49.92639542,30.56591415,57.75482941
423.75,17.36349487,16.74440765,40.14681625,26.65366745,49.21107483,30.57152176,57.56519623
424,17.71841049,16.81179428,40.56229782,26.36463165,48.81725693,30.50958633,58.11317138
424.25,18.04277802,16.58572006,40.76500702,26.48451996,48.73119354,30.51041412,56.99049224
424.5,18.30630493,16.75701904,41.47525024,25.6073494,48.79639435,30.54771042,56.66634979
424.75,19.07275009,16.76358795,41.5907135,25.62239456,48.78483582,30.57109451,56.55485687
425,19.27436066,16.73170853,41.78382874,25.58852005,48.38154984,30.56062698,56.50977173
425.25,19.43035126,16.89110565,41.77467728,25.4925499,48.33090973,30.50860977,56.29532776
425.5,19.90134048,17.03594208,42.08456039,25.61354446,48.1741333,30.46059036,56.29923248
425.75,20.42032242,17.57509613,42.54857635,25.4487648,47.89813995,30.51616287,56.02254181
426,20.67899704,17.57039261,42.89683151,25.36447144,47.45058441,30.59574509,55.7364853
426.25,21.21878052,17.37460327,43.15023041,25.04827881,47.37175751,30.56083298,55.03585968
426.5,21.64684296,17.01453781,43.72822571,24.72190094,47.45396423,30.60651016,55.04232788
426.75,21.84259415,17.39673233,44.13285065,24.38400269,47.57304764,30.97175598,54.87430115
427,22.11077499,17.55312347,44.30731583,24.26420212,47.09015274,31.40717697,55.02825623
427.25,22.07696152,17.08683395,45.11070633,24.30355072,46.86904144,31.42801285,54.68053894
427.5,21.68146896,17.82496643,45.32914352,24.47359467,47.21008301,31.35634232,54.3849884
427.75,,18.10139084,45.53664398,24.06398392,46.18082809,31.99170303,54.42780304
428,,18.16408157,46.06787872,24.1432991,46.22269058,32.16415787,53.86443329
428.25,,18.16068268,46.74958038,23.99872589,46.13802338,32.3827095,53.53796998
428.5,,18.15768433,46.96271515,24.31965256,46.10107422,32.59848404,53.45242309
428.75,,18.0970192,47.79904556,23.6312294,46.36239624,33.05335236,53.38868408
429,,18.06621552,47.81868362,23.41755295,45.94695282,33.40906906,53.51525574
429.25,,18.1544075,48.02576065,23.43067169,45.94634247,33.44498062,53.6762558
429.5,,17.53928757,48.17560577,23.26406097,45.68585587,34.14612579,53.1218399
429.75,,17.5594368,48.2361412,23.5408287,46.23966217,34.55062485,53.16647644
430,,17.5006752,48.3576622,23.12659454,45.49187851,34.68195724,53.19012451
430.25,,17.09827423,47.91923904,22.92895126,45.00091934,35.4675827,52.45712128
430.5,,16.9421463,47.88854599,23.24710464,44.89379883,35.71851349,51.90836334
430.75,,16.78602982,47.67724991,22.52406311,45.0047226,35.97320557,51.80887298
431,,16.20897675,46.70889664,22.12642288,44.51416779,36.03162384,51.7969162
431.25,,15.88668823,40.73932648,22.19429779,39.18209839,36.52050781,52.06683655
431.5,,15.73430634,30.74686813,22.11402512,29.89289474,36.95988846,51.59010314
431.75,,15.08633041,19.99177551,22.2774086,19.83874512,37.10188675,51.60893555
432,,14.68047333,19.37548447,21.80431366,16.98483658,37.24235535,51.36855011
432.25,,,18.7865715,21.86491394,16.43865204,37.96992493,51.98889313
432.5,,,18.67073822,21.59699631,15.91272354,38.16870117,50.56056518
432.75,,,18.18366623,21.93108749,15.58832169,38.46519852,50.49281159
433,,,17.83171844,20.8617363,15.61893463,38.90052795,50.47014313
433.25,,,17.50003052,20.89650726,15.71458054,39.28162384,50.45293121
433.5,,,17.30903625,21.0262413,15.4027977,39.55643082,50.30458374
433.75,,,17.45261383,20.89176178,15.34334564,39.66319275,50.59471894
434,,,17.61669922,20.9101944,15.1156311,39.63142014,50.10111236
434.25,,,17.16910172,20.66043854,14.79730606,39.7102623,49.97302093
434.5,,,16.98468399,20.45573044,14.41090393,40.39784622,49.90109252
434.75,,,17.15674591,20.21410751,14.36674881,40.47628021,49.24557037
435,,,16.25057983,19.75409698,14.33106995,40.75159836,49.27144318
435.25,,,16.20758438,19.62523651,14.57589722,40.84936905,49.18265992
435.5,,,16.28868103,19.67533493,14.13236237,41.37101364,49.19920807
435.75,,,16.10770035,19.77169418,13.62537003,41.68897247,49.42984771
436,,,16.31811142,19.60710526,14.0138855,41.94100189,48.87986755
436.25,,,15.92274475,19.46955109,12.83415604,42.21206665,48.87038726
436.5,,,15.65245819,19.49244308,12.74305344,42.24332809,48.6814682
436.75,,,15.62645721,19.2828064,12.88216019,42.72694397,49.21159516
437,,,15.07291031,19.11832809,12.92946243,43.02687836,47.77017974
437.25,,,14.92043304,18.51375961,12.70149231,43.27373505,47.76730957
437.5,,,14.94826126,18.41090775,12.73510742,43.30089569,47.71933136
437.75,,,15.08380127,18.62942123,12.46710587,43.39904785,47.80359649
438,,,14.68228912,18.5831871,12.17082214,43.82344818,47.91618805
438.25,,,14.53689575,18.70727921,11.83821869,44.26621246,47.44107055
438.5,,,14.90634537,18.33725357,11.76423645,44.4614563,47.40365753
438.75,,,13.76549911,18.3978157,11.84368134,44.5761795,47.1109085
439,,,13.72467422,18.21099854,11.79079819,44.72581482,47.09258423
439.25,,,13.34832764,18.80538177,11.92339325,45.51391983,46.71877441
439.5,,,13.37639618,17.70348358,11.48864365,45.76251221,46.35210571
439.75,,,12.99042892,17.5260849,11.2496109,45.86637878,46.16744843
440,,,12.91555405,17.72255325,11.09495163,46.69446182,46.12542114
440.25,,,13.31378174,17.84507751,10.51142502,46.92901993,46.08265229
440.5,,,12.31996918,17.83249664,10.50824356,47.17465973,46.13673248
440.75,,,12.2294693,17.62762451,10.55296707,47.49607086,46.48400116
441,,,12.34683609,17.59510422,10.52084351,48.04232788,45.99621277
441.25,,,12.32131195,17.62829971,10.07304001,48.46676254,45.55066681
441.5,,,11.96842194,17.07601166,10.09500122,48.55364609,45.59423218
441.75,,,11.96696091,16.80370712,10.1651001,49.21626282,45.84337921
442,,,12.05779266,16.80925369,9.391407013,49.54450989,45.07903747
442.25,,,11.09662247,16.8574028,9.087379456,49.83145142,44.61230164
442.5,,,10.98679733,16.90349579,9.183357239,50.58075714,44.59530944
442.75,,,11.10487747,16.83144379,9.008609772,50.84143066,44.54196625
443,,,11.06391144,16.83116913,,50.98852158,44.58517456
443.25,,,,16.93851471,,51.33291245,44.80907135
443.5,,,,17.19195938,,51.86088181,44.35523071
443.75,,,,17.21255493,,52.28730392,44.29062194
444,,,,17.45373917,,52.45454788,44.28338928
444.25,,,,17.71176147,,52.92781448,44.36756744
444.5,,,,17.75003815,,53.13816452,44.20449371
444.75,,,,18.33943558,,53.51688385,43.9780014
445,,,,18.66067886,,53.85744858,43.62378388
445.25,,,,19.38724899,,54.35142136,43.16981964
445.5,,,,19.64669037,,54.56562042,43.15806427
445.75,,,,19.93662643,,54.73754883,42.9513977
446,,,,20.05976868,,55.51088333,43.40948182
446.25,,,,20.83611679,,55.73368073,42.8521225
446.5,,,,20.94040298,,55.91928101,43.05113983
446.75,,,,21.2928009,,56.19231415,42.61971131
447,,,,21.46453094,,56.81497574,42.96092834
447.25,,,,21.7840538,,57.24757767,41.76529084
447.5,,,,22.25964737,,57.34634781,41.77464294
447.75,,,,22.5373497,,57.84054947,41.84602204
448,,,,22.74381256,,58.39054489,41.59497071
448.25,,,,23.41608047,,58.50391388,42.00502166
448.5,,,,23.52960205,,59.31449127,41.36709137
448.75,,,,23.76591492,,59.30487442,41.48155518
449,,,,24.35621643,,59.58775711,41.10811615
449.25,,,,24.76359558,,59.74288177,41.79683533
449.5,,,,24.55042267,,59.78557205,40.60088653
449.75,,,,25.00668716,,59.85223007,40.339357
450,,,,25.43143463,,60.04763794,40.29367218
450.25,,,,25.82329941,,59.57331467,40.43317566
450.5,,,,25.99675369,,59.7056694,40.4495819
450.75,,,,26.4841423,,59.84013748,39.93969269
451,,,,27.21772766,,58.60848236,39.92637635
451.25,,,,27.48012161,,58.58280182,39.78093109
451.5,,,,27.73946381,,58.80714035,39.66829834
451.75,,,,28.58253479,,58.57787323,39.49102478
452,,,,28.92871475,,58.4692955,38.967453
452.25,,,,29.16726303,,58.30644226,39.11959534
452.5,,,,29.77978134,,58.36997223,38.93497925
452.75,,,,30.18296051,,58.19054413,39.18278046
453,,,,30.98638535,,57.75447464,38.68891296
453.25,,,,31.18600845,,56.96889114,38.74338684
453.5,,,,31.37243271,,56.93383789,38.77228088
453.75,,,,31.99201202,,56.8596077,38.77909698
454,,,,32.43024063,,56.98506927,38.49106751
454.25,,,,32.65193176,,57.0148201,38.59766236
454.5,,,,33.11354446,,56.82252884,38.28414001
454.75,,,,33.41043854,,56.94760513,37.8506195
455,,,,33.59762573,,56.60784149,37.87294922
455.25,,,,34.44501495,,56.31433105,37.88658142
455.5,,,,34.67820358,,55.95487976,37.72418518
455.75,,,,34.90022659,,55.88753128,38.11660309
456,,,,35.2815361,,55.92002869,37.93684844
456.25,,,,35.70781708,,56.14923859,37.9558548
456.5,,,,36.12753296,,55.79909897,37.76630401
456.75,,,,36.56811523,,55.891819,37.43984527
457,,,,37.08852386,,55.64294052,36.99094391
457.25,,,,37.36568069,,55.27739716,37.00600433
457.5,,,,38.13316345,,54.83641434,36.98265839
457.75,,,,38.40168381,,54.831604,36.97392426
458,,,,38.65838623,,54.87332916,36.95371856
458.25,,,,39.41331482,,54.51377487,36.91709747
458.5,,,,39.68064499,,54.85757065,37.03960418
458.75,,,,39.92031097,,54.45606613,37.03325042
459,,,,40.52550507,,54.16590881,36.88332824
459.25,,,,40.92308044,,54.01845169,36.94347382
459.5,,,,41.18099213,,53.4446907,37.04211274
459.75,,,,41.71469879,,53.42992783,37.06522064
460,,,,42.15335846,,53.38890457,37.32654877
460.25,,,,42.4103775,,53.36365891,37.9235962
460.5,,,,42.93429184,,53.4013443,37.922818
460.75,,,,43.34560013,,53.08645248,38.10926056
461,,,,43.62223053,,53.01016998,38.03763886
461.25,,,,43.96112061,,52.91619492,38.75713806
461.5,,,,44.46886444,,53.07650375,38.98162079
461.75,,,,44.88434601,,52.2794075,38.90413056
462,,,,44.91771317,,52.08523941,39.67554931
462.25,,,,45.02570343,,52.00705719,39.99877166
462.5,,,,45.13378143,,52.16754913,40.21051025
462.75,,,,44.7365303,,52.05260468,40.89494018
463,,,,44.47501755,,52.26491547,41.10342865
463.25,,,,45.01292038,,51.77439117,41.53665619
463.5,,,,43.81326675,,51.87298584,42.58148346
463.75,,,,43.75366211,,51.70801926,42.72696076
464,,,,43.63218307,,51.70675659,43.05098876
464.25,,,,43.68530273,,51.54129028,43.33999328
464.5,,,,43.83985519,,51.79787827,43.90092316
464.75,,,,43.41511536,,51.10494232,44.14469147
465,,,,43.18731689,,50.81228638,43.95058136
465.25,,,,42.94743729,,50.90881729,44.56001587
465.5,,,,42.42901611,,50.83300781,44.86977082
465.75,,,,42.32779694,,50.88766098,45.52627259
466,,,,42.40148544,,50.72544479,46.48200073
466.25,,,,42.50434875,,50.8640976,46.88291932
466.5,,,,42.07577896,,51.07080078,47.1169281
466.75,,,,42.10118484,,50.46747208,47.29516754
467,,,,41.89690399,,50.5307045,48.05039978
467.25,,,,42.09481049,,50.29755783,48.23379364
467.5,,,,41.37412262,,49.87372208,48.36187591
467.75,,,,41.13068771,,49.62733078,48.52121887
468,,,,41.12023926,,49.51418686,49.7287857
468.25,,,,41.08736038,,49.44654846,49.82380829
468.5,,,,41.265522,,49.74900055,50.13159028
468.75,,,,40.79713821,,49.37155914,50.20256195
469,,,,40.66062546,,49.40527725,50.3158905
469.25,,,,40.6012001,,49.21253967,50.9627655
469.5,,,,40.54841614,,48.92612076,51.21067657
469.75,,,,39.92905045,,48.42715454,51.14476319
470,,,,39.89662933,,48.36223984,51.22680359
470.25,,,,39.80200577,,48.44884109,51.42143096
470.5,,,,39.99601364,,48.595047,51.49839935
470.75,,,,39.8752861,,48.12902451,52.40871734
471,,,,39.94950104,,47.97099686,52.59862976
471.25,,,,39.50901031,,48.42764282,52.82506256
471.5,,,,39.34088135,,47.49207687,52.91022034
471.75,,,,39.61104965,,47.22195816,53.94210662
472,,,,38.77787399,,47.12904739,54.27566528
472.25,,,,38.70871353,,47.09147644,54.48656159
472.5,,,,38.73344421,,47.27757645,55.70180053
472.75,,,,38.59846497,,46.91277313,55.95262298
473,,,,38.89763641,,46.91602707,56.68981018
473.25,,,,38.84566498,,46.68545151,57.27932281
473.5,,,,38.58047104,,46.44707108,57.62348328
473.75,,,,38.65176773,,45.8632164,58.55075683
474,,,,38.41576385,,45.86860657,58.89857026
474.25,,,,38.34695435,,45.72858429,59.09556427
474.5,,,,37.68625641,,45.85688019,59.72176667
474.75,,,,37.57515335,,45.56711578,60.53104248
475,,,,37.58340073,,45.51344681,61.15026397
475.25,,,,37.75186157,,45.32082367,61.72832794
475.5,,,,37.37693405,,45.35650253,62.04596557
475.75,,,,37.39072037,,44.88702774,62.27608338
476,,,,37.11103439,,44.61497498,63.05745392
476.25,,,,37.12870407,,44.54368591,63.50673523
476.5,,,,36.436203,,44.49057007,63.67273406
476.75,,,,36.33508301,,44.59604645,64.59542083
477,,,,36.37609863,,44.73021317,65.21581421
477.25,,,,36.54111862,,44.26819992,65.92262879
477.5,,,,36.10813904,,44.2651062,66.26971435
477.75,,,,36.13746262,,44.30539703,66.52323761
478,,,,35.83290482,,44.32510376,67.49963837
478.25,,,,35.77630615,,43.71426773,67.68477173
478.5,,,,35.16346741,,43.25696945,67.95182647
478.75,,,,35.08769226,,43.17406082,68.12912292
479,,,,35.20271683,,43.16409683,68.67107849
479.25,,,,35.16316605,,43.38903046,69.44441528
479.5,,,,35.27095795,,42.99175262,69.73859252
479.75,,,,34.81695175,,43.00744629,70.52109376
480,,,,34.88763809,,43.01293945,71.02077942
480.25,,,,34.70302582,,42.80712509,71.02053223
480.5,,,,34.20912933,,43.32407761,71.2767334
480.75,,,,33.83603287,,42.13380432,71.19503174
481,,,,33.85432434,,42.07734299,71.3238739
481.25,,,,33.98772812,,42.05845261,70.79853973
481.5,,,,33.88742447,,42.04410934,70.36451111
481.75,,,,34.06775665,,41.92048645,69.72035522
482,,,,33.60971832,,42.16226578,69.6805664
482.25,,,,33.68821716,,41.75092697,69.64854126
482.5,,,,33.36735153,,41.59859467,69.71336059
482.75,,,,33.2578125,,41.64418411,69.63903809
483,,,,32.69240952,,41.58424377,69.68300171
483.25,,,,32.56302643,,41.03797531,69.31077576
483.5,,,,32.57715988,,41.05953598,69.25970306
483.75,,,,32.60546112,,40.98554993,69.50749512
484,,,,32.76987457,,40.99934006,68.21825867
484.25,,,,32.35863495,,41.19153976,68.0739624
484.5,,,,32.18344879,,40.73322296,68.2584961
484.75,,,,32.23672867,,40.72532272,68.44983673
485,,,,31.66103745,,40.71525192,68.00649719
485.25,,,,31.26848984,,40.56789017,68.11756439
485.5,,,,31.26171112,,41.00966263,67.89488525
485.75,,,,31.43211746,,39.80848312,68.23594666
486,,,,31.26409149,,39.80609131,66.87475433
486.25,,,,31.39339828,,39.76610947,67.02830658
486.5,,,,30.94537735,,39.83633041,66.98010407
486.75,,,,30.93091202,,39.93015671,66.5840744
487,,,,31.37273788,,39.53422546,66.64477844
487.25,,,,30.29478836,,39.50304794,66.2846283
487.5,,,,30.02774429,,39.59009552,66.4752182
487.75,,,,30.07079315,,39.25909042,65.40690766
488,,,,30.02604294,,39.24382019,65.46540527
488.25,,,,30.19886017,,38.93231201,65.38048096
488.5,,,,29.65846634,,38.62675476,65.5802948
488.75,,,,29.43473434,,38.47287369,64.98370972
489,,,,29.74905014,,38.43785095,65.01839447
489.25,,,,28.85538483,,38.40221024,64.79794922
489.5,,,,28.72144699,,38.44727707,64.74465637
489.75,,,,28.77510071,,38.73666763,64.30930939
490,,,,28.72455215,,38.158741,63.84149322
490.25,,,,28.46567535,,38.33017731,63.75872956
490.5,,,,28.52762604,,37.95888901,63.73722839
490.75,,,,28.25800705,,37.99519348,64.03553924
491,,,,28.29489517,,38.20281601,63.5326355
491.25,,,,28.03886795,,37.56586456,63.3674057
491.5,,,,27.59077835,,37.17691803,63.4706131
491.75,,,,27.632267,,37.16275787,63.49438934
492,,,,27.5304451,,37.11830521,63.15516815
492.25,,,,27.54400253,,37.15431213,63.05916595
492.5,,,,27.75601959,,37.13198471,62.71906585
492.75,,,,27.29404068,,37.34089279,62.43648834
493,,,,27.24296951,,36.96269226,62.3072525
493.25,,,,26.98040771,,36.90885162,62.23081055
493.5,,,,27.31898499,,36.9028244,62.4499054
493.75,,,,26.38237762,,36.97297287,62.39575654
494,,,,26.28628159,,36.83707809,62.61599122
494.25,,,,26.24331665,,36.6483345,61.90762482
494.5,,,,26.25730133,,36.35315323,61.87900086
494.75,,,,26.70578384,,35.9748497,61.96708374
495,,,,26.29875946,,35.94566727,61.39849548
495.25,,,,26.1390152,,35.96505356,60.80700989
495.5,,,,26.31889725,,35.79283142,60.78782044
495.75,,,,26.10719299,,36.17456818,61.02870484
496,,,,25.82954407,,35.71010208,60.78622284
496.25,,,,25.49341965,,35.87594986,60.76560516
496.5,,,,25.30770874,,35.51642609,60.5144577
496.75,,,,25.26173401,,35.80077362,60.53093719
497,,,,25.5091362,,34.80440903,60.31679077
497.25,,,,25.18414307,,34.81220245,59.41090393
497.5,,,,25.12104416,,34.7940979,59.43751373
497.75,,,,24.84370804,,34.87168503,59.62862549
498,,,,24.95118332,,34.66247559,59.32055053
498.25,,,,24.19271851,,35.00418472,59.03592224
498.5,,,,24.14375305,,34.47257614,59.10762176
498.75,,,,23.99081421,,34.56796265,58.9169632
499,,,,24.15356064,,34.25676346,59.00196533
499.25,,,,24.21342468,,34.83069611,58.43338624
499.5,,,,23.89099121,,33.83407211,57.89379272
499.75,,,,23.81440735,,33.61613083,57.97582855
500,,,,23.28326797,,33.60822678,57.99261017
500.25,,,,22.97636795,,33.57806015,57.57211762
500.5,,,,22.87110138,,33.69431305,57.68285522
500.75,,,,22.93093872,,33.70798492,57.39862518
501,,,,22.76433182,,33.28307724,57.95630951
501.25,,,,23.11054993,,33.27198029,56.55578614
501.5,,,,22.71860504,,33.15077591,56.32110443
501.75,,,,22.39457703,,33.05691528,56.39313812
502,,,,22.9107933,,32.90918732,56.46015473
502.25,,,,22.11276627,,32.4728775,55.91778718
502.5,,,,21.76786423,,32.36558151,55.98823242
502.75,,,,21.7801857,,32.59966278,55.77784882
503,,,,21.61603928,,32.44581604,55.76951752
503.25,,,,21.82971191,,32.65231705,56.08015595
503.5,,,,21.45858383,,32.2407608,55.42155304
503.75,,,,21.17647934,,32.2861557,55.04591675
504,,,,21.6874733,,32.31023407,54.87446136
504.25,,,,20.68554306,,32.31591415,54.85295105
504.5,,,,20.47483063,,32.07588959,55.10394745
504.75,,,,20.37747192,,32.16471863,54.88456879
505,,,,20.40724945,,32.72847748,55.01861114
505.25,,,,20.49719238,,31.90345001,54.45901794
505.5,,,,20.09187317,,31.54218292,54.46514282
505.75,,,,20.11691284,,31.56079102,54.26362152
506,,,,19.91202164,,31.57215118,54.46642456
506.25,,,,20.22490311,,31.43682098,53.39073944
506.5,,,,19.19255066,,31.76383591,53.30352631
506.75,,,,19.13343048,,31.61404037,53.29993744
507,,,,19.28062057,,31.629879,53.56351319
507.25,,,,19.13007736,,31.47192001,53.06867065
507.5,,,,19.2606163,,31.52608871,53.02902832
507.75,,,,18.82379532,,31.19987106,53.12334595
508,,,,18.57487869,,30.82578659,52.85149841
508.25,,,,18.14673615,,30.83833694,52.90215912
508.5,,,,18.78512573,,30.81888199,52.02029572
508.75,,,,17.92164612,,30.81160355,51.90631256
509,,,,17.56194687,,30.79476547,51.94834442
509.25,,,,17.94598389,,30.76424789,51.90486602
509.5,,,,17.94195557,,30.86633682,52.13892059
509.75,,,,18.22357559,,30.86104202,51.63989411
510,,,,17.9981575,,30.72699356,51.84530182
510.25,,,,17.67858124,,30.73610687,51.65434112
510.5,,,,18.26545715,,30.78622818,51.86095276
510.75,,,,17.37746429,,30.86842728,50.90363617
511,,,,17.08184814,,30.88768387,50.58091278
511.25,,,,17.23183441,,31.10545731,50.63179321
511.5,,,,17.35321426,,31.60299683,50.79974213
511.75,,,,17.18167877,,31.60234833,50.39501495
512,,,,17.18241882,,31.75771713,50.39567413
512.25,,,,17.08951569,,31.69803238,50.46638946
512.5,,,,17.27799606,,32.13279724,50.16105194
512.75,,,,16.7437439,,32.29761505,49.9924942
513,,,,16.79330826,,32.48468399,49.36098175
513.25,,,,16.78927994,,32.4201088,49.2441742
513.5,,,,16.79560471,,33.06295776,49.3609314
513.75,,,,16.5893364,,33.33230972,49.25494537
514,,,,16.59228516,,33.50875854,49.54040222
514.25,,,,16.55599594,,34.07911682,48.89992675
514.5,,,,16.52640533,,34.25285721,48.7597641
514.75,,,,16.52480316,,34.61388016,48.59870911
515,,,,16.55672073,,34.72160721,48.57748718
515.25,,,,16.55161667,,35.48456955,47.68531952
515.5,,,,16.83497238,,35.60580063,47.63353729
515.75,,,,16.92916489,,35.87582397,47.63892517
516,,,,17.20567322,,36.11666107,47.75032654
516.25,,,,17.12832642,,36.58410263,47.41595306
516.5,,,,17.71891403,,36.78724289,47.45654755
516.75,,,,17.87402344,,36.62548447,47.09781188
517,,,,18.23591232,,37.13334656,47.15155334
517.25,,,,18.24543762,,37.39147568,46.81982574
517.5,,,,18.87713242,,37.78900146,46.15369262
517.75,,,,19.19306183,,37.93856049,46.09447174
518,,,,19.19269943,,38.73500061,45.90864258
518.25,,,,19.77426147,,39.06909943,45.90470581
518.5,,,,20.19807434,,39.26410675,46.2286789
518.75,,,,20.40657043,,39.41263962,46.40697785
519,,,,21.03354645,,40.04199982,45.8006836
519.25,,,,21.51343536,,40.19482803,45.84107666
519.5,,,,22.1769371,,40.30156326,45.87390289
519.75,,,,22.28930664,,40.43434906,45.5212143
520,,,,22.68768311,,40.58845139,45.9974945
520.25,,,,22.8119812,,41.44065475,45.0655014
520.5,,,,23.40847397,,41.51984024,44.60713806
520.75,,,,23.8415184,,41.77632523,44.36208343
521,,,,24.12778473,,41.83546829,44.38287048
521.25,,,,24.82918167,,41.92990875,44.59872894
521.5,,,,25.05911636,,42.46897125,44.32230377
521.75,,,,25.37110519,,42.67556381,43.82441712
522,,,,26.07483292,,42.62063599,43.78503113
522.25,,,,26.37256622,,42.68900299,42.80623627
522.5,,,,26.63526154,,42.84912109,42.76046448
522.75,,,,27.39685822,,42.85119247,43.07930603
523,,,,27.76324844,,42.91533279,43.01724701
523.25,,,,27.86535263,,43.67393112,43.1635025
523.5,,,,28.51290512,,43.83219147,42.63240967
523.75,,,,28.84272003,,44.02088547,42.70161895
524,,,,29.02389145,,44.09185028,42.3206131
524.25,,,,29.59352875,,44.95175552,41.59593659
524.5,,,,30.05706024,,45.22972107,41.48123932
524.75,,,,30.27462006,,45.40546799,41.60489044
525,,,,30.84277725,,45.88351059,41.59356995
525.25,,,,31.33569336,,46.41816711,41.1321167
525.5,,,,31.53454971,,46.62718582,41.18278199
525.75,,,,32.36688232,,47.24150848,40.85505523
526,,,,32.57881927,,47.73276901,40.90712128
526.25,,,,32.76346207,,48.0195694,40.01048584
526.5,,,,33.45573425,,48.79229736,39.79135895
526.75,,,,33.56258392,,49.08214188,39.7509018
527,,,,33.99941635,,49.24630356,39.96611939
527.25,,,,34.20462036,,49.76813889,39.3634552
527.5,,,,34.85124969,,50.23425293,39.32106629
527.75,,,,35.1812439,,50.4425354,39.27160034
528,,,,35.39785385,,50.95855331,39.18261566
528.25,,,,36.08812714,,51.44027328,39.02308044
528.5,,,,36.29466248,,51.70497131,38.41705627
528.75,,,,36.57292557,,51.89673615,38.64747162
529,,,,37.05669403,,52.54787827,38.58212586
529.25,,,,37.46525192,,52.92227936,38.74926911
529.5,,,,37.74507904,,53.06061172,38.44720001
529.75,,,,38.36974716,,53.82951736,38.40301208
530,,,,38.71877289,,54.21439743,38.49777832
530.25,,,,38.92595673,,54.34651184,38.44477844
530.5,,,,39.47465515,,54.93552399,38.49529266
530.75,,,,39.98396683,,55.22476196,38.25418854
531,,,,40.28800964,,55.43603134,38.618367
531.25,,,,41.09524536,,56.24969864,37.47119293
531.5,,,,41.36940765,,56.40397644,37.37211456
531.75,,,,41.565979,,56.62652206,37.61915588
532,,,,42.21001816,,56.7742691,37.72132873
532.25,,,,42.60754395,,57.22589874,37.58832092
532.5,,,,43.22360611,,57.7360611,37.58170166
532.75,,,,43.62506866,,57.87034607,37.37802887
533,,,,43.87785721,,58.11549377,38.04265595
533.25,,,,44.55262756,,58.76757813,36.62426605
533.5,,,,44.90723038,,59.18398285,36.67459259
533.75,,,,45.15638733,,59.18377686,36.69229432
534,,,,45.27333832,,59.39727783,36.64835815
534.25,,,,45.47975159,,59.32919312,36.70089569
534.5,,,,44.97376251,,59.43656158,36.69662476
534.75,,,,45.01258469,,58.99878311,36.66101989
535,,,,45.13572311,,58.73221207,36.64507598
535.25,,,,44.14367676,,58.63709259,36.66374816
535.5,,,,44.06405258,,58.10029602,37.32118378
535.75,,,,43.89134979,,58.06713867,37.5229477
536,,,,43.85810471,,58.04045105,37.80769043
536.25,,,,44.10309982,,58.09446716,37.83181915
536.5,,,,43.6899147,,58.03253174,38.2599289
536.75,,,,43.75487518,,58.06916809,38.83721924
537,,,,43.73386765,,57.7589798,39.10121612
537.25,,,,42.8923912,,57.71641922,39.11584168
537.5,,,,42.94839859,,57.54043198,39.86059571
537.75,,,,42.96419144,,57.9229126,40.18672486
538,,,,42.9627533,,56.84854889,40.48495788
538.25,,,,43.05189133,,56.728302,41.03878326
538.5,,,,42.76205444,,56.88208008,41.42559356
538.75,,,,42.85200119,,57.04153061,41.59762116
539,,,,43.11043167,,56.67208099,42.30089722
539.25,,,,41.88119125,,56.76463699,42.62617034
539.5,,,,41.81764984,,56.57907104,42.96180725
539.75,,,,41.9510231,,56.86328888,43.1426239
540,,,,41.80678177,,55.85671616,44.20908966
540.25,,,,41.48129654,,55.72896194,44.40628967
540.5,,,,41.50021744,,55.85692215,44.46273193
540.75,,,,41.31955338,,55.81675339,45.10639343
541,,,,41.81202316,,55.48672867,45.48117371
541.25,,,,40.65803528,,55.53731537,45.87903443
541.5,,,,40.43361664,,55.23719025,46.06999969
541.75,,,,40.51514816,,55.39601517,46.97562103
542,,,,40.68700409,,54.50575638,47.10653228
542.25,,,,40.33740234,,54.55450439,47.4714798
542.5,,,,40.24772644,,54.45274734,48.13572692
542.75,,,,40.13499451,,54.48373413,48.42734986
543,,,,39.65990829,,54.65024567,48.79189453
543.25,,,,39.41947556,,54.15309143,48.90094757
543.5,,,,39.2311554,,54.18199539,49.08379669
543.75,,,,39.34263229,,53.99829102,49.93105316
544,,,,39.54460526,,53.95388031,50.03997344
544.25,,,,39.11775208,,53.59109116,50.22392578
544.5,,,,38.83478165,,53.20124435,51.48971557
544.75,,,,39.31882477,,53.13227463,51.49930572
545,,,,38.25432205,,53.08862686,51.84333802
545.25,,,,38.13006592,,53.11435699,51.86316376
545.5,,,,38.09833527,,53.36294937,51.9795227
545.75,,,,38.13850403,,52.94386292,52.0815033
546,,,,38.2032547,,52.80617142,52.80743408
546.25,,,,37.80080032,,52.89217758,52.91098938
546.5,,,,37.8833847,,52.91199112,53.16604614
546.75,,,,37.68828964,,52.62930679,53.36863861
547,,,,37.35709381,,52.54930496,53.51524658
547.25,,,,36.87337112,,52.26588821,54.02996063
547.5,,,,36.80382919,,52.02371597,54.45835877
547.75,,,,36.92092896,,52.03040695,54.72669067
548,,,,36.94821167,,51.92271042,54.97989349
548.25,,,,36.5208931,,51.85900879,55.92534028
548.5,,,,36.50060654,,52.04158783,56.26225891
548.75,,,,36.3087616,,51.99646378,56.44490204
549,,,,36.87369156,,52.17999268,57.70272674
549.25,,,,35.54417801,,51.58968735,57.93921661
549.5,,,,35.52001572,,51.56583405,58.85771027
549.75,,,,35.62104797,,51.63923645,59.00416717
550,,,,35.55337143,,51.38236618,59.4521164
550.25,,,,35.13567352,,51.1654129,59.64078827
550.5,,,,35.18546295,,50.67250824,60.58157044
550.75,,,,34.9729538,,50.65651703,60.8760086
551,,,,34.67829514,,50.85725403,61.16108551
551.25,,,,34.2426796,,50.6551857,62.41919861
551.5,,,,34.18889236,,50.6380043,62.6085846
551.75,,,,34.2852211,,50.42871475,63.34451752
552,,,,34.30421448,,50.44244766,63.74938202
552.25,,,,33.98154449,,50.26399231,63.89458008
552.5,,,,33.8456955,,49.91588593,64.25650177
552.75,,,,33.66867447,,49.50908661,65.00234986
553,,,,33.41267395,,49.53126144,65.43356782
553.25,,,,33.00304413,,49.69052124,65.62370911
553.5,,,,32.82715607,,49.43379211,66.94672393
553.75,,,,32.91901779,,49.19660187,67.39902191
554,,,,33.07837677,,49.25635147,67.94830627
554.25,,,,32.6505928,,49.09746933,68.44757538
554.5,,,,32.55776596,,49.16830444,68.80970306
554.75,,,,32.71178436,,48.69448853,69.50540314
555,,,,31.86053467,,48.28359222,69.87249298
555.25,,,,31.65224075,,48.24482727,70.06771546
555.5,,,,31.84674454,,48.31319046,70.58722687
555.75,,,,31.85392761,,48.32717514,71.33351898
556,,,,31.92970657,,47.97676468,71.3340271
556.25,,,,31.44947433,,48.06904602,71.75674896
556.5,,,,31.46931458,,47.83218765,71.75765533
556.75,,,,31.3141861,,48.29692459,71.67024078
557,,,,31.01092529,,47.12982178,71.30246887
557.25,,,,30.49050522,,46.93425369,71.28844757
557.5,,,,30.40441895,,46.97624207,71.32815857
557.75,,,,30.53424072,,46.99428177,71.47815857
558,,,,30.73457718,,47.05012894,70.86725006
558.25,,,,30.16883087,,46.59815598,71.25175324
558.5,,,,30.19126511,,46.65686035,70.65467377
558.75,,,,29.98491669,,46.48154068,70.08149872
559,,,,29.67852402,,46.47459793,69.88936157
559.25,,,,29.21876907,,46.73346329,69.99620819
559.5,,,,29.2260437,,46.18462753,70.2333252
559.75,,,,29.33354568,,45.87159729,69.7403183
560,,,,29.33480453,,45.84985733,69.41088868
560.25,,,,29.68579483,,45.7287178,69.0813858
560.5,,,,29.10525894,,45.71079254,68.66429902
560.75,,,,28.95960999,,45.91995621,68.62474366
561,,,,29.33552551,,45.73714066,68.389682
561.25,,,,28.7313652,,45.84884262,68.46523133
561.5,,,,28.35484695,,45.38251495,68.66700898
561.75,,,,28.25782013,,45.38761902,68.26610412
562,,,,28.31423187,,45.2196846,68.23426208
562.25,,,,28.51966476,,45.38868713,67.86172027
562.5,,,,28.10359573,,44.8279953,67.11050262
562.75,,,,27.85568619,,44.49228287,67.0445755
563,,,,27.94886017,,44.41960526,67.16167602
563.25,,,,27.140728,,44.41661453,67.41905822
563.5,,,,27.14363098,,44.63626099,67.02641143
563.75,,,,26.98293304,,44.22389221,67.04584808
564,,,,27.05260849,,44.19085693,66.80542145
564.25,,,,27.28269958,,44.26945496,66.64793701
564.5,,,,26.8490448,,44.04291534,66.03607636
564.75,,,,26.80721283,,44.0851326,65.88784332
565,,,,26.55340195,,43.63518524,65.97521668
565.25,,,,26.65348816,,43.35024643,66.06631622
565.5,,,,25.92111969,,43.25526047,65.60496826
565.75,,,,25.8155365,,43.29028702,65.54999084
566,,,,25.86507034,,43.25405502,65.26341706
566.25,,,,25.80558014,,43.44910049,65.45656128
566.5,,,,25.65920258,,43.03324509,64.54832611
566.75,,,,25.62646103,,43.20441818,64.44567719
567,,,,25.27073288,,43.04528427,64.39220581
567.25,,,,25.31147003,,43.21746063,64.7080719
567.5,,,,24.33664703,,42.3694458,64.10247344
567.75,,,,24.11039734,,42.41969681,63.87652588
568,,,,24.20978928,,42.15076065,64.34745484
568.25,,,,24.16326141,,42.19316101,63.34423828
568.5,,,,24.19057846,,42.33311844,63.00819397
568.75,,,,24.05919266,,41.99584579,62.76115723
569,,,,23.91723251,,41.99639511,62.91964416
569.25,,,,24.07858658,,42.05532455,62.60971985
569.5,,,,23.40444565,,41.80087662,62.55534668
569.75,,,,23.08946991,,41.66041183,62.6031601
570,,,,23.07722855,,41.10018539,62.33293304
570.25,,,,23.13674545,,41.13415146,62.26886902
570.5,,,,23.04542542,,41.03681183,62.83710937
570.75,,,,23.20054245,,41.1341095,61.2583374
571,,,,22.74728775,,41.04578781,61.28377075
571.25,,,,22.57582474,,41.28366852,61.21376495
571.5,,,,22.55644608,,40.74993896,61.51363678
571.75,,,,21.79578018,,40.63313675,60.99148406
572,,,,21.76023483,,40.49892426,61.05592346
572.25,,,,21.8666153,,40.48123932,61.11567994
572.5,,,,21.83468628,,39.88632584,60.82410278
572.75,,,,21.53705978,,39.73776627,60.74775238
573,,,,21.4062767,,39.69461441,60.59459381
573.25,,,,21.03096771,,39.69910431,59.98639526
573.5,,,,21.27141571,,39.79193878,59.89704437
573.75,,,,20.24847031,,39.51329422,59.76811066
574,,,,20.1554451,,39.54712296,59.9635437
574.25,,,,20.09516907,,39.24817657,59.50719452
574.5,,,,20.09389877,,39.29296112,59.50048828
574.75,,,,20.22764969,,39.01652145,59.20789032
575,,,,20.35738754,,38.48281097,59.78371124
575.25,,,,19.8274498,,38.46141052,58.5405304
575.5,,,,19.80679321,,38.41205978,58.40902862
575.75,,,,20.01633453,,38.25720215,58.47632447
576,,,,19.29101181,,38.25392151,58.73589478
576.25,,,,18.99093628,,38.52389908,58.13156891
576.5,,,,19.04636383,,38.67248154,57.89832458
576.75,,,,18.92762375,,38.16723633,58.2175415
577,,,,18.75650406,,38.20089722,57.13542938
577.25,,,,18.76205826,,38.22825241,57.1217102
577.5,,,,18.77067947,,38.05973816,57.07048187
577.75,,,,18.61227036,,37.93434525,56.95628357
578,,,,18.70956039,,38.33124542,57.21324463
578.25,,,,18.06292343,,37.5545845,56.41684571
578.5,,,,18.1110611,,37.17261505,56.6680069
578.75,,,,18.00018692,,36.96840286,55.71876984
579,,,,18.13929749,,36.9857254,55.56118469
579.25,,,,18.31880188,,37.16560745,55.57755432
579.5,,,,17.81657028,,36.93525314,55.56911316
579.75,,,,17.87962723,,36.5203476,55.69923248
580,,,,17.70060349,,36.28906631,55.12639618
580.25,,,,18.12189102,,36.48752594,55.19579315
580.5,,,,17.42023468,,35.67186356,54.67079773
580.75,,,,17.15098953,,35.6337204,54.01869506
581,,,,17.0878334,,35.89942169,53.96926117
581.25,,,,17.08948898,,35.84770584,54.07969207
581.5,,,,17.26502991,,35.96958542,53.75619965
581.75,,,,17.21876526,,35.52700806,53.6367508
582,,,,17.19286728,,35.58468246,53.04246368
582.25,,,,17.31266785,,35.26717758,53.01326752
582.5,,,,17.04863739,,35.49618912,52.79993134
582.75,,,,17.74840164,,34.66328049,52.96380157
583,,,,17.02627563,,34.56769943,52.29150238
583.25,,,,16.94152832,,34.67074203,52.09230194
583.5,,,,16.93405533,,34.66130829,52.21704254
583.75,,,,16.93780136,,34.27676392,51.97547149
584,,,,16.92988968,,34.31898499,51.84334717
584.25,,,,16.88175964,,34.04587936,51.72485046
584.5,,,,16.92874146,,34.08926773,51.50505066
584.75,,,,17.55957031,,33.34207153,51.82173614
585,,,,17.53213882,,33.17948151,50.61178436
585.25,,,,17.87501144,,33.15946579,50.62416229
585.5,,,,18.18386459,,33.1257515,50.76021424
585.75,,,,18.15921783,,33.30509949,50.61436157
586,,,,18.69940948,,32.80287933,50.80046082
586.25,,,,18.99174881,,32.76755524,50.29139099
586.5,,,,19.19220352,,32.72633362,50.11802674
586.75,,,,19.84873962,,32.65217972,49.81339416
587,,,,20.24107361,,32.5192337,50.03555603
587.25,,,,20.46960449,,32.01421356,48.87881012
587.5,,,,21.30124664,,32.02444458,49.02667236
587.75,,,,21.31737518,,32.20622635,49.01743927
588,,,,21.72345734,,32.15177155,49.28325348
588.25,,,,22.56056595,,32.29105759,48.72234649
588.5,,,,22.77274323,,32.03933334,48.85538178
588.75,,,,22.96868515,,32.00251007,48.54156188
589,,,,23.69948578,,32.08148193,48.89399872
589.25,,,,23.94036102,,32.03731537,48.18941345
589.5,,,,24.19116211,,32.07941055,47.59736023
589.75,,,,24.92390823,,31.87849045,47.58404846
590,,,,25.04312515,,31.93014526,47.6345398
590.25,,,,25.48623657,,32.1819725,47.81437225
590.5,,,,25.73773193,,31.22599411,47.35623322
590.75,,,,26.33059692,,31.1434288,47.22606354
591,,,,26.72754669,,31.34929657,47.13379212
591.25,,,,26.88183594,,31.43444061,47.11794433
591.5,,,,27.4991188,,31.32360077,46.62234649
591.75,,,,27.75689316,,31.31808472,46.23706055
592,,,,27.94779968,,31.14835739,46.02983093
592.25,,,,28.73443985,,31.70221329,46.16124115
592.5,,,,28.95091629,,30.88332367,46.16153412
592.75,,,,29.27368164,,30.52022171,46.40294495
593,,,,29.98605728,,30.56216049,45.77428894
593.25,,,,30.02145004,,30.57691193,45.8079071
593.5,,,,30.46312714,,30.54029846,45.55923157
593.75,,,,31.22366714,,30.58407974,45.8544571
594,,,,31.44284821,,30.58052063,44.7418808
594.25,,,,31.63124847,,30.55084991,44.67268524
594.5,,,,32.23601151,,30.53756332,44.66558075
594.75,,,,32.68811035,,30.55312347,44.55088806
595,,,,32.85722351,,30.56368637,44.33154144
595.25,,,,33.4845047,,31.10098648,44.52761536
595.5,,,,33.87750626,,31.26912308,44.61876984
595.75,,,,34.20306778,,31.50640869,44.04488068
596,,,,34.99243927,,31.52651596,44.09160919
596.25,,,,35.32312012,,31.88327408,44.31592255
596.5,,,,35.64421844,,32.36434937,43.52573548
596.75,,,,36.23287964,,32.58434677,43.15988617
597,,,,36.55569077,,32.59653473,43.03640442
597.25,,,,36.95313263,,33.21716309,42.90785522
597.5,,,,37.57963943,,33.33721542,42.83516693
597.75,,,,37.78731155,,33.48893738,43.05696716
598,,,,38.371521,,33.7374649,43.21463928
598.25,,,,38.88711548,,34.19898605,42.59581604
598.5,,,,39.34057236,,34.52132797,42.47580871
598.75,,,,40.00686264,,34.6646843,42.45834046
599,,,,40.39521027,,35.25074768,41.95660858
599.25,,,,41.27732468,,35.52180862,41.56452026
599.5,,,,41.56145096,,35.80150604,41.42522736
599.75,,,,42.10400009,,35.95218658,41.43958283
600,,,,42.58581161,,36.66810226,41.63631592
600.25,,,,42.9025116,,36.84090805,41.42629853
600.5,,,,43.80861282,,37.00524139,41.2355484
600.75,,,,43.86253738,,37.05227661,41.01596832
601,,,,44.11608505,,37.58866119,41.11925812
601.25,,,,44.30412674,,37.90097809,40.34290008
601.5,,,,45.10366058,,38.23252869,40.26651764
601.75,,,,45.2889328,,38.39166641,40.34319763
602,,,,45.36549377,,39.14635086,40.41437072
602.25,,,,45.46290588,,39.25544357,40.25063782
602.5,,,,45.60372543,,39.46221542,40.06158142
602.75,,,,45.62698364,,39.5595665,39.91392974
603,,,,45.6927681,,40.11310577,39.4305954
603.25,,,,45.16773224,,40.35612488,39.16704712
603.5,,,,44.98950195,,40.65991211,39.08912201
603.75,,,,45.32817841,,40.75078964,39.09105835
604,,,,44.3390274,,40.90316391,39.22397461
604.25,,,,44.27084351,,41.60921097,39.06779938
604.5,,,,44.35497284,,41.69997787,38.86658478
604.75,,,,44.41696167,,41.85327148,38.71657104
605,,,,44.21514893,,42.06134415,39.06317597
605.25,,,,44.13792419,,42.90809631,38.04870758
605.5,,,,43.91497421,,42.9160881,37.96807709
605.75,,,,43.95499802,,43.20278168,38.16758881
606,,,,43.71489716,,43.21930313,38.01671905
606.25,,,,43.39390182,,43.31626892,38.06721038
606.5,,,,43.24071503,,43.40125275,38.08794251
606.75,,,,43.20165634,,44.00619507,37.74375916
607,,,,43.53238297,,44.09249115,37.56909485
607.25,,,,43.03903198,,44.30503845,37.86382141
607.5,,,,43.05156708,,44.47564697,36.85640717
607.75,,,,42.83942795,,44.47386551,36.82520599
608,,,,42.55924225,,44.59603882,36.84291688
608.25,,,,42.10193634,,45.02496719,36.84674836
608.5,,,,42.1102562,,45.38196564,36.80000153
608.75,,,,42.11595535,,45.60557556,36.80453339
609,,,,42.08324051,,45.81657791,36.82573242
609.25,,,,42.07032776,,46.60445023,36.85541382
609.5,,,,41.87603378,,46.88521576,36.86246338
609.75,,,,41.61481476,,47.03741837,36.89361877
610,,,,41.32614136,,47.86188126,36.88705445
610.25,,,,40.97907639,,48.08560562,36.89169158
610.5,,,,40.9010849,,48.28268051,36.86417083
610.75,,,,40.81055832,,49.04809189,36.87585755
611,,,,40.88708115,,49.17013931,36.8434616
611.25,,,,41.08181,,49.54343033,36.83259888
611.5,,,,40.64441681,,49.70065689,36.85592651
611.75,,,,40.50635147,,50.48464203,37.35946655
612,,,,40.82419205,,50.73000717,37.73799592
612.25,,,,39.73516083,,50.96757126,37.81193848
612.5,,,,39.67329025,,51.6246376,38.29506683
612.75,,,,39.7153244,,52.01599884,38.59607392
613,,,,39.74685287,,52.1738205,38.67342682
613.25,,,,39.6236763,,52.78709793,38.7231308
613.5,,,,39.6387291,,53.12448502,39.05384216
613.75,,,,39.36537933,,53.2454834,39.59431915
614,,,,39.23575211,,53.54708481,39.75580445
614.25,,,,39.71217346,,54.16862488,40.78190003
614.5,,,,38.48145294,,54.52797318,41.15521087
614.75,,,,38.39714432,,54.68642426,41.30308685
615,,,,38.3813858,,55.41183472,42.12468109
615.25,,,,38.32201385,,55.78893661,42.31215362
615.5,,,,38.51425171,,56.16585159,42.78727112
615.75,,,,38.04993439,,56.62358856,43.01186828
616,,,,38.09347153,,57.03964615,43.57311859
616.25,,,,37.82610321,,57.34141922,43.95702667
616.5,,,,38.09836578,,57.92116928,44.43137513
616.75,,,,37.33616257,,58.22707748,45.05034943
617,,,,37.09282303,,58.38976288,45.28063202
617.25,,,,37.17937088,,58.82268906,45.55398559
617.5,,,,37.09136581,,59.2684021,45.84526519
617.75,,,,36.75213242,,59.44459915,45.89155426
618,,,,36.77627563,,59.44502258,46.78672486
618.25,,,,36.75817871,,59.7972908,47.21777802
618.5,,,,36.50799561,,59.79804611,47.30893249
618.75,,,,36.15769196,,59.72520065,48.01573792
619,,,,35.79796982,,59.41872406,48.50588378
619.25,,,,35.76104355,,59.40703964,48.512883
619.5,,,,35.85060501,,59.44013214,48.7625885
619.75,,,,35.76659393,,59.56513214,48.92419739
620,,,,35.53683853,,59.43547821,49.8096634
620.25,,,,35.48696899,,59.05604172,49.99013214
620.5,,,,35.26554871,,59.37646103,50.17795258
620.75,,,,35.11779404,,58.87889481,50.28869477
621,,,,34.53683853,,58.40124893,51.35572357
621.25,,,,34.44152069,,58.24113464,51.53689728
621.5,,,,34.45800781,,58.33017349,51.74542694
621.75,,,,34.50675201,,58.527771,51.76777038
622,,,,34.5710144,,58.11693192,51.94119874
622.25,,,,34.19441986,,57.84240723,51.99312744
622.5,,,,34.23707962,,58.0603714,52.86583558
622.75,,,,34.00468063,,57.5678215,52.79708405
623,,,,34.03150177,,57.22024918,53.07064819
623.25,,,,33.29603958,,57.18728638,53.26691437
623.5,,,,33.21047592,,56.99140167,53.35073089
623.75,,,,33.18253708,,57.05435944,54.20507354
624,,,,33.31964874,,57.22250748,54.28981476
624.25,,,,33.04892731,,56.8884201,54.48661194
624.5,,,,32.54604721,,56.86188507,54.7261322
624.75,,,,32.56618881,,56.55143356,55.60732727
625,,,,32.29892349,,56.30238342,56.06457367
625.25,,,,32.54085922,,55.92541885,56.3528183
625.5,,,,31.72714233,,55.87047958,57.40389404
625.75,,,,31.8045311,,55.96806335,57.6553299
626,,,,31.73423386,,56.18254852,58.12510986
626.25,,,,31.66485977,,55.85534286,58.57452392
626.5,,,,31.90988922,,55.87154007,59.16226501
626.75,,,,31.52582169,,55.67118454,59.3993454
627,,,,31.59624481,,55.53994751,60.12837982
627.25,,,,31.37651443,,55.03006363,60.7108429
627.5,,,,31.74609375,,55.00613022,60.94331818
627.75,,,,31.15081024,,54.9065361,62.04394226
628,,,,30.75045013,,54.97934723,62.28148499
628.25,,,,30.79943466,,55.05526352,62.55187225
628.5,,,,30.95034027,,54.67080688,63.32532806
628.75,,,,30.81706619,,54.62499237,63.76457977
629,,,,31.03746033,,54.38618088,64.02075805
629.25,,,,30.6099472,,54.5471344,64.54308014
629.5,,,,30.17427444,,53.79027176,65.04526519
629.75,,,,29.79639816,,53.70473099,65.42946167
630,,,,29.46209717,,53.61132431,66.41738434
630.25,,,,29.23928452,,53.66017151,67.04523925
630.5,,,,29.3321228,,53.92339325,67.22217407
630.75,,,,29.48321915,,53.41872787,68.10943451
631,,,,29.40081787,,53.23043823,68.56228638
631.25,,,,29.12577057,,53.62287903,68.63233338
631.5,,,,28.83135223,,52.78686523,69.25610504
631.75,,,,28.73283768,,52.50682831,69.96510773
632,,,,28.18368149,,52.30096436,70.09445801
632.25,,,,28.03182602,,52.4330368,71.13197938
632.5,,,,28.20335007,,52.60435486,71.48075408
632.75,,,,28.110466,,52.17476654,71.56312866
633,,,,28.31219482,,52.12945557,71.60333405
633.25,,,,27.85725784,,52.16930008,71.74922333
633.5,,,,27.69953156,,51.94411087,71.46581726
633.75,,,,27.73794937,,51.89072418,71.90958709
634,,,,26.96636963,,52.36425781,71.3167694
634.25,,,,26.93575668,,51.0486145,71.26967468
634.5,,,,26.86043549,,51.06980896,70.79869537
634.75,,,,26.80156326,,51.01147079,70.23448333
635,,,,26.93354797,,51.07650757,70.09671479
635.25,,,,26.96469879,,51.26136398,70.20136414
635.5,,,,26.64482498,,50.82623672,69.99138794
635.75,,,,26.46808624,,50.87993622,70.39491119
636,,,,26.47977066,,50.92973328,69.91530304
636.25,,,,25.74940109,,50.68675232,69.55226441
636.5,,,,25.64128113,,50.62312698,69.1075882
636.75,,,,25.55074692,,50.49549484,68.62623596
637,,,,25.67749023,,49.98866272,68.56782074
637.25,,,,25.86751175,,49.91420364,68.68136444
637.5,,,,25.39773178,,49.71850967,68.24790344
637.75,,,,25.40016174,,49.80675888,67.78722382
638,,,,25.11705017,,49.96961975,67.6886444
638.25,,,,24.82046127,,49.58932877,67.47377014
638.5,,,,24.40671921,,49.58374023,68.08907776
638.75,,,,24.38755035,,49.3399086,66.85192566
639,,,,24.48635483,,49.81975937,66.88428955
639.25,,,,24.31340027,,48.78377533,66.99223481
639.5,,,,24.46421051,,48.67419052,67.20729217
639.75,,,,24.02303696,,48.73027039,66.77503051
640,,,,23.86446762,,48.72532654,66.88663788
640.25,,,,24.29263687,,48.94657898,66.54972839
640.5,,,,23.44394684,,48.44297409,66.55692901
640.75,,,,23.06358719,,48.24860382,65.66915131
641,,,,22.94360733,,48.51461792,65.71824188
641.25,,,,23.1401825,,47.61285782,65.67389374
641.5,,,,23.08137512,,47.60142517,65.89979554
641.75,,,,22.72903061,,47.55873489,65.30176849
642,,,,22.77346039,,47.46356964,65.1475525
642.25,,,,22.58946609,,47.67770386,64.86311646
642.5,,,,22.12649918,,47.26854706,64.51147614
642.75,,,,21.84230042,,47.01403809,64.02902069
643,,,,21.68759155,,47.22333908,63.83770752
643.25,,,,21.61269379,,46.4323082,63.85626526
643.5,,,,21.72512436,,46.30098724,64.07333221
643.75,,,,21.86048126,,46.3146286,63.52879486
644,,,,21.39212418,,46.3075943,63.51841278
644.25,,,,21.21881866,,46.41602707,63.08385314
644.5,,,,21.23157501,,45.93866348,63.8116745
644.75,,,,20.51790237,,45.99649429,62.3135788
645,,,,20.39811325,,45.82372284,62.24826965
645.25,,,,20.56035233,,45.55899811,62.32327423
645.5,,,,20.52587891,,45.01557922,62.26657104
645.75,,,,20.29187012,,44.97438431,62.21108551
646,,,,20.22883987,,45.06641006,61.85757751
646.25,,,,19.94506836,,44.79683304,61.9270523
646.5,,,,20.07817078,,44.69729233,61.88120728
646.75,,,,19.26962662,,44.20205307,61.65311279
647,,,,19.20052719,,44.17772293,61.62978058
647.25,,,,19.06509781,,43.99994278,61.61542511
647.5,,,,19.17497253,,43.92570877,60.79851838
647.75,,,,19.36517715,,44.13650131,60.8703415
648,,,,18.82921219,,43.57625198,60.70782166
648.25,,,,18.8342514,,43.41025162,60.65485382
648.5,,,,18.65657806,,43.51420212,60.8730423
648.75,,,,18.86119843,,43.31289291,60.63243256
649,,,,18.36353302,,43.20278931,60.78221741
649.25,,,,18.1240387,,43.10404205,60.95852966
649.5,,,,18.15650177,,42.92087555,60.33674927
649.75,,,,18.36916351,,43.18478012,60.39002381
650,,,,18.26374054,,42.24227524,60.08095093
650.25,,,,18.60732651,,42.17648697,59.30901947
650.5,,,,18.41380692,,42.18680191,59.30589294
650.75,,,,18.4706459,,42.30017853,59.43578796
651,,,,18.29245377,,42.17863464,59.4190567
651.25,,,,18.37707138,,42.33371735,59.60633698
651.5,,,,17.70307922,,41.90949249,59.01811981
651.75,,,,17.65331268,,41.76502228,59.00388336
652,,,,17.71181488,,41.5111618,59.00038604
652.25,,,,18.01643372,,41.69629669,58.37979583
652.5,,,,17.77859879,,41.08401871,57.87701111
652.75,,,,17.81856155,,40.73234177,57.96174774
653,,,,17.6397934,,40.8555603,58.03934784
653.25,,,,17.91933441,,40.84786606,57.58916932
653.5,,,,17.39339447,,41.0693779,57.60984649
653.75,,,,16.95705032,,40.60195541,57.31996307
654,,,,17.01194763,,40.71281815,56.91925506
654.25,,,,17.04831314,,40.45130157,56.48936005
654.5,,,,17.04753113,,40.74499893,56.49591522
654.75,,,,16.99360275,,40.15784454,56.27893982
655,,,,17.02924347,,39.7551651,56.58688202
655.25,,,,17.09860229,,39.66446686,56.08586884
655.5,,,,17.62448883,,39.65337372,55.89903718
655.75,,,,17.68099976,,39.69544983,56.40035706
656,,,,17.98713303,,39.84531021,54.98713531
656.25,,,,18.32323837,,39.46352768,54.92936096
656.5,,,,18.26551437,,39.35505295,54.84304962
656.75,,,,18.59734344,,39.2781601,54.75266418
657,,,,19.05195236,,39.26495361,54.56169433
657.25,,,,19.2465744,,38.85195541,54.43444519
657.5,,,,19.44930267,,38.57688904,54.1856369
657.75,,,,20.01535034,,38.53088379,54.24012451
658,,,,20.49178314,,38.35819244,54.21764374
658.25,,,,20.65935898,,38.46770096,53.49344788
658.5,,,,21.35916519,,38.4679451,53.52072601
658.75,,,,21.47830963,,38.66912079,53.41853485
659,,,,21.76796722,,38.14524078,53.36252288
659.25,,,,22.32956314,,38.17325592,53.55353394
659.5,,,,22.74506378,,37.96602631,53.29946136
659.75,,,,22.94184113,,38.21204758,53.50786285
660,,,,23.078228,,37.89393997,52.95857849
660.25,,,,23.82584763,,37.28490067,52.97814788
660.5,,,,23.9963913,,37.2272377,52.62467651
660.75,,,,24.22707748,,37.22131729,52.29997559
661,,,,24.7436676,,37.12574005,51.80488129
661.25,,,,25.20221329,,36.9429512,51.77855988
661.5,,,,25.5212326,,37.10634613,51.84498596
661.75,,,,26.14351273,,37.1823082,51.64967651
662,,,,26.34758759,,36.70406723,51.77315369
662.25,,,,26.57493591,,36.74300766,51.48144836
662.5,,,,27.16770935,,36.57481003,51.504982
662.75,,,,27.46185684,,36.92993546,51.15411988
663,,,,27.78486633,,36.27144623,50.68776856
663.25,,,,27.92861176,,35.96657181,50.30332031
663.5,,,,28.66196823,,35.86367035,50.22523956
663.75,,,,29.0979805,,35.75654602,50.43699188
664,,,,29.2814064,,35.69597244,50.19198304
664.25,,,,30.00177765,,35.88080597,50.17088471
664.5,,,,30.26752472,,36.0121994,50.15259704
664.75,,,,30.61011124,,35.49651337,49.93179474
665,,,,31.17554474,,35.55695343,49.52214203
665.25,,,,31.53173065,,35.39650726,49.0670929
665.5,,,,31.62253189,,35.38195038,49.05160675
665.75,,,,32.15713501,,34.96384048,49.1834198
666,,,,32.75731659,,34.63710022,49.32873688
666.25,,,,32.91695786,,34.5210228,48.84694519
666.5,,,,33.62005997,,34.53298569,48.53043823
666.75,,,,34.0183754,,34.69692993,48.45836334
667,,,,34.22178268,,34.52191544,48.09602051
667.25,,,,34.98540878,,34.362957,47.71079864
667.5,,,,35.30828857,,34.42015076,47.72849579
667.75,,,,35.47242355,,34.1799736,47.71016693
668,,,,36.30907059,,34.26604843,47.59496155
668.25,,,,36.42578506,,33.6190834,47.21201935
668.5,,,,36.73523712,,33.55543137,47.23540192
668.75,,,,36.9606514,,33.61933136,47.03627014
669,,,,37.56697845,,33.67864227,46.9649414
669.25,,,,37.76186371,,33.54219818,46.57533416
669.5,,,,37.9592514,,33.38465118,46.08193817
669.75,,,,38.6917038,,33.26160812,45.98390351
670,,,,38.75760651,,33.47564697,45.9345337
670.25,,,,38.91221237,,32.8588295,45.9911499
670.5,,,,39.15183258,,32.63920593,46.26879272
670.75,,,,39.9252243,,32.57426834,45.65844269
671,,,,40.1526947,,32.57588196,45.77180328
671.25,,,,40.49416351,,32.68664551,45.62893982
671.5,,,,41.04325485,,32.55649948,45.39541626
671.75,,,,41.51568985,,32.38882065,45.32994232
672,,,,41.81410599,,32.2638092,44.97871856
672.25,,,,41.97297668,,32.55264664,44.83412476
672.5,,,,42.75913239,,31.89088058,44.64531556
672.75,,,,42.96115494,,31.70725632,44.57975464
673,,,,43.18314362,,31.64006424,44.60884094
673.25,,,,43.89687729,,31.80632401,44.55160675
673.5,,,,44.28154755,,31.68059921,44.5070755
673.75,,,,44.46966171,,31.72267532,44.36135101
674,,,,45.2852211,,31.73995209,44.75110931
674.25,,,,45.49230957,,31.45313263,44.07697907
674.5,,,,45.72177124,,31.30757904,44.0870636
674.75,,,,45.9734726,,31.55318451,43.78971406
675,,,,45.92700195,,31.05630875,43.5035431
675.25,,,,45.60632324,,30.71367264,43.08183746
675.5,,,,45.68447876,,30.68767166,42.96903991
675.75,,,,45.60982132,,30.70243073,43.16304474
676,,,,44.81849289,,30.70562363,43.16128693
676.25,,,,44.6011734,,30.66666794,43.42657471
676.5,,,,44.51158905,,30.67044449,42.75722351
676.75,,,,44.65814209,,30.68811035,42.82924805
677,,,,44.84521103,,30.71284485,42.59912567
677.25,,,,44.34758377,,30.71871948,42.15863342
677.5,,,,44.1831665,,30.74658585,41.6993866
677.75,,,,44.12960052,,30.74468231,41.55893555
678,,,,43.5092392,,30.73921204,41.54774322
678.25,,,,43.44494247,,30.74307632,41.84990387
678.5,,,,43.35305786,,30.72014236,41.41896058
678.75,,,,43.43668365,,30.72988129,41.34854279
679,,,,43.62456894,,30.70288467,41.38677062
679.25,,,,43.11401749,,30.6938324,41.13581086
679.5,,,,42.91253281,,30.71327209,40.28384857
679.75,,,,43.12499237,,31.13288879,40.26321258
680,,,,42.41142273,,31.35411835,40.12147522
680.25,,,,42.2794075,,31.44832993,40.25147095
680.5,,,,42.08790588,,31.50994873,40.22037506
680.75,,,,42.15582275,,31.91255569,40.18208312
681,,,,42.37836456,,32.16339493,39.90726013
681.25,,,,41.97054291,,32.22785568,40.03866119
681.5,,,,41.61942673,,32.26927567,39.59871368
681.75,,,,41.38805771,,32.54486847,39.68686981
682,,,,40.92864609,,32.99526596,39.01002044
682.25,,,,40.8673172,,33.12983704,38.95203552
682.5,,,,40.83227921,,33.4542923,38.81567231
682.75,,,,40.50106049,,33.98491669,39.20692291
683,,,,40.11880875,,34.29600906,39.1740921
683.25,,,,40.12720108,,34.41923904,39.56359864
683.5,,,,39.82394409,,35.10390091,39.17338256
683.75,,,,40.37269974,,35.26012802,39.02496643
684,,,,39.3535614,,35.65605927,38.8591095
684.25,,,,39.28843307,,35.84322357,39.48244171
684.5,,,,39.20540619,,36.31093216,38.43731232
684.75,,,,39.2074585,,36.63085556,38.1013092
685,,,,39.39795303,,36.92939377,38.01386261
685.25,,,,38.98779297,,37.02614594,38.17596131
685.5,,,,39.00621796,,37.54195786,38.62122344
685.75,,,,38.86362839,,37.73386002,38.2651062
686,,,,38.39698029,,37.96165466,38.28388367
686.25,,,,38.10788345,,38.20438766,38.91372528
686.5,,,,37.99267197,,38.24296188,37.87781066
686.75,,,,38.08249283,,38.98893738,37.41157379
687,,,,38.04044724,,39.34814835,37.38934478
687.25,,,,37.86626434,,39.42411041,37.45291901
687.5,,,,37.70747375,,39.49770737,37.4487259
687.75,,,,37.49186325,,40.01311493,37.3680725
688,,,,37.02663422,,40.42156982,37.303125
688.25,,,,36.55066299,,40.4274025,37.3684021
688.5,,,,36.37166977,,40.63549042,37.47707977
688.75,,,,36.45415878,,40.77016449,37.53950958
689,,,,36.62737656,,41.50805283,37.09532318
689.25,,,,36.19052124,,41.65844345,37.06021728
689.5,,,,36.20978165,,41.81496048,37.47823333
689.75,,,,36.26221466,,41.90724564,37.56820679
690,,,,35.65307617,,42.42813873,37.80465546
690.25,,,,35.352108,,42.79643631,38.56029968
690.5,,,,35.20171356,,42.9474144,38.61307984
690.75,,,,35.10363007,,43.12118912,39.05547638
691,,,,35.28049469,,43.13980865,39.73548889
691.25,,,,35.37058258,,43.28433228,40.0482788
691.5,,,,34.95521164,,43.3276062,40.98663482
691.75,,,,34.98983002,,44.05486298,41.19015198
692,,,,34.78126907,,43.99757004,41.38827667
692.25,,,,34.83727264,,44.22554016,41.59929656
692.5,,,,34.37010193,,44.43561935,42.46674958
692.75,,,,34.03646088,,44.38909531,42.73760376
693,,,,33.35451126,,44.45894241,43.86871033
693.25,,,,28.60313797,,45.17089462,44.15942688
693.5,,,,20.40901566,,45.2415123,44.43467102
693.75,,,,10.57300186,,45.40550995,45.02559356
694,,,,6.108074188,,45.60511017,45.1397461
694.25,,,,6.082214355,,46.33943939,45.53330383
694.5,,,,5.707912445,,46.72047806,45.71889038
694.75,,,,5.199020386,,46.96068192,46.36182403
695,,,,4.709159851,,47.6858902,46.80481567
695.25,,,,4.628452301,,47.83657837,47.21537018
695.5,,,,4.713878632,,48.04610825,48.00591431
695.75,,,,4.571048737,,48.43759155,48.09819488
696,,,,4.633670807,,48.81210327,48.29051514
696.25,,,,4.356559753,,49.30188751,48.51518096
696.5,,,,4.121185303,,49.4994545,48.52413482
696.75,,,,4.009216309,,50.10698318,48.66427918
697,,,,3.379425049,,50.59236908,49.34001618
697.25,,,,3.245342255,,50.78609848,49.43440704
697.5,,,,3.381847382,,50.97159958,49.84380341
697.75,,,,3.537265778,,51.70328522,50.06114959
698,,,,3.088336945,,51.90123749,50.15869446
698.25,,,,2.854576111,,52.12656021,50.33747406
698.5,,,,2.799945831,,52.77110672,51.03566437
698.75,,,,2.185325623,,53.13714981,51.15309449
699,,,,2.134532928,,53.35063171,51.32920532
699.25,,,,2.129558563,,53.78590012,51.60913697
699.5,,,,2.231998444,,54.20438766,51.66692504
699.75,,,,1.83978653,,54.52455139,51.99505463
700,,,,1.869117737,,54.71840668,52.68411254
700.25,,,,1.631561279,,55.34782028,52.8250351
700.5,,,,1.440799713,,55.87103271,52.99154206
700.75,,,,0.887096405,,56.01847839,53.17185516
701,,,,0.851715088,,56.75786209,53.98644104
701.25,,,,0.950443268,,57.13523865,54.563031
701.5,,,,0.898799896,,57.19361115,54.76033631
701.75,,,,1.051509857,,57.71342087,55.75124816
702,,,,0.586299896,,58.30425644,56.35036926
702.25,,,,0.431770325,,58.41204834,57.18771973
702.5,,,,0.549057007,,59.11410522,57.43836365
702.75,,,,0.027317047,,59.27664948,57.8111618
703,,,,0.363975525,,59.56729507,58.42790222
703.25,,,,0.395019531,,59.63594055,59.04051818
703.5,,,,0.298381805,,59.66944504,59.27303009
703.75,,,,0.355815887,,59.79101944,60.21764374
704,,,,0.197170258,,59.55484772,60.35624543
704.25,,,,0.66828537,,59.92465591,61.28311615
704.5,,,,0.835720062,,59.43064117,61.81322479
704.75,,,,0.535129547,,59.39139557,62.2623642
705,,,,1.559963226,,59.16903687,62.73550873
705.25,,,,1.635040283,,58.99891281,63.2917511
705.5,,,,1.749053955,,58.52873611,63.75891724
705.75,,,,,,58.41392899,63.91430512
706,,,,,,58.50113678,64.74341125
706.25,,,,,,58.32615662,64.97071838
706.5,,,,,,58.66242599,65.95242462
706.75,,,,,,58.26275253,66.48482666
707,,,,,,57.96022034,66.79585877
707.25,,,,,,57.58965683,67.54637146
707.5,,,,,,57.24071884,67.88048401
707.75,,,,,,57.18852997,68.09083099
708,,,,,,57.13985062,68.26526184
708.25,,,,,,57.23447037,69.24582824
708.5,,,,,,56.87325287,69.4738266
708.75,,,,,,56.48935318,69.72080842
709,,,,,,56.40720367,69.74292298
709.25,,,,,,56.22814178,69.83721772
709.5,,,,,,56.74089813,70.66722565
709.75,,,,,,55.70993805,70.72058258
710,,,,,,55.8288269,70.96809082
710.25,,,,,,55.73690796,71.23705902
710.5,,,,,,55.82686234,71.176474
710.75,,,,,,56.00607681,71.19264679
711,,,,,,55.64585876,71.29729614
711.25,,,,,,55.7388649,71.37257538
711.5,,,,,,55.45810699,70.91910553
711.75,,,,,,55.46410751,70.637883
712,,,,,,54.72429276,70.53251495
712.25,,,,,,54.76520157,69.8734726
712.5,,,,,,54.77791214,69.7682373
712.75,,,,,,54.72824478,69.93561401
713,,,,,,54.91649628,69.76820069
713.25,,,,,,54.41814041,69.47991028
713.5,,,,,,54.28962708,69.53871002
713.75,,,,,,54.05259705,69.22426758
714,,,,,,53.75956345,69.54394226
714.25,,,,,,53.35751724,68.74530487
714.5,,,,,,53.1980896,68.35990906
714.75,,,,,,53.21355438,68.19236755
715,,,,,,53.19293594,68.36456909
715.25,,,,,,53.39444351,68.20443878
715.5,,,,,,52.94066238,68.05512085
715.75,,,,,,52.93201065,68.19211121
716,,,,,,52.56987762,67.89968719
716.25,,,,,,53.17639542,68.13118744
716.5,,,,,,51.92798233,67.22893067
716.75,,,,,,51.87355804,67.11974945
717,,,,,,51.93606186,67.06582489
717.25,,,,,,51.8888092,67.11421967
717.5,,,,,,51.92954254,67.24775849
717.75,,,,,,51.84257126,66.90867005
718,,,,,,51.54798126,66.50994415
718.25,,,,,,51.60587692,66.10121612
718.5,,,,,,51.56767273,65.71845245
718.75,,,,,,51.37759399,65.74259491
719,,,,,,51.35815048,65.55709992
719.25,,,,,,51.34618759,65.66410217
719.5,,,,,,50.66543198,65.92759094
719.75,,,,,,50.72528458,65.33696594
720,,,,,,50.63086319,65.04347992
720.25,,,,,,50.58985138,65.4440094
720.5,,,,,,50.54571152,64.20570832
720.75,,,,,,50.72753525,64.18645936
721,,,,,,50.52702713,63.91820984
721.25,,,,,,50.65184784,64.25608979
721.5,,,,,,50.79877472,64.27519226
721.75,,,,,,50.28062439,64.34614105
722,,,,,,50.32501984,63.66029663
722.25,,,,,,50.06745911,63.75006866
722.5,,,,,,49.9599762,63.40924987
722.75,,,,,,49.42418289,63.73103942
723,,,,,,49.42157745,62.62275696
723.25,,,,,,49.5298233,62.48449402
723.5,,,,,,49.51588058,62.54523925
723.75,,,,,,49.67194748,62.3735962
724,,,,,,49.18176651,62.58748627
724.25,,,,,,49.1699028,62.59397278
724.5,,,,,,49.16698837,62.70933838
724.75,,,,,,48.64982986,62.16730042
725,,,,,,48.30759048,62.23491211
725.25,,,,,,48.23084259,62.17400665
725.5,,,,,,48.30145645,61.94620972
725.75,,,,,,48.3661232,62.43500976
726,,,,,,47.99097443,60.97055053
726.25,,,,,,48.00820541,60.92149658
726.5,,,,,,47.76663589,61.06252441
726.75,,,,,,47.43271255,60.69044952
727,,,,,,47.07446671,60.82541198
727.25,,,,,,47.07992935,60.6565155
727.5,,,,,,47.13022995,61.0316803
727.75,,,,,,46.89911652,59.75764618
728,,,,,,47.15573502,59.72956696
728.25,,,,,,46.73822403,59.67111968
728.5,,,,,,46.58253098,59.642807
728.75,,,,,,47.00029755,59.90089416
729,,,,,,45.82261276,59.2252945
729.25,,,,,,45.77446747,59.35466766
729.5,,,,,,45.70254135,58.33325042
729.75,,,,,,45.62722015,58.22109376
730,,,,,,45.65431976,58.27467041
730.25,,,,,,45.46807861,58.33435822
730.5,,,,,,45.36203766,58.46549377
730.75,,,,,,45.15469742,57.95443268
731,,,,,,45.20010376,57.57447052
731.25,,,,,,45.18136978,56.82210846
731.5,,,,,,44.57787323,56.70180817
731.75,,,,,,44.60060501,56.8295288
732,,,,,,44.51544571,56.79409332
732.25,,,,,,44.46876907,56.42192231
732.5,,,,,,44.35379791,56.28327942
732.75,,,,,,44.62794495,56.20888367
733,,,,,,44.4162178,55.99334106
733.25,,,,,,44.58988571,55.81195679
733.5,,,,,,44.13214874,55.13002166
733.75,,,,,,44.14845657,55.12673492
734,,,,,,43.85389709,54.98392181
734.25,,,,,,43.58331299,55.24547424
734.5,,,,,,43.17073441,54.93736724
734.75,,,,,,43.1487999,54.79116668
735,,,,,,43.19257736,54.62226104
735.25,,,,,,43.20415497,54.58743439
735.5,,,,,,43.04139709,54.53962555
735.75,,,,,,43.14429474,53.5472992
736,,,,,,42.90120697,53.46820679
736.25,,,,,,42.92081833,53.50456237
736.5,,,,,,42.62843323,53.86549987
736.75,,,,,,42.23980713,53.27355652
737,,,,,,41.91943359,53.32041779
737.25,,,,,,41.8543663,53.37308807
737.5,,,,,,41.82341385,53.11263886
737.75,,,,,,42.03082657,53.05779877
738,,,,,,41.82665253,52.20913697
738.25,,,,,,41.80907059,52.2001007
738.5,,,,,,41.79383087,52.34245147
738.75,,,,,,41.60982895,52.15442047
739,,,,,,41.26845169,51.79497986
739.25,,,,,,40.88924408,51.73498993
739.5,,,,,,40.87633896,51.33920746
739.75,,,,,,40.98618317,51.42212677
740,,,,,,40.90901947,50.22789001
740.25,,,,,,41.10728073,50.05209503
740.5,,,,,,40.70578766,50.5180893
740.75,,,,,,40.44203186,50.82034607
741,,,,,,40.38196945,50.32687684
741.25,,,,,,40.08001709,50.4155365
741.5,,,,,,39.75899887,50.11769256
741.75,,,,,,39.77374649,50.78292389
742,,,,,,39.75847244,49.33526459
742.25,,,,,,39.66246796,49.14562684
742.5,,,,,,39.94132996,49.11647644
742.75,,,,,,39.34334946,49.2868515
743,,,,,,39.36283493,49.07445832
743.25,,,,,,39.19689178,48.89386597
743.5,,,,,,39.13745117,48.89395294
743.75,,,,,,38.81277847,48.58443604
744,,,,,,38.40161514,48.26143799
744.25,,,,,,38.31991959,47.56885986
744.5,,,,,,38.27877808,47.35366974
744.75,,,,,,38.32595825,47.38939362
745,,,,,,38.24911118,47.0439743
745.25,,,,,,38.55732727,47.00449676
745.5,,,,,,38.04870224,46.7966217
745.75,,,,,,38.1431694,47.34421692
746,,,,,,38.02411652,45.81882935
746.25,,,,,,37.82951355,45.87014465
746.5,,,,,,37.77495193,45.77418823
746.75,,,,,,37.48226547,45.80352173
747,,,,,,37.36177063,45.69556732
747.25,,,,,,37.20442963,45.37846528
747.5,,,,,,37.07905197,45.46936798
747.75,,,,,,37.14979553,45.16247863
748,,,,,,37.17403412,45.17746582
748.25,,,,,,37.12633896,45.77690735
748.5,,,,,,37.08922958,44.77925262
748.75,,,,,,36.96779251,44.42193604
749,,,,,,37.29259109,44.33254394
749.25,,,,,,36.73081589,44.25674743
749.5,,,,,,36.73921967,44.43182374
749.75,,,,,,36.49142838,44.3225647
750,,,,,,36.80066299,44.45818176
750.25,,,,,,36.25295258,43.89595642
750.5,,,,,,35.90153122,43.92044677
750.75,,,,,,35.80753326,43.62728576
751,,,,,,35.96920395,44.08892212
751.25,,,,,,35.96773911,43.01281128
751.5,,,,,,36.18881226,42.68923187
751.75,,,,,,35.63101959,42.7773468
752,,,,,,35.69104004,43.04858551
752.25,,,,,,35.49927139,42.5630539
752.5,,,,,,36.05317688,42.66290588
752.75,,,,,,35.13219452,42.37096253
753,,,,,,34.74948883,42.00372162
753.25,,,,,,34.63244629,41.4474289
753.5,,,,,,34.62311935,41.41886902
753.75,,,,,,34.87491989,41.48223725
754,,,,,,34.51580048,41.62635956
754.25,,,,,,34.45711899,41.05289154
754.5,,,,,,34.48897552,40.87165832
754.75,,,,,,34.27984238,41.21489868
755,,,,,,34.63962936,40.42780609
755.25,,,,,,33.56987381,40.00981292
755.5,,,,,,33.55267715,39.96672364
755.75,,,,,,33.43456268,40.07648162
756,,,,,,33.54289246,39.75052643
756.25,,,,,,33.51697922,39.65565032
756.5,,,,,,33.48506927,39.37286682
756.75,,,,,,33.25605011,39.83383026
757,,,,,,33.36555099,38.95565644
757.25,,,,,,32.99892807,38.55657349
757.5,,,,,,33.07794952,38.61400452
757.75,,,,,,33.07239151,38.59279632
758,,,,,,32.50835037,38.88914338
758.25,,,,,,32.4600296,38.53987884
758.5,,,,,,32.34639359,38.24620972
758.75,,,,,,32.67243576,38.36573182
759,,,,,,32.64507675,37.49530334
759.25,,,,,,32.96966553,37.49368286
759.5,,,,,,32.64448547,37.93828583
759.75,,,,,,32.52080536,37.77912598
760,,,,,,32.5570488,38.20380707
760.25,,,,,,32.38259125,37.75214081
760.5,,,,,,32.90203476,37.80850982
760.75,,,,,,32.0310936,37.66972046
761,,,,,,31.751091,37.57289429
761.25,,,,,,31.67821884,37.83667602
761.5,,,,,,31.81330109,37.11776734
761.75,,,,,,32.18435287,37.11258088
762,,,,,,31.8875885,37.06052856
762.25,,,,,,31.90323639,37.08690948
762.5,,,,,,31.78797531,37.10097656
762.75,,,,,,32.4281044,37.18213806
763,,,,,,31.56484222,37.1210495
763.25,,,,,,31.17631149,37.14736633
763.5,,,,,,31.15778732,37.16119996
763.75,,,,,,31.21076584,37.2017395
764,,,,,,31.20727158,37.13155975
764.25,,,,,,31.14006042,37.13608704
764.5,,,,,,31.0859375,37.16370392
764.75,,,,,,31.14033508,37.06181946
765,,,,,,31.21157074,37.54535981
765.25,,,,,,31.23089981,37.84961243
765.5,,,,,,31.28292465,37.91220703
765.75,,,,,,30.91276932,38.39962006
766,,,,,,30.8835144,38.76562043
766.25,,,,,,31.23186111,38.90063324
766.5,,,,,,31.30683899,39.06830749
766.75,,,,,,31.50387955,39.14642945
767,,,,,,32.13358307,39.70840302
767.25,,,,,,32.17756653,40.20432128
767.5,,,,,,32.13697815,40.27250062
767.75,,,,,,32.54623032,41.16447601
768,,,,,,33.11290741,41.55938873
768.25,,,,,,33.37356567,41.85455474
768.5,,,,,,34.15552902,42.78583831
768.75,,,,,,34.32512665,42.86533813
769,,,,,,34.49023056,43.19783935
769.25,,,,,,34.66608047,44.0066391
769.5,,,,,,35.38895798,44.86414948
769.75,,,,,,35.6146698,45.23625641
770,,,,,,35.7293663,45.84093475
770.25,,,,,,36.55725861,46.21779785
770.5,,,,,,36.7995224,46.2896164
770.75,,,,,,37.02889252,47.10419311
771,,,,,,37.52132797,47.29610596
771.25,,,,,,37.61645508,47.6912796
771.5,,,,,,37.94441986,47.71767883
771.75,,,,,,38.09907532,48.61906128
772,,,,,,38.63485336,49.01144714
772.25,,,,,,39.00401306,49.1956604
772.5,,,,,,39.20291901,50.19331512
772.75,,,,,,39.34614182,50.18903503
773,,,,,,40.00492859,50.4933197
773.25,,,,,,40.08182907,50.51204681
773.5,,,,,,40.24209595,50.70168457
773.75,,,,,,40.42931747,51.6815094
774,,,,,,40.43677902,51.59770661
774.25,,,,,,40.55356598,52.10661622
774.5,,,,,,41.11668015,52.17115174
774.75,,,,,,41.1953392,52.32606811
775,,,,,,41.24318695,52.42385101
775.25,,,,,,41.53650284,52.87419433
775.5,,,,,,41.71762466,53.36867524
775.75,,,,,,41.79891205,53.27204132
776,,,,,,41.94789505,53.6357071
776.25,,,,,,42.52972031,53.71392517
776.5,,,,,,42.62757874,53.83498078
776.75,,,,,,42.77433777,53.95790863
777,,,,,,43.00761414,54.71192779
777.25,,,,,,43.05577087,54.70746002
777.5,,,,,,43.15762711,55.07897644
777.75,,,,,,43.32921219,55.10947266
778,,,,,,43.90342712,55.86662292
778.25,,,,,,44.02086258,56.15185547
778.5,,,,,,44.15961838,56.90252381
778.75,,,,,,44.3098793,57.76757354
779,,,,,,44.98870087,58.16419373
779.25,,,,,,45.4691925,58.47143096
779.5,,,,,,45.63361359,59.43287659
779.75,,,,,,46.45937347,59.5526001
780,,,,,,46.59625626,59.84751892
780.25,,,,,,46.95864105,60.67165832
780.5,,,,,,47.65643311,61.16449585
780.75,,,,,,47.86530304,62.30635529
781,,,,,,48.17596817,62.59084168
781.25,,,,,,48.68991852,62.85619812
781.5,,,,,,49.20043182,63.87507476
781.75,,,,,,49.39419174,64.07559356
782,,,,,,50.18136978,64.37007294
782.25,,,,,,50.29687119,64.86625213
782.5,,,,,,50.6085968,65.48144074
782.75,,,,,,51.06926346,65.97470856
783,,,,,,51.51102066,66.93568726
783.25,,,,,,51.8853035,67.45536347
783.5,,,,,,52.27959061,67.57472076
783.75,,,,,,52.74312592,68.06895446
784,,,,,,53.13243103,68.6634018
784.25,,,,,,53.26192093,68.96680756
784.5,,,,,,53.95284271,69.74951935
784.75,,,,,,54.14226532,69.99960022
785,,,,,,54.37918854,70.28968506
785.25,,,,,,54.96035385,71.38422089
785.5,,,,,,55.40402222,71.63824768
785.75,,,,,,55.66321564,71.85455017
786,,,,,,56.28864288,71.93198548
786.25,,,,,,56.56707001,72.24846497
786.5,,,,,,56.74235916,72.17582702
786.75,,,,,,56.8877182,72.20711975
787,,,,,,57.70485687,71.65115204
787.25,,,,,,57.8948555,71.61157837
787.5,,,,,,57.89152145,71.44489289
787.75,,,,,,58.10067368,71.81064606
788,,,,,,58.11910248,70.72747193
788.25,,,,,,58.19768143,70.55822296
788.5,,,,,,58.88935471,70.47039642
788.75,,,,,,58.93381882,70.4897461
789,,,,,,59.14007568,70.7144806
789.25,,,,,,59.36421585,70.12900543
789.5,,,,,,59.31372833,70.2611618
789.75,,,,,,59.32720566,70.31127778
790,,,,,,59.49879456,69.48838349
790.25,,,,,,59.41441345,69.07945404
790.5,,,,,,59.47714615,69.03612214
790.75,,,,,,59.09925461,68.92427215
791,,,,,,58.8649025,68.90644684
791.25,,,,,,58.77709579,69.10802765
791.5,,,,,,58.22789383,65.57726898
791.75,,,,,,58.14019775,55.07774506
792,,,,,,58.27967834,35.08678436
792.25,,,,,,58.14016724,33.91143952
792.5,,,,,,57.90024185,33.70843048
792.75,,,,,,57.89992523,33.50224
793,,,,,,57.94892502,33.46162262
793.25,,,,,,57.68688965,33.06811524
793.5,,,,,,57.95328522,32.84026794
793.75,,,,,,57.28775406,33.31056518
794,,,,,,56.96659088,32.0317978
794.25,,,,,,56.82697296,32.04594269
794.5,,,,,,56.97047424,32.02266998
794.75,,,,,,56.83703232,31.58162842
795,,,,,,56.64920425,31.4473114
795.25,,,,,,56.71260071,31.89879456
795.5,,,,,,56.82675934,30.50104523
795.75,,,,,,56.58307266,30.40838012
796,,,,,,56.77598953,30.54679412
796.25,,,,,,56.02410889,30.3704773
796.5,,,,,,55.93312454,30.1203186
796.75,,,,,,55.88818741,29.78708954
797,,,,,,55.92851639,29.4097229
797.25,,,,,,56.03979874,28.72677155
797.5,,,,,,55.63352966,28.72572785
797.75,,,,,,55.75722504,28.7136795
798,,,,,,55.42495346,28.90558777
798.25,,,,,,55.08434677,28.35529632
798.5,,,,,,54.76537704,28.11023712
798.75,,,,,,54.78549576,27.23058472
799,,,,,,54.6309166,27.1434494
799.25,,,,,,54.72008514,27.07038575
799.5,,,,,,54.93965912,27.19754334
799.75,,,,,,54.44747162,27.40316162
800,,,,,,54.42695999,26.88444214
800.25,,,,,,54.20289993,26.55090637
800.5,,,,,,54.5366745,26.29874725
800.75,,,,,,53.50475693,25.7878601
801,,,,,,53.48871613,25.72158966
801.25,,,,,,53.26517487,25.7810257
801.5,,,,,,53.54674149,25.35907745
801.75,,,,,,53.56266022,
802,,,,,,53.62178421,
802.25,,,,,,53.05024719,
802.5,,,,,,53.19844055,
802.75,,,,,,53.12505722,
803,,,,,,52.84104156,
803.25,,,,,,53.10919952,
803.5,,,,,,52.1856308,
803.75,,,,,,52.07041168,
804,,,,,,52.12103271,
804.25,,,,,,51.97799683,
804.5,,,,,,52.15623856,
804.75,,,,,,52.16164398,
805,,,,,,52.06818771,
805.25,,,,,,52.25778198,
805.5,,,,,,51.80608368,
805.75,,,,,,51.86242676,
806,,,,,,51.81167221,
806.25,,,,,,51.62184143,
806.5,,,,,,52.0291748,
806.75,,,,,,50.80879211,
807,,,,,,50.76791382,
807.25,,,,,,50.88543701,
807.5,,,,,,50.75520325,
807.75,,,,,,50.5753746,
808,,,,,,50.68784332,
808.25,,,,,,50.54709625,
808.5,,,,,,50.85973358,
808.75,,,,,,49.79803848,
809,,,,,,49.77463913,
809.25,,,,,,49.72593307,
809.5,,,,,,49.70233917,
809.75,,,,,,49.9174118,
810,,,,,,49.47251129,
810.25,,,,,,49.35441208,
810.5,,,,,,49.46222305,
810.75,,,,,,48.61104202,
811,,,,,,48.51757813,
811.25,,,,,,48.56222534,
811.5,,,,,,48.61196518,
811.75,,,,,,48.72124481,
812,,,,,,48.29536057,
812.25,,,,,,47.97872543,
812.5,,,,,,48.11640167,
812.75,,,,,,47.35175705,
813,,,,,,47.25150681,
813.25,,,,,,47.35794067,
813.5,,,,,,47.3284111,
813.75,,,,,,47.01826859,
814,,,,,,46.90273285,
814.25,,,,,,46.84073639,
814.5,,,,,,46.66111755,
814.75,,,,,,46.50996399,
815,,,,,,46.02877045,
815.25,,,,,,45.94168472,
815.5,,,,,,45.93894577,
815.75,,,,,,45.81993484,
816,,,,,,46.0378952,
816.25,,,,,,45.78113937,
816.5,,,,,,45.65930557,
816.75,,,,,,45.51855087,
817,,,,,,45.48952866,
817.25,,,,,,45.44968796,
817.5,,,,,,44.75815201,
817.75,,,,,,44.62274933,
818,,,,,,44.55683899,
818.25,,,,,,44.58713531,
818.5,,,,,,44.88791656,
818.75,,,,,,44.39463043,
819,,,,,,44.43368149,
819.25,,,,,,44.47757339,
819.5,,,,,,44.26053238,
819.75,,,,,,44.21483231,
820,,,,,,43.54171753,
820.25,,,,,,43.50761414,
820.5,,,,,,43.50008392,
820.75,,,,,,43.61870956,
821,,,,,,43.46201706,
821.25,,,,,,43.16248322,
821.5,,,,,,43.11249161,
821.75,,,,,,42.78267288,
822,,,,,,42.85177231,
822.25,,,,,,41.85657501,
822.5,,,,,,41.85562897,
822.75,,,,,,41.71007919,
823,,,,,,42.09840775,
823.25,,,,,,42.35028839,
823.5,,,,,,41.93906403,
823.75,,,,,,42.01294708,
824,,,,,,41.7647438,
824.25,,,,,,42.31910324,
824.5,,,,,,41.11272049,
824.75,,,,,,40.95468903,
825,,,,,,40.89820099,
825.25,,,,,,40.93039703,
825.5,,,,,,41.07237625,
825.75,,,,,,40.89538193,
826,,,,,,40.74488831,
826.25,,,,,,40.74496078,
826.5,,,,,,40.48703003,
826.75,,,,,,40.21786499,
827,,,,,,39.64071655,
827.25,,,,,,39.46139145,
827.5,,,,,,39.49140549,
827.75,,,,,,39.49116135,
828,,,,,,39.20331192,
828.25,,,,,,39.17041397,
828.5,,,,,,38.99718475,
828.75,,,,,,39.4535141,
829,,,,,,38.18235779,
829.25,,,,,,38.22512054,
829.5,,,,,,38.14515686,
829.75,,,,,,38.16960144,
830,,,,,,38.20562363,
830.25,,,,,,38.07963943,
830.5,,,,,,37.81538773,
830.75,,,,,,37.89113998,
831,,,,,,37.63539886,
831.25,,,,,,37.64788818,
831.5,,,,,,38.14742279,
831.75,,,,,,37.31604385,
832,,,,,,37.01828003,
832.25,,,,,,36.94378662,
832.5,,,,,,36.94564056,
832.75,,,,,,36.88062286,
833,,,,,,37.02651978,
833.25,,,,,,36.93547058,
833.5,,,,,,37.0484848,
833.75,,,,,,36.57996368,
834,,,,,,36.60037231,
834.25,,,,,,36.35607147,
834.5,,,,,,36.74076843,
834.75,,,,,,35.8440094,
835,,,,,,35.68241882,
835.25,,,,,,35.57435989,
835.5,,,,,,35.647789,
835.75,,,,,,35.87382126,
836,,,,,,35.46921158,
836.25,,,,,,35.55242157,
836.5,,,,,,35.30913544,
836.75,,,,,,35.00310135,
837,,,,,,34.53952408,
837.25,,,,,,34.51572418,
837.5,,,,,,34.62503815,
837.75,,,,,,34.56853104,
838,,,,,,34.68863297,
838.25,,,,,,34.21074295,
838.5,,,,,,34.05971527,
838.75,,,,,,34.3457489,
839,,,,,,33.68983841,
839.25,,,,,,33.34151077,
839.5,,,,,,33.30560303,
839.75,,,,,,33.39706802,
840,,,,,,33.35932159,
840.25,,,,,,33.12543869,
840.5,,,,,,33.04637527,
840.75,,,,,,32.81072235,
841,,,,,,33.19485855,
841.25,,,,,,32.46304703,
841.5,,,,,,32.13047791,
841.75,,,,,,32.1783371,
842,,,,,,32.1606636,
842.25,,,,,,32.40761948,
842.5,,,,,,32.09665298,
842.75,,,,,,32.1165657,
843,,,,,,31.87184143,
843.25,,,,,,31.97144318,
843.5,,,,,,31.24608612,
843.75,,,,,,31.24473572,
844,,,,,,31.61523819,
844.25,,,,,,31.48260498,
844.5,,,,,,31.83650589,
844.75,,,,,,31.46011734,
845,,,,,,31.45390701,
845.25,,,,,,31.50709152,
845.5,,,,,,31.39143372,
845.75,,,,,,31.31074524,
846,,,,,,31.53056335,
846.25,,,,,,30.93147278,
846.5,,,,,,30.92715073,
846.75,,,,,,30.8837738,
847,,,,,,30.9057579,
847.25,,,,,,30.91748047,
847.5,,,,,,30.93470001,
847.75,,,,,,30.98511505,
848,,,,,,30.93420792,
848.25,,,,,,30.95613861,
848.5,,,,,,30.96766663,
848.75,,,,,,31.00144958,
849,,,,,,30.94296646,
849.25,,,,,,30.9467392,
849.5,,,,,,30.96975327,
849.75,,,,,,30.88484955,
850,,,,,,30.89540863,
850.25,,,,,,31.28779984,
850.5,,,,,,31.54134369,
850.75,,,,,,31.59350586,
851,,,,,,31.99968338,
851.25,,,,,,32.30468369,
851.5,,,,,,32.41719437,
851.75,,,,,,32.55692291,
852,,,,,,32.62202454,
852.25,,,,,,33.09033585,
852.5,,,,,,33.38847351,
852.75,,,,,,33.50360107,
853,,,,,,33.56041718,
853.25,,,,,,34.30373001,
853.5,,,,,,34.63282394,
853.75,,,,,,34.87879562,
854,,,,,,35.65486526,
854.25,,,,,,35.72111511,
854.5,,,,,,35.99819946,
854.75,,,,,,36.67219925,
855,,,,,,37.12804413,
855.25,,,,,,37.38679123,
855.5,,,,,,37.69688034,
855.75,,,,,,38.20077896,
856,,,,,,38.51483154,
856.25,,,,,,38.57468033,
856.5,,,,,,39.25349426,
856.75,,,,,,39.41342163,
857,,,,,,39.742733,
857.25,,,,,,39.76473236,
857.5,,,,,,40.51836395,
857.75,,,,,,40.5158844,
858,,,,,,40.84287262,
858.25,,,,,,40.99638367,
858.5,,,,,,41.8277626,
858.75,,,,,,41.82419586,
859,,,,,,42.07776642,
859.25,,,,,,42.09337234,
859.5,,,,,,42.25140381,
859.75,,,,,,43.0679245,
860,,,,,,43.0258522,
860.25,,,,,,42.99808884,
860.5,,,,,,43.42218018,
860.75,,,,,,43.47595978,
861,,,,,,43.60505676,
861.25,,,,,,43.68654251,
861.5,,,,,,44.06182861,
861.75,,,,,,44.47389603,
862,,,,,,44.39336777,
862.25,,,,,,44.69642258,
862.5,,,,,,44.65704727,
862.75,,,,,,44.76160431,
863,,,,,,44.86248398,
863.25,,,,,,44.96492386,
863.5,,,,,,45.59327316,
863.75,,,,,,45.58955002,
864,,,,,,45.89914703,
864.25,,,,,,45.92456055,
864.5,,,,,,46.5555191,
864.75,,,,,,46.79321289,
865,,,,,,47.07517624,
865.25,,,,,,47.41876984,
865.5,,,,,,48.13964462,
865.75,,,,,,48.47016144,
866,,,,,,48.72619247,
866.25,,,,,,49.52739716,
866.5,,,,,,49.62716675,
866.75,,,,,,49.87293243,
867,,,,,,50.55971527,
867.25,,,,,,50.97041321,
867.5,,,,,,51.23386383,
867.75,,,,,,51.92196274,
868,,,,,,52.15903473,
868.25,,,,,,52.3801651,
868.5,,,,,,53.22922897,
868.75,,,,,,53.39632797,
869,,,,,,53.64172745,
869.25,,,,,,54.05521011,
869.5,,,,,,54.56786728,
869.75,,,,,,54.9789238,
870,,,,,,55.24789429,
870.25,,,,,,55.77973938,
870.5,,,,,,56.21280289,
870.75,,,,,,56.3122673,
871,,,,,,56.72412872,
871.25,,,,,,57.2195015,
871.5,,,,,,57.47233963,
871.75,,,,,,58.12459946,
872,,,,,,58.33300018,
872.25,,,,,,58.57473755,
872.5,,,,,,58.6452446,
872.75,,,,,,59.48685074,
873,,,,,,59.69853973,
873.25,,,,,,59.87879181,
873.5,,,,,,59.94332123,
873.75,,,,,,60.20705414,
874,,,,,,60.14652252,
874.25,,,,,,60.17259979,
874.5,,,,,,59.70929337,
874.75,,,,,,59.67631531,
875,,,,,,59.78984833,
875.25,,,,,,59.53741074,
875.5,,,,,,59.84220505,
875.75,,,,,,58.93955994,
876,,,,,,58.79851913,
876.25,,,,,,58.72533035,
876.5,,,,,,58.74145508,
876.75,,,,,,58.92873383,
877,,,,,,58.44083786,
877.25,,,,,,58.55096817,
877.5,,,,,,58.32701874,
877.75,,,,,,58.59273148,
878,,,,,,57.90698624,
878.25,,,,,,57.5662117,
878.5,,,,,,57.53010178,
878.75,,,,,,57.43689346,
879,,,,,,57.42203903,
879.25,,,,,,57.59002304,
879.5,,,,,,54.64772415,
879.75,,,,,,45.89812088,
880,,,,,,37.81433868,
880.25,,,,,,29.23898697,
880.5,,,,,,28.25953293,
880.75,,,,,,28.09035873,
881,,,,,,27.91853333,
881.25,,,,,,27.88468552,
881.5,,,,,,27.5567627,
881.75,,,,,,27.36688995,
882,,,,,,27.75880432,
882.25,,,,,,26.69316483,
882.5,,,,,,26.59032822,
882.75,,,,,,26.70495224,
883,,,,,,26.68555832,
883.25,,,,,,26.31802368,
883.5,,,,,,26.20609283,
883.75,,,,,,26.5823288,
884,,,,,,25.41753769,
884.25,,,,,,25.34031677,
884.5,,,,,,25.45566177,
884.75,,,,,,25.30873108,
885,,,,,,25.38140106,
885.25,,,,,,25.1002655,
885.5,,,,,,24.82257462,
885.75,,,,,,24.50810242,
886,,,,,,23.93897629,
886.25,,,,,,23.93810654,
886.5,,,,,,23.92806625,
886.75,,,,,,24.08798981,
887,,,,,,23.6294136,
887.25,,,,,,23.4251976,
887.5,,,,,,23.87335968,
887.75,,,,,,22.69215393,
888,,,,,,22.61954117,
888.25,,,,,,22.55865479,
888.5,,,,,,22.66461945,
888.75,,,,,,22.83596802,
889,,,,,,22.40370178,
889.25,,,,,,22.12575531,
889.5,,,,,,21.91562271,
889.75,,,,,,21.48988342,
890,,,,,,21.39138031,
890.25,,,,,,21.43465805,
890.5,,,,,,21.48418808,
890.75,,,,,,21.13256454,
891,,,,,,21.17224884,
,,,,,,20.9186821,


==> data/RQ1/net.csv <==
ROUND,FEDAVG,FEDAVGM,SCAFFOLD,MOON,DIFF,HIER,decentral
0,0.000221252,0.000221252,0.000221252,0.000221252,0.000221252,0.000221252,0.000177002
0.25,0.000221252,0.000221252,0.000221252,0.000221252,0.000221252,0.000221252,0.000177002
0.5,0.000221252,0.000221252,0.000221252,0.000221252,0.000221252,0.000221252,0.000177002
0.75,0.000221252,0.000221252,0.000221252,0.000221252,0.000221252,0.000221252,0.000177002
1,0.000221252,0.000221252,0.000221252,0.000221252,0.000221252,0.000221252,0.000177002
1.25,0.000221252,0.000221252,0.000221252,0.000221252,0.000221252,0.000221252,0.000177002
1.5,0.000221252,0.000221252,0.000221252,0.000221252,0.000221252,0.000221252,0.000177002
1.75,0.000221252,0.000221252,0.000221252,0.000221252,0.000221252,0.000221252,0.000177002
2,0.000221252,0.000221252,0.000221252,0.000221252,0.000221252,0.000221252,0.000177002
2.25,0.000221252,0.000221252,0.000221252,0.000221252,0.000221252,0.000221252,0.000177002
2.5,0.000221252,0.000221252,0.000221252,0.000221252,0.000221252,0.000221252,0.000177002
2.75,0.000221252,0.000221252,0.000221252,0.000221252,0.000221252,0.000221252,0.000177002
3,0.000221252,0.000221252,0.000221252,0.000221252,0.000221252,0.000221252,0.000177002
3.25,0.000221252,0.000221252,0.000221252,0.000221252,0.000221252,0.000221252,0.000177002
3.5,0.000221252,0.000221252,0.000221252,0.000221252,0.000221252,0.000221252,0.000177002
3.75,0.000221252,0.000221252,0.000221252,0.000221252,0.000221252,0.000221252,0.000177002
4,0.000221252,0.000221252,0.000221252,0.000221252,0.000221252,0.000221252,0.000177002
4.25,0.000221252,0.000221252,0.000221252,0.000221252,0.000221252,0.000221252,0.000177002
4.5,0.000221252,0.000221252,0.000221252,0.000221252,0.000221252,0.000221252,0.000177002
4.75,1.46812439,0.000221252,0.000221252,0.000221252,0.000221252,1.46812439,0.117449951
5,1.46812439,1.468204498,0.000221252,0.000221252,0.000221252,1.46812439,1.174499512
5.25,1.46812439,1.468204498,0.000221252,0.000221252,1.46812439,1.46812439,1.174499512
5.5,1.46812439,1.468204498,2.930152893,0.000221252,1.46812439,1.46812439,1.174499512
5.75,1.46812439,1.468204498,2.930152893,0.000221252,1.46812439,1.46812439,1.174499512
6,1.46812439,2.936187744,2.930152893,0.000221252,1.46812439,1.46812439,1.174499512
6.25,1.46812439,2.936187744,2.930152893,0.000221252,1.46812439,1.46812439,1.174499512
6.5,1.46812439,2.936187744,2.930152893,1.468204498,1.46812439,1.46812439,11.74563598
6.75,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
7,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
7.25,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
7.5,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
7.75,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
8,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
8.25,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
8.5,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
8.75,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
9,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
9.25,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
9.5,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
9.75,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
10,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
10.25,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
10.5,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
10.75,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
11,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
11.25,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
11.5,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
11.75,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
12,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
12.25,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
12.5,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
12.75,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
13,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
13.25,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
13.5,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
13.75,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
14,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
14.25,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
14.5,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
14.75,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
15,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
15.25,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
15.5,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
15.75,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
16,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
16.25,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
16.5,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
16.75,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
17,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
17.25,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
17.5,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
17.75,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
18,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
18.25,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
18.5,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
18.75,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
19,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
19.25,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
19.5,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
19.75,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
20,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
20.25,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
20.5,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
20.75,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
21,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,1.46812439,23.48886108
21.25,1.46812439,2.936187744,2.930152893,2.936107635,1.46812439,2.936271667,23.48886108
21.5,1.46812439,4.404335022,2.930152893,2.936107635,1.46812439,2.936271667,23.48886108
21.75,1.46812439,4.404335022,2.930152893,2.936107635,1.46812439,2.936271667,23.48886108
22,1.46812439,7.340629578,2.930152893,2.936107635,1.46812439,4.404418945,23.48886108
22.25,1.46812439,8.808898926,2.930152893,2.936107635,1.46812439,5.872566223,23.48886108
22.5,1.46812439,10.2770462,2.930152893,2.936107635,1.46812439,5.872566223,23.48886108
22.75,2.936271667,10.2770462,2.930152893,2.936107635,2.936271667,7.340713501,23.48886108
23,2.936271667,10.2770462,2.930152893,2.936107635,2.936271667,7.340713501,23.48886108
23.25,4.404418945,10.2770462,5.860492706,2.936107635,2.936271667,8.808982849,23.48886108
23.5,7.340713501,11.74519348,8.79083252,2.936107635,4.404418945,8.808982849,23.48886108
23.75,13.21342468,16.14990234,14.65151215,2.936107635,7.340713501,10.27713013,23.48886108
24,13.21342468,16.14990234,17.58197403,2.936107635,8.808982849,10.27713013,23.48886108
24.25,14.68157196,16.14990234,17.58197403,2.936107635,8.808982849,10.27713013,23.48886108
24.5,16.14998627,17.61804962,20.51231384,2.936107635,10.27713013,10.27713013,23.48886108
24.75,16.14998627,17.61804962,20.51231384,2.936107635,10.27713013,11.7452774,23.48886108
25,16.14998627,17.61804962,20.51231384,2.936107635,11.7452774,13.21342468,23.48886108
25.25,16.14998627,17.61804962,20.51231384,2.936107635,11.7452774,16.14998627,23.48886108
25.5,16.14998627,17.61804962,23.44265366,2.936107635,13.21342468,16.14998627,23.48886108
25.75,16.14998627,17.61804962,32.23394012,2.936107635,14.68157196,16.14998627,23.48886108
26,16.14998627,17.61804962,32.23394012,2.936107635,14.68157196,16.14998627,23.48886108
26.25,16.14998627,17.61804962,32.23394012,2.936107635,14.68157196,16.14998627,23.48886108
26.5,16.14998627,17.61804962,32.23394012,2.936107635,14.68157196,16.14998627,23.48886108
26.75,16.14998627,17.61804962,32.23394012,2.936107635,16.14998627,16.14998627,23.48886108
27,16.14998627,17.61804962,32.23394012,2.936107635,16.14998627,16.14998627,23.48886108
27.25,16.14998627,17.61804962,32.23394012,2.936107635,16.14998627,16.14998627,23.48886108
27.5,16.14998627,17.61804962,32.23394012,4.404335022,16.14998627,16.14998627,35.23468018
27.75,16.14998627,17.61804962,32.23394012,4.404335022,16.14998627,17.6178894,35.23468018
28,16.14998627,17.61804962,32.23394012,4.404335022,16.14998627,17.6178894,35.23468018
28.25,16.14998627,17.61804962,32.23394012,4.404335022,16.14998627,17.6178894,35.23468018
28.5,16.14998627,17.61804962,32.23394012,4.404335022,16.14998627,17.6178894,35.23468018
28.75,16.14998627,17.61804962,32.23394012,4.404335022,16.14998627,17.6178894,35.23468018
29,16.14998627,17.61804962,32.23394012,4.404335022,16.14998627,17.6178894,35.23468018
29.25,16.14998627,17.61804962,32.23394012,4.404335022,16.14998627,17.6178894,35.23468018
29.5,16.14998627,17.61804962,32.23394012,4.404335022,16.14998627,17.6178894,35.23468018
29.75,16.14998627,17.61804962,32.23394012,4.404335022,16.14998627,17.6178894,35.23468018
30,16.14998627,17.61804962,32.23394012,7.340789795,16.14998627,17.6178894,58.72631836
30.25,16.14998627,17.61804962,32.23394012,7.340789795,16.14998627,17.6178894,58.72631836
30.5,17.6178894,17.61804962,32.23394012,8.809139252,16.14998627,17.6178894,70.47311402
30.75,17.6178894,17.61804962,32.23394012,8.809139252,16.14998627,17.6178894,70.47311402
31,17.6178894,20.54895782,32.23394012,8.809139252,16.14998627,19.08579254,70.47311402
31.25,17.6178894,20.54895782,32.23394012,10.27736664,16.14998627,19.08579254,82.21893312
31.5,17.6178894,20.54895782,32.23394012,11.74559402,16.14998627,19.08579254,93.96475216
31.75,17.6178894,20.54895782,32.23394012,11.74559402,16.14998627,20.55369568,93.96475216
32,17.6178894,20.54895782,32.23394012,11.74559402,16.14998627,20.55369568,93.96475216
32.25,17.6178894,20.54895782,32.23394012,13.21382141,16.14998627,20.55369568,105.7105713
32.5,17.6178894,20.54895782,32.23394012,13.21382141,16.14998627,20.55369568,105.7105713
32.75,17.6178894,20.54895782,32.23394012,14.6820488,16.14998627,20.55369568,117.4563904
33,17.6178894,20.54895782,32.23394012,14.6820488,16.14998627,20.55369568,117.4563904
33.25,17.6178894,20.54895782,32.23394012,14.6820488,17.6178894,20.55369568,117.4563904
33.5,17.6178894,20.54895782,32.23394012,14.6820488,17.6178894,20.55369568,117.4563904
33.75,17.6178894,20.54895782,32.23394012,14.6820488,17.6178894,20.55369568,117.4563904
34,17.6178894,20.54895782,32.23394012,16.15054321,17.6178894,20.55369568,129.2043457
34.25,17.6178894,20.54895782,35.16387177,16.15054321,17.6178894,20.55369568,129.2043457
34.5,17.6178894,20.54895782,35.16387177,17.6187706,17.6178894,20.55369568,140.9501648
34.75,17.6178894,20.54895782,35.16387177,17.6187706,17.6178894,20.55369568,140.9501648
35,17.6178894,20.54895782,35.16387177,17.6187706,17.6178894,20.55369568,140.9501648
35.25,17.6178894,20.54895782,35.16387177,17.6187706,17.6178894,20.55369568,140.9501648
35.5,17.6178894,20.54895782,35.16387177,17.6187706,17.6178894,20.55369568,140.9501648
35.75,17.6178894,20.54895782,35.16387177,17.6187706,17.6178894,20.55369568,140.9501648
36,17.6178894,20.54895782,35.16387177,17.6187706,17.6178894,20.55369568,140.9501648
36.25,17.6178894,20.54895782,35.16387177,17.6187706,17.6178894,20.55369568,140.9501648
36.5,17.6178894,20.54895782,35.16387177,17.6187706,17.6178894,20.55369568,140.9501648
36.75,17.6178894,20.54895782,35.16387177,17.6187706,17.6178894,20.55369568,140.9501648
37,17.6178894,20.54895782,35.16387177,17.6187706,17.6178894,20.55369568,140.9501648
37.25,17.6178894,20.54895782,35.16387177,17.6187706,17.6178894,20.55369568,140.9501648
37.5,19.08603668,20.54895782,35.16387177,17.6187706,17.6178894,20.55369568,140.9501648
37.75,19.08603668,20.54895782,35.16387177,17.6187706,17.6178894,20.55369568,140.9501648
38,22.02233124,20.54895782,35.16387177,17.6187706,17.6178894,22.02184296,140.9501648
38.25,23.49047852,23.48011017,35.16387177,17.6187706,17.6178894,22.02184296,140.9501648
38.5,24.95862579,29.34241486,35.16387177,17.6187706,17.6178894,22.02184296,140.9501648
38.75,26.42677307,32.2735672,35.16387177,17.6187706,17.6178894,22.02184296,140.9501648
39,29.36306763,35.20471954,35.16387177,17.6187706,17.6178894,22.02184296,140.9501648
39.25,30.8312149,41.06702423,35.16387177,17.6187706,17.6178894,22.02184296,140.9501648
39.5,32.29987335,43.99817657,35.16387177,17.6187706,17.6178894,23.48999023,140.9501648
39.75,32.29987335,46.92984009,35.16387177,17.6187706,17.6178894,23.48999023,140.9501648
40,32.29987335,49.86099243,35.16387177,17.6187706,20.55418396,26.42628479,140.9501648
40.25,32.29987335,49.86099243,35.16387177,17.6187706,20.55418396,27.89443207,140.9501648
40.5,32.29987335,49.86099243,35.16387177,17.6187706,22.02233124,29.36257935,140.9501648
40.75,32.29987335,49.86099243,35.16387177,17.6187706,23.49047852,29.36257935,140.9501648
41,32.29987335,49.86099243,35.16387177,17.6187706,27.89492035,29.36257935,140.9501648
41.25,32.29987335,49.86099243,35.16387177,17.6187706,27.89492035,29.36257935,140.9501648
41.5,32.29987335,49.86099243,35.16387177,17.6187706,27.89492035,29.36257935,140.9501648
41.75,32.29987335,49.86099243,38.09421158,17.6187706,27.89492035,29.36257935,140.9501648
42,32.29987335,49.86099243,41.02455139,17.6187706,27.89492035,29.36257935,140.9501648
42.25,32.29987335,49.86099243,46.88523102,17.6187706,27.89492035,29.36257935,140.9501648
42.5,32.29987335,49.86099243,52.74591064,17.6187706,30.8312149,29.36257935,140.9501648
42.75,32.29987335,49.86099243,52.74591064,19.08667374,32.29987335,29.36257935,152.6933899
43,32.29987335,49.86099243,52.74591064,19.08667374,32.29987335,29.36257935,152.6933899
43.25,32.29987335,49.86099243,55.67625046,19.08667374,32.29987335,29.36257935,152.6933899
43.5,32.29987335,49.86099243,64.46778107,19.08667374,32.29987335,30.83048248,152.6933899
43.75,32.29987335,49.86099243,64.46778107,19.08667374,32.29987335,30.83048248,152.6933899
44,32.29987335,49.86099243,64.46778107,19.08667374,32.29987335,32.29889679,152.6933899
44.25,32.29987335,49.86099243,64.46778107,19.08667374,32.29987335,32.29889679,152.6933899
44.5,32.29987335,49.86099243,64.46778107,19.08667374,32.29987335,32.29889679,152.6933899
44.75,32.29987335,49.86099243,64.46778107,19.08667374,32.29987335,32.29889679,152.6933899
45,32.29987335,49.86099243,64.46778107,19.08667374,32.29987335,32.29889679,152.6933899
45.25,32.29987335,49.86099243,64.46778107,19.08667374,32.29987335,32.29889679,152.6933899
45.5,32.29987335,49.86099243,64.46778107,19.08667374,32.29987335,32.29889679,152.6933899
45.75,33.76777649,52.79190063,64.46778107,19.08667374,32.29987335,32.29889679,152.6933899
46,33.76777649,52.79190063,64.46778107,19.08667374,32.29987335,32.29889679,152.6933899
46.25,33.76777649,52.79190063,64.46778107,19.08667374,32.29987335,32.29889679,152.6933899
46.5,33.76777649,52.79190063,64.46778107,19.08667374,33.76777649,32.29889679,152.6933899
46.75,33.76777649,52.79190063,64.46778107,19.08667374,33.76777649,32.29889679,152.6933899
47,33.76777649,52.79190063,64.46778107,19.08667374,33.76777649,32.29889679,152.6933899
47.25,33.76777649,52.79190063,64.46778107,19.08667374,33.76777649,32.29889679,152.6933899
47.5,33.76777649,52.79190063,67.39771271,19.08667374,33.76777649,33.76679993,152.6933899
47.75,33.76777649,52.79190063,67.39771271,19.08667374,33.76777649,33.76679993,152.6933899
48,33.76777649,52.79190063,67.39771271,19.08667374,33.76777649,33.76679993,152.6933899
48.25,33.76777649,52.79190063,67.39771271,19.08667374,33.76777649,33.76679993,152.6933899
48.5,33.76777649,52.79190063,67.39771271,19.08667374,33.76777649,33.76679993,152.6933899
48.75,33.76777649,52.79190063,67.39771271,19.08667374,33.76777649,33.76679993,152.6933899
49,33.76777649,52.79190063,67.39771271,19.08667374,33.76777649,33.76679993,152.6933899
49.25,33.76777649,52.79190063,67.39771271,19.08667374,33.76777649,33.76679993,152.6933899
49.5,33.76777649,52.79190063,67.39771271,19.08667374,33.76777649,33.76679993,152.6933899
49.75,33.76777649,52.79190063,67.39771271,19.08667374,33.76777649,33.76679993,152.6933899
50,33.76777649,52.79190063,67.39771271,19.08667374,33.76777649,33.76679993,152.6933899
50.25,33.76777649,52.79190063,67.39771271,19.08667374,33.76777649,33.76679993,152.6933899
50.5,33.76777649,52.79190063,67.39771271,19.08667374,33.76777649,33.76679993,152.6933899
50.75,33.76777649,52.79190063,67.39771271,19.08667374,33.76777649,33.76679993,152.6933899
51,33.76777649,52.79190063,67.39771271,19.08667374,33.76777649,33.76679993,152.6933899
51.25,33.76777649,52.79190063,67.39771271,19.08667374,33.76777649,33.76679993,152.6933899
51.5,33.76777649,52.79190063,67.39771271,19.08667374,33.76777649,33.76679993,152.6933899
51.75,33.76777649,52.79190063,67.39771271,19.08667374,33.76777649,33.76679993,152.6933899
52,33.76777649,52.79190063,67.39771271,19.08667374,33.76777649,33.76679993,152.6933899
52.25,33.76777649,52.79190063,67.39771271,19.08667374,33.76777649,33.76679993,152.6933899
52.5,35.23592377,52.79190063,67.39771271,19.08667374,33.76777649,33.76679993,152.6933899
52.75,35.23592377,55.72305298,67.39771271,20.55490112,33.76777649,33.76679993,164.439209
53,38.17221832,55.72305298,67.39771271,20.55490112,33.76777649,33.76679993,164.439209
53.25,38.17221832,58.65420532,67.39771271,20.55490112,35.23592377,35.2349472,164.439209
53.5,39.6403656,67.44766235,67.39771271,20.55490112,36.70407104,36.70309448,164.439209
53.75,41.10851288,67.44766235,67.39771271,20.55490112,38.17221832,36.70309448,164.439209
54,42.57666016,67.44766235,67.39771271,22.02312851,39.6403656,36.70309448,176.1850281
54.25,45.51295471,73.30996704,67.39771271,22.02312851,41.10851288,38.17124176,176.1850281
54.5,45.51295471,76.24111938,67.39771271,22.02312851,42.57666016,38.17124176,176.1850281
54.75,48.44924927,82.10342407,67.39771271,22.02312851,44.04480743,39.63938904,176.1850281
55,48.44924927,82.10342407,70.32805252,22.02312851,44.04480743,39.63938904,176.1850281
55.25,48.44924927,82.10342407,73.25839233,23.4913559,44.04480743,41.10753632,187.9308472
55.5,48.44924927,82.10342407,79.11907196,23.4913559,45.51295471,41.10753632,187.9308472
55.75,48.44924927,82.10342407,82.04941177,23.4913559,46.98110199,41.10753632,187.9308472
56,48.44924927,82.10342407,84.97975159,24.95958328,48.44924927,42.57568359,199.6766662
56.25,48.44924927,82.10342407,84.97975159,26.42781067,48.44924927,42.57568359,211.4224854
56.5,48.44924927,82.10342407,87.9100914,26.42781067,48.44924927,44.04383087,211.4224854
56.75,48.44924927,82.10342407,90.84043121,26.42781067,48.44924927,44.04383087,211.4224854
57,48.44924927,82.10342407,96.70111084,26.42781067,48.44924927,45.51197815,211.4224854
57.25,48.44924927,82.10342407,96.70111084,26.42781067,48.44924927,48.44827271,211.4224854
57.5,48.44924927,82.10342407,96.70111084,29.36426544,48.44924927,48.44827271,234.9141235
57.75,48.44924927,82.10342407,96.70111084,29.36426544,48.44924927,48.44827271,234.9141235
58,48.44924927,82.10342407,96.70111084,29.36426544,48.44924927,48.44827271,234.9141235
58.25,48.44924927,82.10342407,96.70111084,29.36426544,48.44924927,48.44827271,234.9141235
58.5,48.44924927,82.10342407,96.70111084,29.36426544,48.44924927,49.91617584,234.9141235
58.75,49.9171524,82.10342407,96.70111084,29.36426544,48.44924927,49.91617584,234.9141235
59,49.9171524,82.10342407,96.70111084,29.36426544,48.44924927,49.91617584,234.9141235
59.25,49.9171524,85.03433228,96.70111084,30.83249283,49.9171524,49.91617584,246.6599426
59.5,49.9171524,85.03433228,96.70111084,30.83249283,49.9171524,49.91617584,246.6599426
59.75,49.9171524,85.03433228,96.70111084,32.30123138,49.9171524,49.91617584,258.409851
60,49.9171524,85.03433228,96.70111084,32.30123138,49.9171524,49.91617584,258.409851
60.25,49.9171524,85.03433228,96.70111084,33.76945877,49.9171524,49.91617584,270.1556702
60.5,49.9171524,85.03433228,96.70111084,33.76945877,49.9171524,49.91617584,270.1556702
60.75,49.9171524,85.03433228,96.70111084,33.76945877,49.9171524,49.91617584,270.1556702
61,49.9171524,85.03433228,96.70111084,33.76945877,49.9171524,51.38407898,270.1556702
61.25,49.9171524,85.03433228,99.63104248,33.76945877,49.9171524,51.38407898,270.1556702
61.5,49.9171524,85.03433228,99.63104248,33.76945877,49.9171524,51.38407898,270.1556702
61.75,49.9171524,85.03433228,99.63104248,33.76945877,49.9171524,51.38407898,270.1556702
62,49.9171524,85.03433228,99.63104248,33.76945877,49.9171524,52.85198212,270.1556702
62.25,49.9171524,85.03433228,99.63104248,33.76945877,49.9171524,52.85198212,270.1556702
62.5,49.9171524,85.03433228,99.63104248,33.76945877,49.9171524,52.85198212,270.1556702
62.75,49.9171524,85.03433228,99.63104248,33.76945877,49.9171524,52.85198212,270.1556702
63,49.9171524,85.03433228,99.63104248,33.76945877,49.9171524,52.85198212,270.1556702
63.25,49.9171524,85.03433228,99.63104248,33.76945877,49.9171524,52.85198212,270.1556702
63.5,49.9171524,85.03433228,99.63104248,33.76945877,49.9171524,52.85198212,270.1556702
63.75,49.9171524,85.03433228,99.63104248,33.76945877,49.9171524,52.85198212,270.1556702
64,49.9171524,85.03433228,99.63104248,33.76945877,49.9171524,52.85198212,270.1556702
64.25,49.9171524,85.03433228,99.63104248,35.23736191,49.9171524,52.85198212,281.8988953
64.5,49.9171524,85.03433228,99.63104248,35.23736191,49.9171524,52.85198212,281.8988953
64.75,49.9171524,85.03433228,99.63104248,35.23736191,49.9171524,52.85198212,281.8988953
65,49.9171524,85.03433228,99.63104248,35.23736191,49.9171524,52.85198212,281.8988953
65.25,49.9171524,85.03433228,99.63104248,35.23736191,49.9171524,52.85198212,281.8988953
65.5,49.9171524,85.03433228,99.63104248,35.23736191,49.9171524,52.85198212,281.8988953
65.75,49.9171524,85.03433228,99.63104248,35.23736191,51.38529968,52.85198212,281.8988953
66,49.9171524,85.03433228,99.63104248,35.23736191,52.85344696,52.85198212,281.8988953
66.25,54.32159424,85.03433228,99.63104248,35.23736191,55.78974152,52.85198212,281.8988953
66.5,57.25788879,87.96548462,99.63104248,35.23736191,58.72603607,52.85198212,281.8988953
66.75,60.19418335,93.82778931,99.63104248,35.23736191,60.19418335,52.85198212,281.8988953
67,60.19418335,99.69009399,99.63104248,35.23736191,60.19418335,52.85198212,281.8988953
67.25,60.19418335,99.69009399,99.63104248,35.23736191,60.19418335,52.85198212,281.8988953
67.5,61.66233063,99.69009399,99.63104248,35.23736191,60.19418335,54.32012939,281.8988953
67.75,64.59967041,105.5523987,99.63104248,35.23736191,60.19418335,54.32012939,281.8988953
68,64.59967041,108.4845963,102.5613823,35.23736191,61.66233063,54.32012939,281.8988953
68.25,64.59967041,114.3469009,102.5613823,35.23736191,61.66233063,54.32012939,281.8988953
68.5,64.59967041,114.3469009,108.4220619,35.23736191,63.13152313,54.32012939,281.8988953
68.75,64.59967041,114.3469009,108.4220619,35.23736191,64.59967041,54.32012939,281.8988953
69,64.59967041,114.3469009,117.2130814,35.23736191,64.59967041,54.32012939,281.8988953
69.25,64.59967041,114.3469009,117.2130814,35.23736191,64.59967041,55.78827667,281.8988953
69.5,64.59967041,114.3469009,117.2130814,35.23736191,64.59967041,58.72457123,281.8988953
69.75,64.59967041,114.3469009,120.1434212,35.23736191,64.59967041,58.72457123,281.8988953
70,64.59967041,114.3469009,120.1434212,35.23736191,64.59967041,61.66086578,281.8988953
70.25,64.59967041,114.3469009,128.9354858,35.23736191,64.59967041,61.66086578,281.8988953
70.5,64.59967041,114.3469009,128.9354858,35.23736191,64.59967041,61.66086578,281.8988953
70.75,64.59967041,114.3469009,128.9354858,35.23736191,64.59967041,61.66086578,281.8988953
71,64.59967041,114.3469009,128.9354858,35.23736191,64.59967041,63.12981415,281.8988953
71.25,64.59967041,114.3469009,128.9354858,35.23736191,64.59967041,63.12981415,281.8988953
71.5,64.59967041,114.3469009,128.9354858,35.23736191,64.59967041,63.12981415,281.8988953
71.75,64.59967041,117.2778091,128.9354858,35.23736191,64.59967041,63.12981415,281.8988953
72,64.59967041,117.2778091,128.9354858,35.23736191,64.59967041,63.12981415,281.8988953
72.25,64.59967041,117.2778091,128.9354858,35.23736191,64.59967041,63.12981415,281.8988953
72.5,64.59967041,117.2778091,128.9354858,35.23736191,64.59967041,63.12981415,281.8988953
72.75,66.06757355,117.2778091,128.9354858,35.23736191,64.59967041,63.12981415,281.8988953
73,66.06757355,117.2778091,128.9354858,35.23736191,64.59967041,64.59771729,281.8988953
73.25,66.06757355,117.2778091,128.9354858,35.23736191,66.06757355,64.59771729,281.8988953
73.5,66.06757355,117.2778091,128.9354858,35.23736191,66.06757355,64.59771729,281.8988953
73.75,66.06757355,117.2778091,128.9354858,35.23736191,66.06757355,64.59771729,281.8988953
74,66.06757355,117.2778091,128.9354858,35.23736191,66.06757355,64.59771729,281.8988953
74.25,66.06757355,117.2778091,128.9354858,35.23736191,66.06757355,64.59771729,281.8988953
74.5,66.06757355,117.2778091,128.9354858,35.23736191,66.06757355,64.59771729,281.8988953
74.75,66.06757355,117.2778091,128.9354858,35.23736191,66.06757355,64.59771729,281.8988953
75,66.06757355,117.2778091,128.9354858,36.70558929,66.06757355,64.59771729,293.6447143
75.25,66.06757355,117.2778091,131.8654175,38.17381668,66.06757355,64.59771729,305.3905334
75.5,66.06757355,117.2778091,131.8654175,38.17381668,66.06757355,64.59771729,305.3905334
75.75,66.06757355,117.2778091,131.8654175,38.17381668,66.06757355,64.59771729,305.3905334
76,66.06757355,117.2778091,131.8654175,38.17381668,66.06757355,64.59771729,305.3905334
76.25,66.06757355,117.2778091,131.8654175,38.17381668,66.06757355,64.59771729,305.3905334
76.5,66.06757355,117.2778091,131.8654175,39.64204407,66.06757355,64.59771729,317.1363526
76.75,66.06757355,117.2778091,131.8654175,39.64204407,66.06757355,64.59771729,317.1363526
77,66.06757355,117.2778091,131.8654175,39.64204407,66.06757355,64.59771729,317.1363526
77.25,66.06757355,117.2778091,131.8654175,39.64204407,66.06757355,66.06562042,317.1363526
77.5,66.06757355,117.2778091,131.8654175,41.11027145,66.06757355,66.06562042,328.8821716
77.75,66.06757355,117.2778091,131.8654175,41.11027145,66.06757355,66.06562042,328.8821716
78,66.06757355,117.2778091,131.8654175,42.57849884,66.06757355,66.06562042,340.6279907
78.25,66.06757355,117.2778091,131.8654175,42.57849884,66.06757355,66.06562042,340.6279907
78.5,66.06757355,117.2778091,131.8654175,42.57849884,66.06757355,66.06562042,340.6279907
78.75,66.06757355,120.2089615,131.8654175,45.51495361,66.06757355,66.06562042,364.1196289
79,66.06757355,120.2089615,131.8654175,45.51495361,66.06757355,66.06562042,364.1196289
79.25,66.06757355,126.0712662,131.8654175,45.51495361,66.06757355,66.06562042,364.1196289
79.5,66.06757355,129.0024185,131.8654175,45.51495361,66.06757355,66.06562042,364.1196289
79.75,66.06757355,137.7958755,131.8654175,45.51495361,67.53572083,66.06562042,364.1196289
80,67.53572083,137.7958755,131.8654175,45.51495361,67.53572083,66.06562042,364.1196289
80.25,70.47201538,137.7958755,131.8654175,46.983181,67.53572083,66.06562042,375.865448
80.5,73.40830994,140.7270279,131.8654175,46.983181,73.40830994,66.06562042,375.865448
80.75,73.40830994,146.5893326,131.8654175,46.983181,74.87645721,66.06562042,375.865448
81,74.87645721,146.5893326,131.8654175,46.983181,76.34460449,66.06562042,375.865448
81.25,77.81275177,146.5893326,131.8654175,46.983181,76.34460449,66.06562042,375.865448
81.5,80.74904633,146.5893326,131.8654175,46.983181,76.34460449,66.06562042,375.865448
81.75,80.74904633,146.5893326,131.8654175,48.45140839,76.34460449,66.06562042,387.6112671
82,80.74904633,146.5893326,131.8654175,49.91963577,76.34460449,66.06562042,399.3570862
82.25,80.74904633,146.5893326,131.8654175,49.91963577,76.34460449,66.06562042,399.3570862
82.5,80.74904633,146.5893326,134.7957573,49.91963577,77.81275177,66.06562042,399.3570862
82.75,80.74904633,146.5893326,137.7260971,49.91963577,80.74904633,67.5337677,399.3570862
83,80.74904633,146.5893326,140.6564369,49.91963577,80.74904633,69.00191498,399.3570862
83.25,80.74904633,146.5893326,146.5171165,49.91963577,80.74904633,69.00191498,399.3570862
83.5,80.74904633,146.5893326,146.5171165,49.91963577,80.74904633,69.00191498,399.3570862
83.75,80.74904633,146.5893326,152.3777962,49.91963577,80.74904633,70.47006226,399.3570862
84,80.74904633,146.5893326,155.308136,49.91963577,80.74904633,70.47006226,399.3570862
84.25,80.74904633,146.5893326,155.308136,49.91963577,80.74904633,71.93820953,399.3570862
84.5,80.74904633,146.5893326,161.1688156,49.91963577,80.74904633,71.93820953,399.3570862
84.75,80.74904633,146.5893326,161.1688156,49.91963577,80.74904633,71.93820953,399.3570862
85,80.74904633,149.5202408,161.1688156,49.91963577,80.74904633,71.93820953,399.3570862
85.25,80.74904633,149.5202408,161.1688156,49.91963577,80.74904633,74.87450409,399.3570862
85.5,80.74904633,149.5202408,161.1688156,49.91963577,80.74904633,76.34265137,399.3570862
85.75,82.21694946,149.5202408,161.1688156,51.38753891,80.74904633,76.34265137,411.1003113
86,82.21694946,149.5202408,161.1688156,51.38753891,80.74904633,76.34265137,411.1003113
86.25,82.21694946,149.5202408,161.1688156,51.38753891,80.74904633,77.81079865,411.1003113
86.5,82.21694946,149.5202408,161.1688156,51.38753891,80.74904633,80.7470932,411.1003113
86.75,82.21694946,149.5202408,161.1688156,51.38753891,80.74904633,80.7470932,411.1003113
87,82.21694946,149.5202408,161.1688156,51.38753891,82.21694946,80.7470932,411.1003113
87.25,82.21694946,149.5202408,161.1688156,51.38753891,82.21694946,80.7470932,411.1003113
87.5,82.21694946,149.5202408,161.1688156,51.38753891,82.21694946,80.7470932,411.1003113
87.75,82.21694946,149.5202408,161.1688156,51.38753891,82.21694946,80.7470932,411.1003113
88,82.21694946,149.5202408,161.1688156,51.38753891,82.21694946,80.7470932,411.1003113
88.25,82.21694946,149.5202408,161.1688156,51.38753891,82.21694946,80.7470932,411.1003113
88.5,82.21694946,149.5202408,161.1688156,51.38753891,82.21694946,82.21499634,411.1003113
88.75,82.21694946,149.5202408,161.1688156,51.38753891,82.21694946,82.21499634,411.1003113
89,82.21694946,149.5202408,161.1688156,51.38753891,82.21694946,82.21499634,411.1003113
89.25,82.21694946,149.5202408,164.0987473,51.38753891,82.21694946,82.21499634,411.1003113
89.5,82.21694946,149.5202408,164.0987473,51.38753891,82.21694946,82.21499634,411.1003113
89.75,82.21694946,149.5202408,164.0987473,51.38753891,82.21694946,82.21499634,411.1003113
90,82.21694946,149.5202408,164.0987473,51.38753891,82.21694946,82.21499634,411.1003113
90.25,82.21694946,149.5202408,164.0987473,51.38753891,82.21694946,82.21499634,411.1003113
90.5,82.21694946,149.5202408,164.0987473,51.38753891,82.21694946,82.21499634,411.1003113
90.75,82.21694946,149.5202408,164.0987473,51.38753891,82.21694946,83.68289948,411.1003113
91,82.21694946,149.5202408,164.0987473,51.38753891,82.21694946,83.68289948,411.1003113
91.25,82.21694946,149.5202408,164.0987473,51.38753891,82.21694946,83.68289948,411.1003113
91.5,82.21694946,149.5202408,164.0987473,51.38753891,82.21694946,85.15080261,411.1003113
91.75,82.21694946,149.5202408,164.0987473,51.38753891,82.21694946,85.15080261,411.1003113
92,82.21694946,149.5202408,164.0987473,51.38753891,82.21694946,85.15080261,411.1003113
92.25,82.21694946,155.3825455,164.0987473,51.38753891,82.21694946,85.15080261,411.1003113
92.5,82.21694946,158.3136978,164.0987473,51.38753891,82.21694946,85.15080261,411.1003113
92.75,83.68509674,161.2448502,164.0987473,51.38753891,82.21694946,85.15080261,411.1003113
93,85.15324402,167.1071548,164.0987473,51.38753891,83.68509674,85.15080261,411.1003113
93.25,88.08953857,170.0383072,164.0987473,51.38753891,83.68509674,85.15080261,411.1003113
93.5,89.55768585,170.0383072,164.0987473,51.38753891,83.68509674,85.15080261,411.1003113
93.75,92.49398041,175.9006119,164.0987473,51.38753891,83.68509674,85.15080261,411.1003113
94,92.49398041,178.8317642,164.0987473,51.38753891,85.15324402,85.15080261,411.1003113
94.25,93.96212769,178.8317642,164.0987473,51.38753891,88.08953857,85.15080261,411.1003113
94.5,93.96212769,178.8317642,164.0987473,51.38753891,89.55768585,85.15080261,411.1003113
94.75,95.43027496,178.8317642,164.0987473,51.38753891,92.49398041,85.15080261,411.1003113
95,96.89842224,178.8317642,164.0987473,51.38753891,92.49398041,85.15080261,411.1003113
95.25,96.89842224,178.8317642,164.0987473,51.38753891,93.96212769,85.15080261,411.1003113
95.5,96.89842224,178.8317642,164.0987473,51.38753891,93.96212769,85.15080261,411.1003113
95.75,96.89842224,178.8317642,164.0987473,51.38753891,93.96212769,85.15080261,411.1003113
96,96.89842224,178.8317642,164.0987473,51.38753891,93.96212769,85.15080261,411.1003113
96.25,96.89842224,178.8317642,164.0987473,51.38753891,95.43027496,85.15080261,411.1003113
96.5,96.89842224,178.8317642,167.0290871,52.8557663,96.89842224,85.15080261,422.8461304
96.75,96.89842224,178.8317642,169.9594269,52.8557663,96.89842224,85.15080261,422.8461304
97,96.89842224,178.8317642,169.9594269,54.32399368,96.89842224,85.15080261,434.5919494
97.25,96.89842224,178.8317642,175.8201065,54.32399368,96.89842224,85.15080261,434.5919494
97.5,96.89842224,178.8317642,184.6111259,54.32399368,96.89842224,85.15080261,434.5919494
97.75,96.89842224,181.7626724,184.6111259,54.32399368,96.89842224,86.61894989,434.5919494
98,96.89842224,181.7626724,184.6111259,54.32399368,96.89842224,86.61894989,434.5919494
98.25,96.89842224,181.7626724,193.4021454,54.32399368,96.89842224,88.08709717,434.5919494
98.5,96.89842224,181.7626724,193.4021454,54.32399368,96.89842224,88.08709717,434.5919494
98.75,96.89842224,181.7626724,193.4021454,57.26044846,96.89842224,88.08709717,458.0835877
99,96.89842224,181.7626724,193.4021454,57.26044846,96.89842224,91.02339172,458.0835877
99.25,96.89842224,181.7626724,193.4021454,57.26044846,96.89842224,91.02339172,458.0835877
99.5,98.36632538,181.7626724,193.4021454,58.72867584,96.89842224,92.491539,469.8294067
99.75,98.36632538,181.7626724,193.4021454,58.72867584,96.89842224,93.95968628,469.8294067
100,98.36632538,181.7626724,193.4021454,58.72867584,96.89842224,93.95968628,469.8294067
100.25,98.36632538,181.7626724,193.4021454,58.72867584,96.89842224,93.95968628,469.8294067
100.5,98.36632538,181.7626724,193.4021454,58.72867584,96.89842224,93.95968628,469.8294067
100.75,98.36632538,181.7626724,193.4021454,61.66513062,96.89842224,93.95968628,493.321045
101,98.36632538,181.7626724,193.4021454,61.66513062,96.89842224,93.95968628,493.321045
101.25,98.36632538,181.7626724,193.4021454,61.66513062,96.89842224,93.95968628,493.321045
101.5,98.36632538,181.7626724,193.4021454,61.66513062,96.89842224,93.95968628,493.321045
101.75,98.36632538,181.7626724,193.4021454,61.66513062,98.36632538,93.95968628,493.321045
102,98.36632538,181.7626724,193.4021454,61.66513062,98.36632538,93.95968628,493.321045
102.25,98.36632538,181.7626724,193.4021454,61.66513062,98.36632538,93.95968628,493.321045
102.5,98.36632538,181.7626724,193.4021454,61.66513062,98.36632538,95.42758942,493.321045
102.75,98.36632538,181.7626724,193.4021454,61.66513062,98.36632538,95.42758942,493.321045
103,98.36632538,181.7626724,193.4021454,63.13440323,98.36632538,95.42758942,505.0752258
103.25,98.36632538,181.7626724,193.4021454,64.60263062,98.36632538,95.42758942,516.821045
103.5,98.36632538,181.7626724,196.332077,64.60263062,98.36632538,95.42758942,516.821045
103.75,98.36632538,181.7626724,196.332077,66.070858,98.36632538,96.89549255,528.566864
104,98.36632538,181.7626724,196.332077,66.070858,98.36632538,96.89549255,528.566864
104.25,98.36632538,181.7626724,196.332077,66.070858,98.36632538,96.89549255,528.566864
104.5,98.36632538,181.7626724,196.332077,66.070858,98.36632538,96.89549255,528.566864
104.75,98.36632538,184.6938248,196.332077,66.070858,98.36632538,96.89549255,528.566864
105,98.36632538,187.6249771,196.332077,66.070858,98.36632538,96.89549255,528.566864
105.25,98.36632538,190.5561295,196.332077,66.070858,98.36632538,96.89549255,528.566864
105.5,98.36632538,193.4872818,196.332077,66.070858,98.36632538,96.89549255,528.566864
105.75,98.36632538,199.3495865,196.332077,66.070858,98.36632538,96.89549255,528.566864
106,98.36632538,202.2807388,196.332077,66.070858,98.36632538,96.89549255,528.566864
106.25,98.36632538,208.1430435,196.332077,66.070858,98.36632538,96.89549255,528.566864
106.5,98.36632538,211.0741959,196.332077,66.070858,98.36632538,96.89549255,528.566864
106.75,98.36632538,211.0741959,196.332077,66.070858,98.36632538,96.89549255,528.566864
107,99.83447266,211.0741959,196.332077,66.070858,98.36632538,96.89549255,528.566864
107.25,102.7707672,211.0741959,196.332077,66.070858,98.36632538,96.89549255,528.566864
107.5,104.2389145,211.0741959,196.332077,66.070858,98.36632538,96.89549255,528.566864
107.75,105.7070618,211.0741959,196.332077,66.070858,98.36632538,96.89549255,528.566864
108,107.175209,211.0741959,196.332077,67.53876114,98.36632538,98.36339569,540.3100891
108.25,108.6433563,211.0741959,196.332077,67.53876114,99.83447266,98.36339569,540.3100891
108.5,108.6433563,211.0741959,196.332077,67.53876114,102.7707672,98.36339569,540.3100891
108.75,111.5796509,211.0741959,196.332077,67.53876114,102.7707672,98.36339569,540.3100891
109,113.0477982,211.0741959,196.332077,67.53876114,105.7070618,98.36339569,540.3100891
109.25,113.0477982,211.0741959,196.332077,67.53876114,105.7070618,98.36339569,540.3100891
109.5,113.0477982,211.0741959,196.332077,67.53876114,107.175209,98.36339569,540.3100891
109.75,113.0477982,211.0741959,196.332077,67.53876114,108.6433563,98.36339569,540.3100891
110,113.0477982,214.0051041,196.332077,67.53876114,108.6433563,98.36339569,540.3100891
110.25,113.0477982,214.0051041,196.332077,67.53876114,108.6433563,98.36339569,540.3100891
110.5,113.0477982,214.0051041,196.332077,67.53876114,108.6433563,98.36339569,540.3100891
110.75,113.0477982,214.0051041,196.332077,67.53876114,110.1115036,98.36339569,540.3100891
111,113.0477982,214.0051041,199.2624168,67.53876114,113.0477982,98.36339569,540.3100891
111.25,113.0477982,214.0051041,202.1927567,67.53876114,113.0477982,98.36339569,540.3100891
111.5,113.0477982,214.0051041,208.0534363,67.53876114,113.0477982,98.36339569,540.3100891
111.75,113.0477982,214.0051041,213.9141159,67.53876114,113.0477982,98.36339569,540.3100891
112,113.0477982,214.0051041,213.9141159,67.53876114,113.0477982,98.36339569,540.3100891
112.25,113.0477982,214.0051041,219.7747955,67.53876114,113.0477982,98.36339569,540.3100891
112.5,114.5157013,214.0051041,222.7051353,67.53876114,113.0477982,98.36339569,540.3100891
112.75,114.5157013,214.0051041,222.7051353,67.53876114,113.0477982,98.36339569,540.3100891
113,114.5157013,214.0051041,225.6354752,67.53876114,113.0477982,98.36339569,540.3100891
113.25,114.5157013,214.0051041,225.6354752,67.53876114,113.0477982,99.83154297,540.3100891
113.5,114.5157013,214.0051041,225.6354752,67.53876114,113.0477982,99.83154297,540.3100891
113.75,114.5157013,214.0051041,225.6354752,67.53876114,113.0477982,99.83154297,540.3100891
114,114.5157013,214.0051041,225.6354752,67.53876114,113.0477982,101.2996902,540.3100891
114.25,114.5157013,214.0051041,225.6354752,67.53876114,113.0477982,102.7678375,540.3100891
114.5,114.5157013,214.0051041,225.6354752,67.53876114,113.0477982,104.2359848,540.3100891
114.75,114.5157013,214.0051041,225.6354752,67.53876114,113.0477982,104.2359848,540.3100891
115,114.5157013,214.0051041,225.6354752,67.53876114,114.5157013,104.2359848,540.3100891
115.25,114.5157013,214.0051041,225.6354752,67.53876114,114.5157013,105.7041321,540.3100891
115.5,114.5157013,214.0051041,225.6354752,67.53876114,114.5157013,105.7041321,540.3100891
115.75,114.5157013,214.0051041,225.6354752,67.53876114,114.5157013,105.7041321,540.3100891
116,114.5157013,214.0051041,225.6354752,67.53876114,114.5157013,105.7041321,540.3100891
116.25,114.5157013,214.0051041,225.6354752,67.53876114,114.5157013,105.7041321,540.3100891
116.5,114.5157013,214.0051041,225.6354752,67.53876114,114.5157013,105.7041321,540.3100891
116.75,114.5157013,216.9362564,225.6354752,67.53876114,114.5157013,107.1722794,540.3100891
117,114.5157013,216.9362564,225.6354752,67.53876114,114.5157013,107.1722794,540.3100891
117.25,114.5157013,216.9362564,225.6354752,67.53876114,114.5157013,111.5764771,540.3100891
117.5,114.5157013,222.7985611,225.6354752,67.53876114,114.5157013,113.0446243,540.3100891
117.75,114.5157013,222.7985611,225.6354752,67.53876114,114.5157013,114.5127716,540.3100891
118,114.5157013,228.6608658,228.5654068,67.53876114,114.5157013,114.5127716,540.3100891
118.25,114.5157013,231.5920181,228.5654068,67.53876114,114.5157013,114.5127716,540.3100891
118.5,114.5157013,234.5254822,228.5654068,67.53876114,114.5157013,114.5127716,540.3100891
118.75,114.5157013,237.4566345,228.5654068,67.53876114,114.5157013,114.5127716,540.3100891
119,114.5157013,243.3189392,228.5654068,67.53876114,114.5157013,114.5127716,540.3100891
119.25,114.5157013,243.3189392,228.5654068,69.00698853,114.5157013,114.5127716,552.0559082
119.5,114.5157013,243.3189392,228.5654068,69.00698853,114.5157013,114.5127716,552.0559082
119.75,117.4519958,243.3189392,228.5654068,70.47521591,114.5157013,114.5127716,563.8017273
120,118.9201431,243.3189392,228.5654068,70.47521591,114.5157013,114.5127716,563.8017273
120.25,120.3882904,243.3189392,228.5654068,70.47521591,114.5157013,115.9806747,563.8017273
120.5,124.7927322,243.3189392,228.5654068,70.47521591,114.5157013,115.9806747,563.8017273
120.75,124.7927322,243.3189392,228.5654068,70.47521591,114.5157013,115.9806747,563.8017273
121,124.7927322,243.3189392,228.5654068,70.47521591,114.5157013,117.4485779,563.8017273
121.25,124.7927322,243.3189392,228.5654068,73.41167068,114.5157013,117.4485779,587.2933654
121.5,126.2631912,243.3189392,228.5654068,73.41167068,115.9838486,117.4485779,587.2933654
121.75,129.1994858,243.3189392,228.5654068,73.41167068,117.4519958,117.4485779,587.2933654
122,129.1994858,243.3189392,228.5654068,74.87989807,118.9201431,117.4485779,599.0391846
122.25,129.1994858,243.3189392,228.5654068,76.34812546,120.3882904,117.4485779,610.7850037
122.5,129.1994858,243.3189392,228.5654068,76.34812546,121.8564377,117.4485779,610.7850037
122.75,129.1994858,243.3189392,228.5654068,76.34812546,124.7927322,117.4485779,610.7850037
123,129.1994858,243.3189392,228.5654068,77.81635284,124.7927322,117.4485779,622.5308227
123.25,129.1994858,246.2498474,228.5654068,77.81635284,124.7927322,117.4485779,622.5308227
123.5,129.1994858,246.2498474,228.5654068,77.81635284,124.7927322,117.4485779,622.5308227
123.75,129.1994858,246.2498474,228.5654068,77.81635284,124.7927322,117.4485779,622.5308227
124,129.1994858,246.2498474,228.5654068,77.81635284,124.7927322,117.4485779,622.5308227
124.25,129.1994858,246.2498474,228.5654068,77.81635284,127.7313385,117.4485779,622.5308227
124.5,129.1994858,246.2498474,228.5654068,77.81635284,129.1994858,117.4485779,622.5308227
124.75,129.1994858,246.2498474,231.4957466,79.28458023,129.1994858,117.4485779,634.2766418
125,129.1994858,246.2498474,237.3564262,79.28458023,129.1994858,117.4485779,634.2766418
125.25,129.1994858,246.2498474,237.3564262,79.28458023,129.1994858,117.4485779,634.2766418
125.5,129.1994858,246.2498474,240.2867661,80.75280762,129.1994858,117.4485779,646.022461
125.75,129.1994858,246.2498474,240.2867661,80.75280762,129.1994858,117.4485779,646.022461
126,130.6673889,246.2498474,246.1474457,82.221035,129.1994858,117.4485779,657.76828
126.25,130.6673889,246.2498474,246.1474457,82.221035,129.1994858,117.4485779,657.76828
126.5,130.6673889,246.2498474,249.0777855,82.221035,129.1994858,118.9167252,657.76828
126.75,130.6673889,246.2498474,252.010437,82.221035,129.1994858,118.9167252,657.76828
127,130.6673889,246.2498474,257.8711166,82.221035,129.1994858,118.9167252,657.76828
127.25,130.6673889,246.2498474,257.8711166,82.221035,129.1994858,118.9167252,657.76828
127.5,130.6673889,246.2498474,257.8711166,82.221035,129.1994858,118.9167252,657.76828
127.75,130.6673889,246.2498474,257.8711166,82.221035,129.1994858,118.9167252,657.76828
128,130.6673889,246.2498474,257.8711166,82.221035,129.1994858,121.8530197,657.76828
128.25,130.6673889,246.2498474,257.8711166,82.221035,129.1994858,121.8530197,657.76828
128.5,130.6673889,246.2498474,257.8711166,82.221035,130.6673889,123.321167,657.76828
128.75,130.6673889,246.2498474,257.8711166,82.221035,130.6673889,124.7893143,657.76828
129,130.6673889,246.2498474,257.8711166,82.221035,130.6673889,126.2597733,657.76828
129.25,130.6673889,246.2498474,257.8711166,82.221035,130.6673889,126.2597733,657.76828
129.5,130.6673889,246.2498474,257.8711166,83.68893814,130.6673889,126.2597733,669.5115051
129.75,130.6673889,246.2498474,257.8711166,83.68893814,130.6673889,126.2597733,669.5115051
130,130.6673889,246.2498474,257.8711166,83.68893814,130.6673889,126.2597733,669.5115051
130.25,130.6673889,246.2498474,257.8711166,83.68893814,130.6673889,126.2597733,669.5115051
130.5,130.6673889,246.2498474,257.8711166,83.68893814,130.6673889,126.2597733,669.5115051
130.75,130.6673889,249.1809998,257.8711166,83.68893814,130.6673889,126.2597733,669.5115051
131,130.6673889,249.1809998,257.8711166,83.68893814,130.6673889,126.2597733,669.5115051
131.25,130.6673889,255.0433044,257.8711166,83.68893814,130.6673889,126.2597733,669.5115051
131.5,130.6673889,255.0433044,260.8010483,83.68893814,130.6673889,126.2597733,669.5115051
131.75,130.6673889,255.0433044,260.8010483,83.68893814,130.6673889,126.2597733,669.5115051
132,130.6673889,269.6990662,260.8010483,83.68893814,130.6673889,127.7276764,669.5115051
132.25,130.6673889,272.6302185,260.8010483,83.68893814,130.6673889,127.7276764,669.5115051
132.5,130.6673889,275.5613708,260.8010483,83.68893814,130.6673889,129.1955795,669.5115051
132.75,130.6673889,275.5613708,260.8010483,83.68893814,130.6673889,129.1955795,669.5115051
133,132.1355362,275.5613708,260.8010483,83.68893814,130.6673889,129.1955795,669.5115051
133.25,135.0718307,275.5613708,260.8010483,83.68893814,130.6673889,129.1955795,669.5115051
133.5,136.539978,275.5613708,260.8010483,83.68893814,130.6673889,129.1955795,669.5115051
133.75,136.539978,275.5613708,260.8010483,83.68893814,130.6673889,129.1955795,669.5115051
134,139.4762726,275.5613708,260.8010483,83.68893814,130.6673889,129.1955795,669.5115051
134.25,140.9444199,275.5613708,260.8010483,83.68893814,130.6673889,129.1955795,669.5115051
134.5,142.4125671,275.5613708,260.8010483,83.68893814,130.6673889,129.1955795,669.5115051
134.75,143.8807144,275.5613708,260.8010483,83.68893814,130.6673889,129.1955795,669.5115051
135,145.3488617,275.5613708,260.8010483,83.68893814,130.6673889,129.1955795,669.5115051
135.25,145.3488617,275.5613708,260.8010483,83.68893814,132.1355362,129.1955795,669.5115051
135.5,145.3488617,275.5613708,260.8010483,83.68893814,135.0718307,129.1955795,669.5115051
135.75,145.3488617,275.5613708,260.8010483,83.68893814,138.0081253,129.1955795,669.5115051
136,145.3488617,275.5613708,260.8010483,83.68893814,139.4762726,129.1955795,669.5115051
136.25,145.3488617,275.5613708,260.8010483,83.68893814,140.9444199,129.1955795,669.5115051
136.5,145.3488617,275.5613708,260.8010483,83.68893814,140.9444199,130.6634827,669.5115051
136.75,145.3488617,275.5613708,260.8010483,83.68893814,140.9444199,130.6634827,669.5115051
137,145.3488617,275.5613708,260.8010483,83.68893814,140.9444199,130.6634827,669.5115051
137.25,145.3488617,275.5613708,260.8010483,83.68893814,142.4125671,130.6634827,669.5115051
137.5,145.3488617,275.5613708,260.8010483,83.68893814,142.4125671,130.6634827,669.5115051
137.75,145.3488617,275.5613708,260.8010483,83.68893814,143.8807144,130.6634827,669.5115051
138,145.3488617,278.4922791,260.8010483,83.68893814,145.3488617,130.6634827,669.5115051
138.25,145.3488617,278.4922791,260.8010483,83.68893814,145.3488617,130.6634827,669.5115051
138.5,145.3488617,278.4922791,260.8010483,83.68893814,145.3488617,130.6634827,669.5115051
138.75,145.3488617,278.4922791,260.8010483,83.68893814,145.3488617,130.6634827,669.5115051
139,145.3488617,278.4922791,260.8010483,83.68893814,145.3488617,130.6634827,669.5115051
139.25,145.3488617,278.4922791,266.6617279,83.68893814,145.3488617,130.6634827,669.5115051
139.5,146.8167648,278.4922791,269.5920677,83.68893814,145.3488617,130.6634827,669.5115051
139.75,146.8167648,278.4922791,278.3830872,83.68893814,145.3488617,130.6634827,669.5115051
140,146.8167648,278.4922791,281.313427,85.15716553,145.3488617,130.6634827,681.2573242
140.25,146.8167648,278.4922791,287.1741066,85.15716553,145.3488617,130.6634827,681.2573242
140.5,146.8167648,278.4922791,290.1044464,85.15716553,145.3488617,130.6634827,681.2573242
140.75,146.8167648,278.4922791,290.1044464,86.62539291,145.3488617,130.6634827,693.0031433
141,146.8167648,278.4922791,290.1044464,86.62539291,145.3488617,130.6634827,693.0031433
141.25,146.8167648,278.4922791,290.1044464,86.62539291,145.3488617,130.6634827,693.0031433
141.5,146.8167648,278.4922791,290.1044464,86.62539291,145.3488617,130.6634827,693.0031433
141.75,146.8167648,278.4922791,290.1044464,86.62539291,145.3488617,130.6634827,693.0031433
142,146.8167648,278.4922791,290.1044464,86.62539291,146.8167648,130.6634827,693.0031433
142.25,146.8167648,278.4922791,290.1044464,86.62539291,146.8167648,130.6634827,693.0031433
142.5,146.8167648,278.4922791,290.1044464,88.0936203,146.8167648,132.1316299,704.7489624
142.75,146.8167648,278.4922791,290.1044464,89.56184769,146.8167648,132.1316299,716.4947815
143,146.8167648,278.4922791,290.1044464,91.03007507,146.8167648,133.5997772,728.2406006
143.25,146.8167648,278.4922791,290.1044464,91.03007507,146.8167648,133.5997772,728.2406006
143.5,146.8167648,278.4922791,290.1044464,91.03007507,146.8167648,136.5360718,728.2406006
143.75,146.8167648,278.4922791,290.1044464,91.03007507,146.8167648,136.5360718,728.2406006
144,146.8167648,278.4922791,290.1044464,92.49830246,146.8167648,136.5360718,739.9864197
144.25,146.8167648,278.4922791,290.1044464,93.96652985,146.8167648,136.5360718,751.7322388
144.5,146.8167648,278.4922791,290.1044464,93.96652985,146.8167648,136.5360718,751.7322388
144.75,146.8167648,278.4922791,290.1044464,93.96652985,146.8167648,136.5360718,751.7322388
145,146.8167648,281.4234314,293.0343781,93.96652985,146.8167648,136.5360718,751.7322388
145.25,146.8167648,281.4234314,293.0343781,93.96652985,146.8167648,139.4723663,751.7322388
145.5,146.8167648,287.2857361,293.0343781,93.96652985,146.8167648,140.9405136,751.7322388
145.75,146.8167648,290.2168884,293.0343781,93.96652985,146.8167648,142.4086609,751.7322388
146,146.8167648,293.1480408,293.0343781,93.96652985,146.8167648,145.3449554,751.7322388
146.25,146.8167648,299.0103455,293.0343781,93.96652985,146.8167648,145.3449554,751.7322388
146.5,148.2849121,304.8726501,293.0343781,95.43475723,146.8167648,145.3449554,763.4780578
146.75,149.7530594,307.8038025,293.0343781,96.90298462,146.8167648,146.8128586,775.223877
147,149.7530594,307.8038025,293.0343781,96.90298462,146.8167648,146.8128586,775.223877
147.25,152.6893539,307.8038025,293.0343781,98.37121201,146.8167648,146.8128586,786.9696961
147.5,154.1575012,307.8038025,293.0343781,98.37121201,146.8167648,146.8128586,786.9696961
147.75,157.0937958,307.8038025,293.0343781,98.37121201,146.8167648,146.8128586,786.9696961
148,157.0937958,307.8038025,293.0343781,98.37121201,146.8167648,146.8128586,786.9696961
148.25,157.0937958,307.8038025,293.0343781,98.37121201,146.8167648,146.8128586,786.9696961
148.5,160.0300903,307.8038025,293.0343781,98.37121201,148.2849121,146.8128586,786.9696961
148.75,161.4982376,307.8038025,293.0343781,98.37121201,149.7530594,146.8128586,786.9696961
149,161.4982376,307.8038025,293.0343781,98.37121201,151.2212067,146.8128586,786.9696961
149.25,161.4982376,307.8038025,293.0343781,98.37121201,152.6893539,148.2807617,786.9696961
149.5,161.4982376,307.8038025,293.0343781,98.37121201,154.1575012,148.2807617,786.9696961
149.75,161.4982376,307.8038025,293.0343781,98.37121201,157.0937958,148.2807617,786.9696961
150,161.4982376,307.8038025,293.0343781,98.37121201,157.0937958,149.7486649,786.9696961
150.25,161.4982376,307.8038025,293.0343781,98.37121201,157.0937958,149.7486649,786.9696961
150.5,161.4982376,307.8038025,293.0343781,98.37121201,157.0937958,149.7486649,786.9696961
150.75,161.4982376,307.8038025,293.0343781,98.37121201,158.5619431,149.7486649,786.9696961
151,161.4982376,307.8038025,293.0343781,98.37121201,158.5619431,149.7486649,786.9696961
151.25,161.4982376,307.8038025,293.0343781,98.37121201,160.0300903,149.7486649,786.9696961
151.5,161.4982376,310.7347107,293.0343781,98.37121201,161.4982376,149.7486649,786.9696961
151.75,161.4982376,310.7347107,293.0343781,99.83911514,161.4982376,149.7486649,798.7129211
152,161.4982376,310.7347107,298.8950577,99.83911514,161.4982376,149.7486649,798.7129211
152.25,162.9661407,310.7347107,301.8253975,99.83911514,161.4982376,149.7486649,798.7129211
152.5,162.9661407,310.7347107,304.7557373,99.83911514,161.4982376,149.7486649,798.7129211
152.75,162.9661407,310.7347107,304.7557373,99.83911514,161.4982376,149.7486649,798.7129211
153,162.9661407,310.7347107,307.6860771,99.83911514,161.4982376,149.7486649,798.7129211
153.25,162.9661407,310.7347107,310.6164169,99.83911514,161.4982376,149.7486649,798.7129211
153.5,162.9661407,310.7347107,316.4770966,99.83911514,161.4982376,149.7486649,798.7129211
153.75,162.9661407,310.7347107,319.4074364,99.83911514,161.4982376,149.7486649,798.7129211
154,162.9661407,310.7347107,322.3377762,99.83911514,161.4982376,149.7486649,798.7129211
154.25,162.9661407,310.7347107,322.3377762,99.83911514,161.4982376,149.7486649,798.7129211
154.5,162.9661407,310.7347107,322.3377762,99.83911514,161.4982376,149.7486649,798.7129211
154.75,162.9661407,310.7347107,322.3377762,99.83911514,161.4982376,149.7486649,798.7129211
155,162.9661407,310.7347107,322.3377762,99.83911514,161.4982376,149.7486649,798.7129211
155.25,162.9661407,310.7347107,322.3377762,99.83911514,161.4982376,149.7486649,798.7129211
155.5,162.9661407,310.7347107,322.3377762,99.83911514,162.9661407,149.7486649,798.7129211
155.75,162.9661407,310.7347107,322.3377762,99.83911514,162.9661407,151.2168121,798.7129211
156,162.9661407,310.7347107,322.3377762,99.83911514,162.9661407,151.2168121,798.7129211
156.25,162.9661407,310.7347107,322.3377762,99.83911514,162.9661407,151.2168121,798.7129211
156.5,162.9661407,310.7347107,322.3377762,99.83911514,162.9661407,151.2168121,798.7129211
156.75,162.9661407,310.7347107,322.3377762,99.83911514,162.9661407,151.2168121,798.7129211
157,162.9661407,310.7347107,325.2677078,99.83911514,162.9661407,151.2168121,798.7129211
157.25,162.9661407,310.7347107,325.2677078,99.83911514,162.9661407,154.1531067,798.7129211
157.5,162.9661407,310.7347107,325.2677078,99.83911514,162.9661407,155.621254,798.7129211
157.75,162.9661407,310.7347107,325.2677078,99.83911514,162.9661407,157.0894012,798.7129211
158,162.9661407,310.7347107,325.2677078,99.83911514,162.9661407,158.5575485,798.7129211
158.25,162.9661407,310.7347107,325.2677078,99.83911514,162.9661407,158.5575485,798.7129211
158.5,162.9661407,310.7347107,325.2677078,99.83911514,162.9661407,158.5575485,798.7129211
158.75,162.9661407,310.7347107,325.2677078,99.83911514,162.9661407,158.5575485,798.7129211
159,162.9661407,310.7347107,325.2677078,99.83911514,162.9661407,158.5575485,798.7129211
159.25,162.9661407,319.5281677,325.2677078,99.83911514,162.9661407,158.5575485,798.7129211
159.5,165.9024353,322.4593201,325.2677078,99.83911514,162.9661407,158.5575485,798.7129211
159.75,167.3705826,322.4593201,325.2677078,99.83911514,162.9661407,158.5575485,798.7129211
160,167.3705826,331.2527771,325.2677078,99.83911514,162.9661407,158.5575485,798.7129211
160.25,170.3068771,337.1150818,325.2677078,99.83911514,162.9661407,158.5575485,798.7129211
160.5,171.7750244,340.0462341,325.2677078,99.83911514,162.9661407,158.5575485,798.7129211
160.75,173.2431717,340.0462341,325.2677078,99.83911514,162.9661407,158.5575485,798.7129211
161,173.2431717,340.0462341,325.2677078,99.83911514,162.9661407,160.0254517,798.7129211
161.25,173.2431717,340.0462341,325.2677078,99.83911514,162.9661407,160.0254517,798.7129211
161.5,177.6476135,340.0462341,325.2677078,99.83911514,162.9661407,160.0254517,798.7129211
161.75,177.6476135,340.0462341,325.2677078,99.83911514,164.434288,160.0254517,798.7129211
162,177.6476135,340.0462341,325.2677078,99.83911514,165.9024353,160.0254517,798.7129211
162.25,177.6476135,340.0462341,325.2677078,99.83911514,165.9024353,160.0254517,798.7129211
162.5,177.6476135,340.0462341,325.2677078,99.83911514,170.3068771,161.4933548,798.7129211
162.75,177.6476135,340.0462341,325.2677078,99.83911514,173.2431717,161.4933548,798.7129211
163,177.6476135,340.0462341,325.2677078,101.3073425,173.2431717,161.4933548,810.45874
163.25,177.6476135,340.0462341,325.2677078,102.7755699,173.2431717,161.4933548,822.2045592
163.5,177.6476135,340.0462341,325.2677078,102.7755699,173.2431717,161.4933548,822.2045592
163.75,177.6476135,340.0462341,325.2677078,102.7755699,173.2431717,161.4933548,822.2045592
164,177.6476135,340.0462341,328.1980476,102.7755699,174.711319,161.4933548,822.2045592
164.25,177.6476135,340.0462341,331.1283875,102.7755699,174.711319,161.4933548,822.2045592
164.5,177.6476135,340.0462341,336.9890671,102.7755699,176.1794662,161.4933548,822.2045592
164.75,179.1155167,342.9771423,336.9890671,102.7755699,176.1794662,161.4933548,822.2045592
165,179.1155167,342.9771423,339.9194069,104.2437973,177.6476135,161.4933548,833.9503784
165.25,179.1155167,342.9771423,342.8497467,104.2437973,177.6476135,161.4933548,833.9503784
165.5,179.1155167,342.9771423,345.7800865,105.7120247,177.6476135,161.4933548,845.6961976
165.75,179.1155167,342.9771423,348.7104263,105.7120247,177.6476135,161.4933548,845.6961976
166,179.1155167,342.9771423,354.571106,105.7120247,177.6476135,161.4933548,845.6961976
166.25,179.1155167,342.9771423,354.571106,107.1802521,177.6476135,161.4933548,857.4420168
166.5,179.1155167,342.9771423,354.571106,107.1802521,177.6476135,162.9612579,857.4420168
166.75,179.1155167,342.9771423,354.571106,108.6484795,177.6476135,162.9612579,869.187836
167,179.1155167,342.9771423,354.571106,110.1167068,177.6476135,162.9612579,880.9336544
167.25,179.1155167,342.9771423,354.571106,110.1167068,177.6476135,162.9612579,880.9336544
167.5,179.1155167,342.9771423,354.571106,110.1167068,177.6476135,162.9612579,880.9336544
167.75,179.1155167,342.9771423,354.571106,110.1167068,177.6476135,162.9612579,880.9336544
168,179.1155167,342.9771423,354.571106,110.1167068,177.6476135,162.9612579,880.9336544
168.25,179.1155167,342.9771423,354.571106,110.1167068,177.6476135,162.9612579,880.9336544
168.5,179.1155167,342.9771423,354.571106,110.1167068,177.6476135,162.9612579,880.9336544
168.75,179.1155167,342.9771423,354.571106,110.1167068,177.6476135,162.9612579,880.9336544
169,179.1155167,342.9771423,354.571106,110.1167068,179.1155167,162.9612579,880.9336544
169.25,179.1155167,342.9771423,354.571106,111.5849342,179.1155167,162.9612579,892.6794736
169.5,179.1155167,342.9771423,354.571106,113.0531616,179.1155167,162.9612579,904.4252928
169.75,179.1155167,342.9771423,354.571106,113.0531616,179.1155167,162.9612579,904.4252928
170,179.1155167,342.9771423,354.571106,113.0531616,179.1155167,162.9612579,904.4252928
170.25,179.1155167,342.9771423,354.571106,114.521389,179.1155167,162.9612579,916.171112
170.5,179.1155167,342.9771423,354.571106,114.521389,179.1155167,162.9612579,916.171112
170.75,179.1155167,342.9771423,357.5010376,114.521389,179.1155167,162.9612579,916.171112
171,179.1155167,342.9771423,357.5010376,114.521389,179.1155167,162.9612579,916.171112
171.25,179.1155167,342.9771423,357.5010376,114.521389,179.1155167,162.9612579,916.171112
171.5,179.1155167,342.9771423,357.5010376,114.521389,179.1155167,162.9612579,916.171112
171.75,179.1155167,345.9082947,357.5010376,114.521389,179.1155167,162.9612579,916.171112
172,180.5836639,351.7705994,357.5010376,114.521389,179.1155167,162.9612579,916.171112
172.25,180.5836639,351.7705994,357.5010376,114.521389,179.1155167,164.4294052,916.171112
172.5,183.5199585,351.7705994,357.5010376,114.521389,179.1155167,164.4294052,916.171112
172.75,184.9881058,360.5640564,357.5010376,114.521389,179.1155167,165.8975525,916.171112
173,189.3925476,360.5640564,357.5010376,114.521389,179.1155167,165.8975525,916.171112
173.25,189.3925476,363.4952087,357.5010376,114.521389,179.1155167,165.8975525,916.171112
173.5,189.3925476,366.4263611,357.5010376,114.521389,179.1155167,167.3656998,916.171112
173.75,190.8606949,372.2886658,357.5010376,114.521389,179.1155167,168.833847,916.171112
174,192.3288422,372.2886658,357.5010376,114.521389,179.1155167,170.3019943,916.171112
174.25,193.7969894,372.2886658,357.5010376,114.521389,179.1155167,170.3019943,916.171112
174.5,193.7969894,372.2886658,357.5010376,114.521389,179.1155167,171.7701416,916.171112
174.75,193.7969894,372.2886658,357.5010376,115.9892921,179.1155167,171.7701416,927.9143368
175,193.7969894,372.2886658,357.5010376,115.9892921,179.1155167,171.7701416,927.9143368
175.25,193.7969894,372.2886658,357.5010376,115.9892921,180.5836639,171.7701416,927.9143368
175.5,193.7969894,372.2886658,357.5010376,115.9892921,182.0518112,174.7064362,927.9143368
175.75,193.7969894,372.2886658,357.5010376,115.9892921,183.5199585,174.7064362,927.9143368
176,193.7969894,372.2886658,357.5010376,115.9892921,184.9881058,176.1745834,927.9143368
176.25,193.7969894,372.2886658,357.5010376,115.9892921,184.9881058,177.6427307,927.9143368
176.5,193.7969894,372.2886658,357.5010376,115.9892921,186.4562531,177.6427307,927.9143368
176.75,193.7969894,372.2886658,357.5010376,115.9892921,189.3925476,179.1106339,927.9143368
177,193.7969894,372.2886658,357.5010376,115.9892921,189.3925476,179.1106339,927.9143368
177.25,193.7969894,372.2886658,357.5010376,115.9892921,189.3925476,179.1106339,927.9143368
177.5,193.7969894,372.2886658,363.3617172,115.9892921,189.3925476,179.1106339,927.9143368
177.75,193.7969894,375.219574,363.3617172,115.9892921,189.3925476,179.1106339,927.9143368
178,193.7969894,375.219574,372.1527367,115.9892921,190.8606949,179.1106339,927.9143368
178.25,193.7969894,375.219574,375.0830765,115.9892921,192.3288422,179.1106339,927.9143368
178.5,193.7969894,375.219574,375.0830765,115.9892921,193.7969894,179.1106339,927.9143368
178.75,195.2648926,375.219574,375.0830765,115.9892921,193.7969894,179.1106339,927.9143368
179,195.2648926,375.219574,378.0134163,115.9892921,193.7969894,179.1106339,927.9143368
179.25,195.2648926,375.219574,378.0134163,115.9892921,193.7969894,179.1106339,927.9143368
179.5,195.2648926,375.219574,386.8044357,115.9892921,193.7969894,179.1106339,927.9143368
179.75,195.2648926,375.219574,386.8044357,115.9892921,193.7969894,179.1106339,927.9143368
180,195.2648926,375.219574,386.8044357,115.9892921,193.7969894,179.1106339,927.9143368
180.25,195.2648926,375.219574,386.8044357,115.9892921,193.7969894,179.1106339,927.9143368
180.5,195.2648926,375.219574,386.8044357,115.9892921,193.7969894,179.1106339,927.9143368
180.75,195.2648926,375.219574,386.8044357,115.9892921,193.7969894,179.1106339,927.9143368
181,195.2648926,375.219574,386.8044357,115.9892921,193.7969894,180.578537,927.9143368
181.25,195.2648926,375.219574,386.8044357,115.9892921,193.7969894,180.578537,927.9143368
181.5,195.2648926,375.219574,386.8044357,115.9892921,193.7969894,180.578537,927.9143368
181.75,195.2648926,375.219574,386.8044357,115.9892921,193.7969894,180.578537,927.9143368
182,195.2648926,375.219574,386.8044357,115.9892921,193.7969894,180.578537,927.9143368
182.25,195.2648926,375.219574,386.8044357,115.9892921,193.7969894,180.578537,927.9143368
182.5,195.2648926,375.219574,386.8044357,115.9892921,193.7969894,180.578537,927.9143368
182.75,195.2648926,375.219574,386.8044357,115.9892921,193.7969894,180.578537,927.9143368
183,195.2648926,375.219574,386.8044357,115.9892921,193.7969894,180.578537,927.9143368
183.25,195.2648926,375.219574,386.8044357,115.9892921,193.7969894,182.0464401,927.9143368
183.5,195.2648926,375.219574,386.8044357,115.9892921,195.2648926,182.0464401,927.9143368
183.75,195.2648926,375.219574,386.8044357,115.9892921,195.2648926,182.0464401,927.9143368
184,195.2648926,375.219574,386.8044357,115.9892921,195.2648926,182.0464401,927.9143368
184.25,195.2648926,375.219574,386.8044357,115.9892921,195.2648926,182.0464401,927.9143368
184.5,195.2648926,375.219574,389.7343674,115.9892921,195.2648926,182.0464401,927.9143368
184.75,195.2648926,375.219574,389.7343674,115.9892921,195.2648926,182.0464401,927.9143368
185,195.2648926,375.219574,389.7343674,115.9892921,195.2648926,182.0464401,927.9143368
185.25,195.2648926,378.1507263,389.7343674,117.4575195,195.2648926,182.0464401,939.660156
185.5,195.2648926,384.013031,389.7343674,117.4575195,195.2648926,182.0464401,939.660156
185.75,196.7330399,384.013031,389.7343674,117.4575195,195.2648926,182.0464401,939.660156
186,198.2011871,386.9441833,389.7343674,117.4575195,195.2648926,182.0464401,939.660156
186.25,202.605629,389.8753357,389.7343674,117.4575195,195.2648926,182.0464401,939.660156
186.5,205.5419235,398.6687927,389.7343674,117.4575195,195.2648926,182.0464401,939.660156
186.75,205.5419235,404.5310974,389.7343674,118.9257469,195.2648926,182.0464401,951.4059752
187,205.5419235,404.5310974,389.7343674,118.9257469,195.2648926,182.0464401,951.4059752
187.25,207.0100708,404.5310974,389.7343674,118.9257469,195.2648926,182.0464401,951.4059752
187.5,208.4782181,404.5310974,389.7343674,118.9257469,195.2648926,182.0464401,951.4059752
187.75,209.9463654,404.5310974,389.7343674,118.9257469,195.2648926,182.0464401,951.4059752
188,209.9463654,404.5310974,389.7343674,121.8622017,195.2648926,183.5145874,974.8976136
188.25,209.9463654,404.5310974,389.7343674,123.3304291,195.2648926,183.5145874,986.6434328
188.5,209.9463654,404.5310974,389.7343674,123.3304291,195.2648926,183.5145874,986.6434328
188.75,209.9463654,404.5310974,389.7343674,123.3304291,195.2648926,183.5145874,986.6434328
189,209.9463654,404.5310974,389.7343674,123.3304291,195.2648926,184.9827347,986.6434328
189.25,209.9463654,404.5310974,389.7343674,123.3304291,195.2648926,184.9827347,986.6434328
189.5,209.9463654,404.5310974,389.7343674,126.2691956,195.2648926,186.450882,1010.153565
189.75,209.9463654,404.5310974,389.7343674,126.2691956,195.2648926,186.450882,1010.153565
190,209.9463654,404.5310974,389.7343674,126.2691956,196.7330399,186.450882,1010.153565
190.25,209.9463654,404.5310974,389.7343674,126.2691956,196.7330399,186.450882,1010.153565
190.5,209.9463654,407.4620056,389.7343674,126.2691956,198.2011871,187.9190292,1010.153565
190.75,209.9463654,407.4620056,389.7343674,126.2691956,198.2011871,189.3871765,1010.153565
191,209.9463654,407.4620056,389.7343674,126.2691956,198.2011871,190.8553238,1010.153565
191.25,209.9463654,407.4620056,389.7343674,126.2691956,205.5419235,190.8553238,1010.153565
191.5,209.9463654,407.4620056,389.7343674,126.2691956,205.5419235,190.8553238,1010.153565
191.75,209.9463654,407.4620056,392.6647072,126.2691956,205.5419235,190.8553238,1010.153565
192,209.9463654,407.4620056,395.595047,129.2056503,205.5419235,192.3232269,1033.645202
192.25,211.4142685,407.4620056,407.3164063,129.2056503,205.5419235,192.3232269,1033.645202
192.5,211.4142685,407.4620056,407.3164063,129.2056503,205.5419235,192.3232269,1033.645202
192.75,211.4142685,407.4620056,407.3164063,130.6738777,208.4782181,192.3232269,1045.391022
193,211.4142685,407.4620056,407.3164063,130.6738777,209.9463654,192.3232269,1045.391022
193.25,211.4142685,407.4620056,407.3164063,130.6738777,209.9463654,192.3232269,1045.391022
193.5,211.4142685,407.4620056,410.2467461,130.6738777,209.9463654,192.3232269,1045.391022
193.75,211.4142685,407.4620056,416.1074257,130.6738777,209.9463654,192.3232269,1045.391022
194,211.4142685,407.4620056,419.0377655,130.6738777,209.9463654,192.3232269,1045.391022
194.25,211.4142685,407.4620056,419.0377655,130.6738777,209.9463654,193.7911301,1045.391022
194.5,211.4142685,407.4620056,419.0377655,130.6738777,209.9463654,193.7911301,1045.391022
194.75,211.4142685,407.4620056,419.0377655,130.6738777,209.9463654,193.7911301,1045.391022
195,211.4142685,407.4620056,419.0377655,130.6738777,209.9463654,193.7911301,1045.391022
195.25,211.4142685,407.4620056,419.0377655,130.6738777,209.9463654,193.7911301,1045.391022
195.5,211.4142685,407.4620056,419.0377655,130.6738777,209.9463654,193.7911301,1045.391022
195.75,211.4142685,407.4620056,419.0377655,130.6738777,209.9463654,193.7911301,1045.391022
196,211.4142685,407.4620056,419.0377655,130.6738777,209.9463654,193.7911301,1045.391022
196.25,211.4142685,407.4620056,419.0377655,130.6738777,209.9463654,193.7911301,1045.391022
196.5,211.4142685,407.4620056,419.0377655,130.6738777,211.4142685,193.7911301,1045.391022
196.75,211.4142685,407.4620056,419.0377655,130.6738777,211.4142685,193.7911301,1045.391022
197,211.4142685,407.4620056,419.0377655,130.6738777,211.4142685,193.7911301,1045.391022
197.25,211.4142685,410.393158,419.0377655,132.1417809,211.4142685,193.7911301,1057.134247
197.5,211.4142685,410.393158,419.0377655,132.1417809,211.4142685,193.7911301,1057.134247
197.75,211.4142685,410.393158,419.0377655,132.1417809,211.4142685,193.7911301,1057.134247
198,211.4142685,413.3243103,419.0377655,132.1417809,211.4142685,193.7911301,1057.134247
198.25,211.4142685,422.1177673,419.0377655,132.1417809,211.4142685,193.7911301,1057.134247
198.5,211.4142685,425.0489197,419.0377655,132.1417809,211.4142685,195.2590332,1057.134247
198.75,211.4142685,430.9112244,419.0377655,132.1417809,211.4142685,195.2590332,1057.134247
199,211.4142685,433.8423767,419.0377655,132.1417809,211.4142685,195.2590332,1057.134247
199.25,211.4142685,436.7735291,419.0377655,132.1417809,211.4142685,195.2590332,1057.134247
199.5,214.350563,436.7735291,419.0377655,132.1417809,211.4142685,195.2590332,1057.134247
199.75,214.350563,436.7735291,421.9676971,132.1417809,211.4142685,195.2590332,1057.134247
200,218.7550049,436.7735291,421.9676971,132.1417809,211.4142685,195.2590332,1057.134247
200.25,221.6912994,436.7735291,421.9676971,132.1417809,211.4142685,195.2590332,1057.134247
200.5,221.6912994,436.7735291,421.9676971,132.1417809,211.4142685,195.2590332,1057.134247
200.75,221.6912994,436.7735291,421.9676971,132.1417809,211.4142685,195.2590332,1057.134247
201,223.1594467,436.7735291,421.9676971,132.1417809,211.4142685,195.2590332,1057.134247
201.25,226.0957413,436.7735291,421.9676971,132.1417809,211.4142685,195.2590332,1057.134247
201.5,226.0957413,436.7735291,421.9676971,132.1417809,211.4142685,195.2590332,1057.134247
201.75,226.0957413,436.7735291,421.9676971,132.1417809,211.4142685,195.2590332,1057.134247
202,226.0957413,436.7735291,421.9676971,132.1417809,211.4142685,195.2590332,1057.134247
202.25,226.0957413,436.7735291,421.9676971,132.1417809,211.4142685,195.2590332,1057.134247
202.5,226.0957413,436.7735291,421.9676971,132.1417809,211.4142685,195.2590332,1057.134247
202.75,226.0957413,436.7735291,421.9676971,132.1417809,212.8824158,195.2590332,1057.134247
203,226.0957413,436.7735291,421.9676971,132.1417809,212.8824158,195.2590332,1057.134247
203.25,226.0957413,436.7735291,421.9676971,132.1417809,212.8824158,195.2590332,1057.134247
203.5,226.0957413,436.7735291,421.9676971,132.1417809,212.8824158,195.2590332,1057.134247
203.75,226.0957413,436.7735291,421.9676971,132.1417809,218.7550049,196.7271805,1057.134247
204,226.0957413,436.7735291,421.9676971,132.1417809,220.2231522,196.7271805,1057.134247
204.25,226.0957413,436.7735291,421.9676971,132.1417809,221.6912994,198.1953278,1057.134247
204.5,226.0957413,439.7044373,421.9676971,132.1417809,221.6912994,199.663475,1057.134247
204.75,226.0957413,439.7044373,421.9676971,132.1417809,221.6912994,199.663475,1057.134247
205,226.0957413,439.7044373,421.9676971,132.1417809,221.6912994,201.1316223,1057.134247
205.25,227.5636444,439.7044373,421.9676971,132.1417809,221.6912994,201.1316223,1057.134247
205.5,227.5636444,439.7044373,421.9676971,132.1417809,223.1594467,201.1316223,1057.134247
205.75,227.5636444,439.7044373,421.9676971,132.1417809,224.627594,202.5997696,1057.134247
206,227.5636444,439.7044373,421.9676971,132.1417809,226.0957413,202.5997696,1057.134247
206.25,227.5636444,439.7044373,421.9676971,132.1417809,226.0957413,202.5997696,1057.134247
206.5,227.5636444,439.7044373,424.898037,132.1417809,226.0957413,204.0679169,1057.134247
206.75,227.5636444,439.7044373,424.898037,132.1417809,226.0957413,205.5360641,1057.134247
207,227.5636444,439.7044373,424.898037,132.1417809,226.0957413,207.0042114,1057.134247
207.25,227.5636444,439.7044373,430.7587166,132.1417809,226.0957413,207.0042114,1057.134247
207.5,227.5636444,439.7044373,433.6890564,132.1417809,226.0957413,209.940506,1057.134247
207.75,227.5636444,439.7044373,439.549736,132.1417809,226.0957413,209.940506,1057.134247
208,227.5636444,439.7044373,439.549736,132.1417809,226.0957413,209.940506,1057.134247
208.25,227.5636444,439.7044373,439.549736,133.6100082,226.0957413,211.4084091,1068.880066
208.5,227.5636444,439.7044373,445.4104156,133.6100082,226.0957413,211.4084091,1068.880066
208.75,227.5636444,439.7044373,451.2710953,133.6100082,226.0957413,211.4084091,1068.880066
209,227.5636444,439.7044373,451.2710953,135.0782356,226.0957413,211.4084091,1080.625885
209.25,227.5636444,439.7044373,451.2710953,135.0782356,226.0957413,211.4084091,1080.625885
209.5,227.5636444,439.7044373,451.2710953,135.0782356,227.5636444,211.4084091,1080.625885
209.75,227.5636444,439.7044373,451.2710953,135.0782356,227.5636444,211.4084091,1080.625885
210,227.5636444,439.7044373,451.2710953,135.0782356,227.5636444,211.4084091,1080.625885
210.25,227.5636444,439.7044373,451.2710953,135.0782356,227.5636444,212.8763123,1080.625885
210.5,227.5636444,439.7044373,451.2710953,136.546463,227.5636444,212.8763123,1092.371704
210.75,227.5636444,439.7044373,451.2710953,138.0146904,227.5636444,212.8763123,1104.117523
211,227.5636444,439.7044373,451.2710953,138.0146904,227.5636444,212.8763123,1104.117523
211.25,227.5636444,439.7044373,451.2710953,139.4829178,227.5636444,212.8763123,1115.863342
211.5,227.5636444,439.7044373,451.2710953,139.4829178,227.5636444,214.3442154,1115.863342
211.75,227.5636444,439.7044373,451.2710953,139.4829178,227.5636444,214.3442154,1115.863342
212,227.5636444,442.6355896,451.2710953,139.4829178,227.5636444,214.3442154,1115.863342
212.25,229.0317917,445.5667419,451.2710953,142.4193726,227.5636444,214.3442154,1139.354981
212.5,230.499939,445.5667419,451.2710953,142.4193726,227.5636444,214.3442154,1139.354981
212.75,230.499939,454.360199,451.2710953,142.4193726,227.5636444,214.3442154,1139.354981
213,234.9043808,457.2913513,454.2010269,142.4193726,227.5636444,214.3442154,1139.354981
213.25,237.8406754,457.2913513,454.2010269,142.4193726,227.5636444,214.3442154,1139.354981
213.5,237.8406754,463.153656,454.2010269,142.4193726,227.5636444,214.3442154,1139.354981
213.75,239.3088226,463.153656,454.2010269,142.4193726,227.5636444,214.3442154,1139.354981
214,240.7769699,469.0159607,454.2010269,142.4193726,227.5636444,214.3442154,1139.354981
214.25,242.2451172,469.0159607,454.2010269,142.4193726,227.5636444,214.3442154,1139.354981
214.5,242.2451172,469.0159607,454.2010269,142.4193726,227.5636444,214.3442154,1139.354981
214.75,242.2451172,469.0159607,454.2010269,143.8875999,227.5636444,214.3442154,1151.100799
215,242.2451172,469.0159607,454.2010269,145.3558273,227.5636444,214.3442154,1162.846618
215.25,242.2451172,469.0159607,454.2010269,146.8240547,227.5636444,214.3442154,1174.592438
215.5,242.2451172,469.0159607,454.2010269,146.8240547,227.5636444,214.3442154,1174.592438
215.75,242.2451172,469.0159607,454.2010269,146.8240547,227.5636444,214.3442154,1174.592438
216,242.2451172,469.0159607,454.2010269,146.8240547,229.0317917,214.3442154,1174.592438
216.25,242.2451172,469.0159607,454.2010269,146.8240547,229.0317917,214.3442154,1174.592438
216.5,242.2451172,469.0159607,454.2010269,146.8240547,231.9680862,215.8123627,1174.592438
216.75,242.2451172,469.0159607,454.2010269,146.8240547,233.4362335,215.8123627,1174.592438
217,242.2451172,469.0159607,454.2010269,146.8240547,233.4362335,215.8123627,1174.592438
217.25,242.2451172,469.0159607,454.2010269,146.8240547,237.8406754,215.8123627,1174.592438
217.5,242.2451172,469.0159607,454.2010269,146.8240547,237.8406754,217.2805099,1174.592438
217.75,242.2451172,469.0159607,454.2010269,146.8240547,237.8406754,217.2805099,1174.592438
218,242.2451172,469.0159607,454.2010269,146.8240547,237.8406754,218.7486572,1174.592438
218.25,242.2451172,469.0159607,454.2010269,146.8240547,237.8406754,218.7486572,1174.592438
218.5,242.2451172,469.0159607,454.2010269,146.8240547,237.8406754,218.7486572,1174.592438
218.75,243.7130203,469.0159607,454.2010269,146.8240547,237.8406754,220.2168045,1174.592438
219,243.7130203,471.9468689,454.2010269,148.2919579,239.3088226,223.1530991,1186.335663
219.25,243.7130203,471.9468689,454.2010269,148.2919579,240.7769699,223.1530991,1186.335663
219.5,243.7130203,471.9468689,454.2010269,148.2919579,242.2451172,223.1530991,1186.335663
219.75,243.7130203,471.9468689,457.1313667,148.2919579,242.2451172,224.6210022,1186.335663
220,243.7130203,471.9468689,457.1313667,148.2919579,242.2451172,224.6210022,1186.335663
220.25,243.7130203,471.9468689,460.0617065,148.2919579,242.2451172,224.6210022,1186.335663
220.5,243.7130203,471.9468689,462.9920464,148.2919579,242.2451172,224.6210022,1186.335663
220.75,243.7130203,471.9468689,465.9223862,148.2919579,242.2451172,224.6210022,1186.335663
221,243.7130203,471.9468689,471.7830658,148.2919579,242.2451172,224.6210022,1186.335663
221.25,243.7130203,471.9468689,471.7830658,148.2919579,242.2451172,226.0889053,1186.335663
221.5,243.7130203,471.9468689,474.7134056,148.2919579,242.2451172,226.0889053,1186.335663
221.75,243.7130203,471.9468689,474.7134056,148.2919579,242.2451172,226.0889053,1186.335663
222,243.7130203,471.9468689,483.504425,148.2919579,242.2451172,226.0889053,1186.335663
222.25,243.7130203,471.9468689,483.504425,148.2919579,242.2451172,226.0889053,1186.335663
222.5,243.7130203,471.9468689,483.504425,148.2919579,242.2451172,226.0889053,1186.335663
222.75,243.7130203,471.9468689,483.504425,148.2919579,242.2451172,226.0889053,1186.335663
223,243.7130203,471.9468689,483.504425,148.2919579,243.7130203,226.0889053,1186.335663
223.25,243.7130203,471.9468689,483.504425,148.2919579,243.7130203,226.0889053,1186.335663
223.5,243.7130203,471.9468689,483.504425,148.2919579,243.7130203,226.0889053,1186.335663
223.75,243.7130203,471.9468689,483.504425,148.2919579,243.7130203,226.0889053,1186.335663
224,243.7130203,471.9468689,483.504425,148.2919579,243.7130203,226.0889053,1186.335663
224.25,243.7130203,471.9468689,483.504425,148.2919579,243.7130203,226.0889053,1186.335663
224.5,243.7130203,471.9468689,483.504425,148.2919579,243.7130203,226.0889053,1186.335663
224.75,243.7130203,471.9468689,483.504425,148.2919579,243.7130203,226.0889053,1186.335663
225,243.7130203,471.9468689,483.504425,148.2919579,243.7130203,226.0889053,1186.335663
225.25,243.7130203,471.9468689,483.504425,148.2919579,243.7130203,226.0889053,1186.335663
225.5,243.7130203,471.9468689,483.504425,148.2919579,243.7130203,227.5568085,1186.335663
225.75,243.7130203,474.8780212,483.504425,148.2919579,243.7130203,227.5568085,1186.335663
226,245.1811676,474.8780212,483.504425,148.2919579,243.7130203,227.5568085,1186.335663
226.25,248.1174622,477.8091736,486.4343567,148.2919579,243.7130203,227.5568085,1186.335663
226.5,249.5856094,480.7403259,486.4343567,148.2919579,243.7130203,227.5568085,1186.335663
226.75,252.5263062,483.6758804,486.4343567,148.2919579,243.7130203,227.5568085,1186.335663
227,253.9944534,486.6070328,486.4343567,148.2919579,243.7130203,227.5568085,1186.335663
227.25,256.930748,495.4004898,486.4343567,148.2919579,243.7130203,227.5568085,1186.335663
227.5,256.930748,495.4004898,486.4343567,148.2919579,243.7130203,227.5568085,1186.335663
227.75,258.3988953,501.2627945,486.4343567,148.2919579,243.7130203,227.5568085,1186.335663
228,258.3988953,501.2627945,486.4343567,148.2919579,243.7130203,227.5568085,1186.335663
228.25,258.3988953,501.2627945,486.4343567,148.2919579,243.7130203,227.5568085,1186.335663
228.5,258.3988953,501.2627945,486.4343567,148.2919579,243.7130203,227.5568085,1186.335663
228.75,258.3988953,501.2627945,486.4343567,148.2919579,243.7130203,227.5568085,1186.335663
229,258.3988953,501.2627945,486.4343567,148.2919579,243.7130203,227.5568085,1186.335663
229.25,258.3988953,501.2627945,486.4343567,149.7601852,243.7130203,227.5568085,1198.081482
229.5,258.3988953,501.2627945,486.4343567,149.7601852,245.1811676,227.5568085,1198.081482
229.75,258.3988953,501.2627945,486.4343567,149.7601852,248.1174622,227.5568085,1198.081482
230,258.3988953,501.2627945,486.4343567,149.7601852,248.1174622,227.5568085,1198.081482
230.25,258.3988953,501.2627945,486.4343567,149.7601852,248.1174622,227.5568085,1198.081482
230.5,258.3988953,501.2627945,486.4343567,149.7601852,251.0581589,227.5568085,1198.081482
230.75,258.3988953,501.2627945,486.4343567,151.2284126,252.5263062,227.5568085,1209.827301
231,258.3988953,501.2627945,486.4343567,151.2284126,253.9944534,229.0249557,1209.827301
231.25,258.3988953,501.2627945,486.4343567,151.2284126,253.9944534,229.0249557,1209.827301
231.5,259.8667984,501.2627945,486.4343567,151.2284126,253.9944534,229.0249557,1209.827301
231.75,259.8667984,501.2627945,486.4343567,152.69664,255.4626007,229.0249557,1221.57312
232,259.8667984,504.1937027,486.4343567,152.69664,255.4626007,231.9612503,1221.57312
232.25,259.8667984,504.1937027,486.4343567,154.1648674,255.4626007,233.4293976,1233.318939
232.5,259.8667984,504.1937027,486.4343567,154.1648674,258.3988953,233.4293976,1233.318939
232.75,259.8667984,504.1937027,486.4343567,155.6330948,258.3988953,233.4293976,1245.064758
233,259.8667984,504.1937027,492.2950363,155.6330948,258.3988953,233.4293976,1245.064758
233.25,259.8667984,504.1937027,498.1557159,155.6330948,258.3988953,234.8975449,1245.064758
233.5,259.8667984,504.1937027,498.1557159,155.6330948,258.3988953,234.8975449,1245.064758
233.75,259.8667984,504.1937027,501.0904579,158.5695496,258.3988953,234.8975449,1268.556397
234,259.8667984,504.1937027,506.9511375,158.5695496,258.3988953,236.3656921,1268.556397
234.25,259.8667984,504.1937027,506.9511375,158.5695496,258.3988953,236.3656921,1268.556397
234.5,259.8667984,504.1937027,509.8814774,158.5695496,258.3988953,237.8338394,1268.556397
234.75,259.8667984,504.1937027,515.742157,158.5695496,258.3988953,240.770134,1268.556397
235,259.8667984,504.1937027,515.742157,158.5695496,258.3988953,242.2380371,1268.556397
235.25,259.8667984,504.1937027,515.742157,158.5695496,258.3988953,243.7061844,1268.556397
235.5,259.8667984,504.1937027,515.742157,158.5695496,258.3988953,243.7061844,1268.556397
235.75,259.8667984,504.1937027,515.742157,158.5695496,258.3988953,243.7061844,1268.556397
236,259.8667984,504.1937027,515.742157,158.5695496,258.3988953,243.7061844,1268.556397
236.25,259.8667984,504.1937027,515.742157,160.0377769,258.3988953,243.7061844,1280.302215
236.5,259.8667984,504.1937027,515.742157,160.0377769,259.8667984,243.7061844,1280.302215
236.75,259.8667984,504.1937027,515.742157,161.5060043,259.8667984,243.7061844,1292.048034
237,259.8667984,504.1937027,515.742157,161.5060043,259.8667984,243.7061844,1292.048034
237.25,259.8667984,504.1937027,515.742157,162.9742317,259.8667984,243.7061844,1303.793854
237.5,259.8667984,504.1937027,515.742157,162.9742317,259.8667984,243.7061844,1303.793854
237.75,259.8667984,504.1937027,515.742157,162.9742317,259.8667984,243.7061844,1303.793854
238,259.8667984,504.1937027,515.742157,162.9742317,259.8667984,245.1740875,1303.793854
238.25,259.8667984,504.1937027,515.742157,162.9742317,259.8667984,245.1740875,1303.793854
238.5,261.3349457,504.1937027,515.742157,162.9742317,259.8667984,246.6419907,1303.793854
238.75,262.803093,504.1937027,515.742157,162.9742317,259.8667984,246.6419907,1303.793854
239,262.803093,510.0560074,515.742157,162.9742317,259.8667984,246.6419907,1303.793854
239.25,265.7393875,510.0560074,518.6720886,162.9742317,259.8667984,246.6419907,1303.793854
239.5,268.6756821,510.0560074,518.6720886,162.9742317,259.8667984,246.6419907,1303.793854
239.75,270.1438293,515.9183121,518.6720886,162.9742317,259.8667984,246.6419907,1303.793854
240,271.6119766,515.9183121,518.6720886,162.9742317,259.8667984,246.6419907,1303.793854
240.25,273.0801239,515.9183121,518.6720886,162.9742317,259.8667984,246.6419907,1303.793854
240.5,274.5482712,527.6429214,518.6720886,162.9742317,259.8667984,246.6419907,1303.793854
240.75,274.5482712,530.5740738,518.6720886,162.9742317,259.8667984,246.6419907,1303.793854
241,274.5482712,533.5052261,518.6720886,162.9742317,259.8667984,246.6419907,1303.793854
241.25,274.5482712,533.5052261,518.6720886,162.9742317,259.8667984,246.6419907,1303.793854
241.5,274.5482712,533.5052261,518.6720886,162.9742317,259.8667984,246.6419907,1303.793854
241.75,274.5482712,533.5052261,518.6720886,162.9742317,259.8667984,246.6419907,1303.793854
242,274.5482712,533.5052261,518.6720886,162.9742317,259.8667984,246.6419907,1303.793854
242.25,274.5482712,533.5052261,518.6720886,162.9742317,259.8667984,246.6419907,1303.793854
242.5,274.5482712,533.5052261,518.6720886,162.9742317,259.8667984,246.6419907,1303.793854
242.75,274.5482712,533.5052261,518.6720886,162.9742317,259.8667984,246.6419907,1303.793854
243,274.5482712,533.5052261,518.6720886,162.9742317,259.8667984,246.6419907,1303.793854
243.25,274.5482712,533.5052261,518.6720886,162.9742317,261.3349457,246.6419907,1303.793854
243.5,274.5482712,533.5052261,518.6720886,164.4421349,261.3349457,246.6419907,1315.537079
243.75,274.5482712,533.5052261,518.6720886,164.4421349,262.803093,246.6419907,1315.537079
244,274.5482712,533.5052261,518.6720886,164.4421349,265.7393875,246.6419907,1315.537079
244.25,276.0161743,533.5052261,518.6720886,164.4421349,268.6756821,246.6419907,1315.537079
244.5,276.0161743,536.4361343,518.6720886,164.4421349,270.1438293,246.6419907,1315.537079
244.75,276.0161743,536.4361343,518.6720886,164.4421349,270.1438293,248.1101379,1315.537079
245,276.0161743,536.4361343,518.6720886,164.4421349,271.6119766,248.1101379,1315.537079
245.25,276.0161743,536.4361343,518.6720886,164.4421349,271.6119766,248.1101379,1315.537079
245.5,276.0161743,536.4361343,518.6720886,164.4421349,271.6119766,249.5782852,1315.537079
245.75,276.0161743,536.4361343,521.6024284,164.4421349,274.5482712,251.0508347,1315.537079
246,276.0161743,536.4361343,521.6024284,164.4421349,274.5482712,251.0508347,1315.537079
246.25,276.0161743,536.4361343,524.5327682,164.4421349,274.5482712,252.5189819,1315.537079
246.5,276.0161743,536.4361343,524.5327682,164.4421349,274.5482712,255.4552765,1315.537079
246.75,276.0161743,536.4361343,533.3237877,164.4421349,274.5482712,255.4552765,1315.537079
247,276.0161743,536.4361343,536.2541275,164.4421349,274.5482712,255.4552765,1315.537079
247.25,276.0161743,536.4361343,536.2541275,164.4421349,274.5482712,255.4552765,1315.537079
247.5,276.0161743,536.4361343,542.1148071,164.4421349,274.5482712,255.4552765,1315.537079
247.75,276.0161743,536.4361343,545.0451469,164.4421349,274.5482712,255.4552765,1315.537079
248,276.0161743,536.4361343,547.9754868,164.4421349,274.5482712,255.4552765,1315.537079
248.25,276.0161743,536.4361343,547.9754868,164.4421349,274.5482712,255.4552765,1315.537079
248.5,276.0161743,536.4361343,547.9754868,164.4421349,274.5482712,255.4552765,1315.537079
248.75,276.0161743,536.4361343,547.9754868,164.4421349,274.5482712,256.9231796,1315.537079
249,276.0161743,536.4361343,547.9754868,164.4421349,274.5482712,256.9231796,1315.537079
249.25,276.0161743,536.4361343,547.9754868,164.4421349,274.5482712,256.9231796,1315.537079
249.5,276.0161743,536.4361343,547.9754868,164.4421349,274.5482712,256.9231796,1315.537079
249.75,276.0161743,536.4361343,547.9754868,164.4421349,274.5482712,258.3910828,1315.537079
250,276.0161743,536.4361343,547.9754868,164.4421349,274.5482712,258.3910828,1315.537079
250.25,276.0161743,536.4361343,547.9754868,164.4421349,276.0161743,258.3910828,1315.537079
250.5,276.0161743,536.4361343,547.9754868,164.4421349,276.0161743,258.3910828,1315.537079
250.75,276.0161743,536.4361343,547.9754868,164.4421349,276.0161743,258.3910828,1315.537079
251,276.0161743,536.4361343,547.9754868,164.4421349,276.0161743,258.3910828,1315.537079
251.25,278.9524689,536.4361343,547.9754868,164.4421349,276.0161743,258.3910828,1315.537079
251.5,278.9524689,536.4361343,547.9754868,164.4421349,276.0161743,258.3910828,1315.537079
251.75,281.8887634,536.4361343,547.9754868,164.4421349,276.0161743,258.3910828,1315.537079
252,284.825058,545.2295914,547.9754868,164.4421349,276.0161743,258.3910828,1315.537079
252.25,286.2932053,548.1607437,550.9054184,164.4421349,276.0161743,258.3910828,1315.537079
252.5,287.7613525,548.1607437,550.9054184,164.4421349,276.0161743,258.3910828,1315.537079
252.75,287.7613525,556.9542007,550.9054184,164.4421349,276.0161743,258.3910828,1315.537079
253,290.6976471,556.9542007,550.9054184,164.4421349,276.0161743,258.3910828,1315.537079
253.25,290.6976471,556.9542007,550.9054184,164.4421349,276.0161743,258.3910828,1315.537079
253.5,290.6976471,556.9542007,550.9054184,164.4421349,276.0161743,258.3910828,1315.537079
253.75,290.6976471,565.7476578,550.9054184,164.4421349,276.0161743,258.3910828,1315.537079
254,290.6976471,565.7476578,550.9054184,164.4421349,276.0161743,259.8589859,1315.537079
254.25,290.6976471,565.7476578,550.9054184,165.9103622,276.0161743,259.8589859,1327.282898
254.5,290.6976471,565.7476578,550.9054184,167.3785896,276.0161743,259.8589859,1339.028717
254.75,290.6976471,565.7476578,550.9054184,167.3785896,276.0161743,259.8589859,1339.028717
255,290.6976471,565.7476578,550.9054184,167.3785896,276.0161743,259.8589859,1339.028717
255.25,290.6976471,565.7476578,550.9054184,167.3785896,276.0161743,259.8589859,1339.028717
255.5,290.6976471,565.7476578,550.9054184,167.3785896,276.0161743,259.8589859,1339.028717
255.75,290.6976471,565.7476578,550.9054184,168.846817,276.0161743,259.8589859,1350.774536
256,290.6976471,565.7476578,550.9054184,168.846817,277.4843216,259.8589859,1350.774536
256.25,290.6976471,565.7476578,550.9054184,168.846817,277.4843216,259.8589859,1350.774536
256.5,290.6976471,565.7476578,550.9054184,170.3150444,277.4843216,259.8589859,1362.520355
256.75,290.6976471,565.7476578,550.9054184,170.3150444,277.4843216,259.8589859,1362.520355
257,290.6976471,565.7476578,550.9054184,170.3150444,280.4206161,259.8589859,1362.520355
257.25,290.6976471,565.7476578,550.9054184,171.7832718,283.3569107,259.8589859,1374.266174
257.5,290.6976471,565.7476578,550.9054184,171.7832718,283.3569107,259.8589859,1374.266174
257.75,290.6976471,565.7476578,550.9054184,171.7832718,283.3569107,259.8589859,1374.266174
258,290.6976471,568.678566,550.9054184,173.2514992,286.2932053,259.8589859,1386.011994
258.25,290.6976471,568.678566,550.9054184,174.7197266,286.2932053,259.8589859,1397.757813
258.5,290.6976471,568.678566,550.9054184,174.7197266,286.2932053,259.8589859,1397.757813
258.75,292.1655502,568.678566,550.9054184,174.7197266,286.2932053,259.8589859,1397.757813
259,292.1655502,568.678566,550.9054184,174.7197266,286.2932053,259.8589859,1397.757813
259.25,292.1655502,568.678566,556.766098,174.7197266,287.7613525,259.8589859,1397.757813
259.5,292.1655502,568.678566,559.6964378,174.7197266,289.2294998,261.3271332,1397.757813
259.75,292.1655502,568.678566,565.5571175,174.7197266,289.2294998,261.3271332,1397.757813
260,292.1655502,568.678566,571.4177971,174.7197266,290.6976471,262.7952805,1397.757813
260.25,292.1655502,568.678566,571.4177971,174.7197266,290.6976471,265.731575,1397.757813
260.5,292.1655502,568.678566,574.3481369,176.1879539,290.6976471,265.731575,1409.503631
260.75,292.1655502,568.678566,580.2088165,177.6561813,290.6976471,265.731575,1421.24945
261,292.1655502,568.678566,580.2088165,177.6561813,290.6976471,267.1997223,1421.24945
261.25,292.1655502,568.678566,580.2088165,179.1244087,290.6976471,267.1997223,1432.99527
261.5,292.1655502,568.678566,580.2088165,179.1244087,290.6976471,267.1997223,1432.99527
261.75,292.1655502,568.678566,580.2088165,179.1244087,290.6976471,267.1997223,1432.99527
262,292.1655502,568.678566,580.2088165,179.1244087,290.6976471,268.6678696,1432.99527
262.25,292.1655502,568.678566,580.2088165,179.1244087,290.6976471,268.6678696,1432.99527
262.5,292.1655502,568.678566,580.2088165,179.1244087,290.6976471,270.1360168,1432.99527
262.75,292.1655502,568.678566,580.2088165,179.1244087,290.6976471,271.6041641,1432.99527
263,292.1655502,568.678566,580.2088165,179.1244087,290.6976471,273.0723114,1432.99527
263.25,292.1655502,568.678566,580.2088165,179.1244087,290.6976471,273.0723114,1432.99527
263.5,292.1655502,568.678566,580.2088165,179.1244087,290.6976471,274.5404587,1432.99527
263.75,292.1655502,568.678566,580.2088165,179.1244087,290.6976471,274.5404587,1432.99527
264,292.1655502,568.678566,580.2088165,179.1244087,292.1655502,274.5404587,1432.99527
264.25,292.1655502,568.678566,580.2088165,179.1244087,292.1655502,274.5404587,1432.99527
264.5,292.1655502,568.678566,580.2088165,179.1244087,292.1655502,274.5404587,1432.99527
264.75,292.1655502,568.678566,580.2088165,179.1244087,292.1655502,274.5404587,1432.99527
265,292.1655502,568.678566,580.2088165,179.1244087,292.1655502,274.5404587,1432.99527
265.25,292.1655502,568.678566,580.2088165,179.1244087,292.1655502,274.5404587,1432.99527
265.5,292.1655502,571.6097183,580.2088165,180.5923119,292.1655502,274.5404587,1444.738495
265.75,292.1655502,574.5408707,580.2088165,180.5923119,292.1655502,274.5404587,1444.738495
266,295.1018448,577.472023,580.2088165,180.5923119,292.1655502,274.5404587,1444.738495
266.25,295.1018448,592.1277847,580.2088165,180.5923119,292.1655502,276.0083618,1444.738495
266.5,296.5699921,592.1277847,580.2088165,180.5923119,292.1655502,276.0083618,1444.738495
266.75,299.5062866,595.0589371,583.1387482,180.5923119,292.1655502,276.0083618,1444.738495
267,300.9744339,597.9900894,583.1387482,180.5923119,292.1655502,276.0083618,1444.738495
267.25,302.4425812,597.9900894,583.1387482,180.5923119,292.1655502,276.0083618,1444.738495
267.5,302.4425812,597.9900894,583.1387482,180.5923119,292.1655502,276.0083618,1444.738495
267.75,302.4425812,597.9900894,583.1387482,180.5923119,292.1655502,276.0083618,1444.738495
268,306.847023,597.9900894,583.1387482,180.5923119,292.1655502,276.0083618,1444.738495
268.25,306.847023,597.9900894,583.1387482,180.5923119,292.1655502,277.476265,1444.738495
268.5,306.847023,597.9900894,583.1387482,180.5923119,292.1655502,277.476265,1444.738495
268.75,306.847023,597.9900894,583.1387482,180.5923119,292.1655502,278.9441681,1444.738495
269,306.847023,597.9900894,583.1387482,180.5923119,292.1655502,278.9441681,1444.738495
269.25,306.847023,597.9900894,583.1387482,180.5923119,292.1655502,278.9441681,1444.738495
269.5,306.847023,597.9900894,583.1387482,180.5923119,292.1655502,278.9441681,1444.738495
269.75,306.847023,597.9900894,583.1387482,180.5923119,292.1655502,278.9441681,1444.738495
270,306.847023,597.9900894,583.1387482,180.5923119,292.1655502,278.9441681,1444.738495
270.25,306.847023,597.9900894,583.1387482,180.5923119,293.6336975,278.9441681,1444.738495
270.5,306.847023,597.9900894,583.1387482,180.5923119,293.6336975,278.9441681,1444.738495
270.75,306.847023,597.9900894,583.1387482,180.5923119,295.1018448,278.9441681,1444.738495
271,306.847023,597.9900894,583.1387482,180.5923119,298.0381393,278.9441681,1444.738495
271.25,306.847023,597.9900894,583.1387482,180.5923119,299.5062866,278.9441681,1444.738495
271.5,306.847023,597.9900894,583.1387482,180.5923119,299.5062866,278.9441681,1444.738495
271.75,306.847023,597.9900894,583.1387482,180.5923119,302.4425812,278.9441681,1444.738495
272,306.847023,600.9209976,583.1387482,180.5923119,302.4425812,278.9441681,1444.738495
272.25,308.3149261,600.9209976,583.1387482,180.5923119,302.4425812,278.9441681,1444.738495
272.5,308.3149261,600.9209976,583.1387482,180.5923119,302.4425812,278.9441681,1444.738495
272.75,308.3149261,600.9209976,583.1387482,180.5923119,302.4425812,278.9441681,1444.738495
273,308.3149261,600.9209976,583.1387482,180.5923119,303.9107285,278.9441681,1444.738495
273.25,308.3149261,600.9209976,586.069088,180.5923119,306.847023,278.9441681,1444.738495
273.5,308.3149261,600.9209976,586.069088,180.5923119,306.847023,278.9441681,1444.738495
273.75,308.3149261,600.9209976,591.9297676,180.5923119,306.847023,278.9441681,1444.738495
274,308.3149261,600.9209976,591.9297676,180.5923119,306.847023,278.9441681,1444.738495
274.25,308.3149261,600.9209976,594.8601074,180.5923119,306.847023,278.9441681,1444.738495
274.5,308.3149261,600.9209976,600.720787,180.5923119,306.847023,278.9441681,1444.738495
274.75,308.3149261,600.9209976,603.6511269,180.5923119,306.847023,278.9441681,1444.738495
275,308.3149261,600.9209976,609.5118065,180.5923119,306.847023,280.4123154,1444.738495
275.25,308.3149261,600.9209976,609.5118065,180.5923119,306.847023,280.4123154,1444.738495
275.5,308.3149261,600.9209976,612.4421463,180.5923119,306.847023,280.4123154,1444.738495
275.75,308.3149261,600.9209976,612.4421463,180.5923119,306.847023,280.4123154,1444.738495
276,308.3149261,600.9209976,612.4421463,182.0605392,306.847023,281.8804626,1456.484314
276.25,308.3149261,600.9209976,612.4421463,182.0605392,306.847023,283.3486099,1456.484314
276.5,308.3149261,600.9209976,612.4421463,182.0605392,306.847023,284.8167572,1456.484314
276.75,308.3149261,600.9209976,612.4421463,182.0605392,306.847023,286.2849045,1456.484314
277,308.3149261,600.9209976,612.4421463,182.0605392,308.3149261,287.7530518,1456.484314
277.25,308.3149261,600.9209976,612.4421463,182.0605392,308.3149261,287.7530518,1456.484314
277.5,308.3149261,600.9209976,612.4421463,182.0605392,308.3149261,287.7530518,1456.484314
277.75,308.3149261,600.9209976,612.4421463,183.5287666,308.3149261,287.7530518,1468.230133
278,308.3149261,600.9209976,612.4421463,183.5287666,308.3149261,287.7530518,1468.230133
278.25,308.3149261,600.9209976,612.4421463,184.996994,308.3149261,287.7530518,1479.975952
278.5,308.3149261,600.9209976,612.4421463,186.4652214,308.3149261,287.7530518,1491.721771
278.75,308.3149261,603.85215,612.4421463,186.4652214,308.3149261,287.7530518,1491.721771
279,308.3149261,606.7833023,612.4421463,187.9334488,308.3149261,287.7530518,1503.46759
279.25,311.2512207,609.7144547,612.4421463,187.9334488,308.3149261,287.7530518,1503.46759
279.5,312.719368,612.645607,612.4421463,187.9334488,308.3149261,287.7530518,1503.46759
279.75,314.1875153,612.645607,612.4421463,187.9334488,308.3149261,287.7530518,1503.46759
280,315.6556625,621.439064,612.4421463,189.4016762,308.3149261,287.7530518,1515.21341
280.25,317.1238098,621.439064,612.4421463,189.4016762,308.3149261,289.2209549,1515.21341
280.5,318.5919571,621.439064,615.3720779,189.4016762,308.3149261,289.2209549,1515.21341
280.75,320.0601044,630.2325211,615.3720779,190.8699036,308.3149261,289.2209549,1526.959229
281,320.0601044,630.2325211,615.3720779,190.8699036,308.3149261,289.2209549,1526.959229
281.25,320.0601044,630.2325211,615.3720779,190.8699036,308.3149261,290.688858,1526.959229
281.5,322.9963989,630.2325211,615.3720779,190.8699036,308.3149261,290.688858,1526.959229
281.75,322.9963989,630.2325211,615.3720779,190.8699036,308.3149261,290.688858,1526.959229
282,322.9963989,630.2325211,615.3720779,192.338131,308.3149261,290.688858,1538.705048
282.25,322.9963989,630.2325211,615.3720779,192.338131,308.3149261,290.688858,1538.705048
282.5,322.9963989,630.2325211,615.3720779,193.8063583,308.3149261,290.688858,1550.450866
282.75,322.9963989,630.2325211,615.3720779,193.8063583,308.3149261,290.688858,1550.450866
283,322.9963989,630.2325211,615.3720779,193.8063583,308.3149261,290.688858,1550.450866
283.25,322.9963989,630.2325211,615.3720779,195.2745857,308.3149261,290.688858,1562.196686
283.5,322.9963989,630.2325211,615.3720779,195.2745857,309.7830734,290.688858,1562.196686
283.75,322.9963989,630.2325211,615.3720779,195.2745857,309.7830734,290.688858,1562.196686
284,322.9963989,630.2325211,615.3720779,195.2745857,312.719368,290.688858,1562.196686
284.25,322.9963989,630.2325211,615.3720779,195.2745857,315.6556625,290.688858,1562.196686
284.5,322.9963989,630.2325211,615.3720779,195.2745857,317.1238098,292.1567612,1562.196686
284.75,324.4643021,630.2325211,615.3720779,195.2745857,317.1238098,292.1567612,1562.196686
285,324.4643021,630.2325211,615.3720779,195.2745857,318.5919571,292.1567612,1562.196686
285.25,324.4643021,630.2325211,615.3720779,195.2745857,318.5919571,292.1567612,1562.196686
285.5,324.4643021,633.1634293,615.3720779,195.2745857,318.5919571,292.1567612,1562.196686
285.75,324.4643021,633.1634293,615.3720779,195.2745857,318.5919571,292.1567612,1562.196686
286,324.4643021,633.1634293,615.3720779,195.2745857,320.0601044,292.1567612,1562.196686
286.25,324.4643021,633.1634293,615.3720779,195.2745857,320.0601044,292.1567612,1562.196686
286.5,324.4643021,633.1634293,615.3720779,195.2745857,320.0601044,292.1567612,1562.196686
286.75,324.4643021,633.1634293,615.3720779,195.2745857,322.9963989,292.1567612,1562.196686
287,324.4643021,633.1634293,615.3720779,195.2745857,322.9963989,292.1567612,1562.196686
287.25,324.4643021,633.1634293,615.3720779,195.2745857,322.9963989,292.1567612,1562.196686
287.5,324.4643021,633.1634293,615.3720779,195.2745857,322.9963989,292.1567612,1562.196686
287.75,324.4643021,633.1634293,618.3024178,196.7424889,322.9963989,292.1567612,1573.939911
288,324.4643021,633.1634293,624.1630974,196.7424889,322.9963989,292.1567612,1573.939911
288.25,324.4643021,633.1634293,630.023777,196.7424889,322.9963989,292.1567612,1573.939911
288.5,324.4643021,633.1634293,632.9541168,196.7424889,322.9963989,292.1567612,1573.939911
288.75,324.4643021,633.1634293,635.8844566,196.7424889,322.9963989,292.1567612,1573.939911
289,324.4643021,633.1634293,635.8844566,196.7424889,322.9963989,292.1567612,1573.939911
289.25,324.4643021,633.1634293,638.8147964,196.7424889,322.9963989,292.1567612,1573.939911
289.5,324.4643021,633.1634293,641.7451363,196.7424889,322.9963989,292.1567612,1573.939911
289.75,324.4643021,633.1634293,644.6754761,196.7424889,322.9963989,292.1567612,1573.939911
290,324.4643021,633.1634293,644.6754761,196.7424889,322.9963989,292.1567612,1573.939911
290.25,324.4643021,633.1634293,644.6754761,196.7424889,322.9963989,293.6249084,1573.939911
290.5,324.4643021,633.1634293,644.6754761,196.7424889,322.9963989,295.0930557,1573.939911
290.75,324.4643021,633.1634293,644.6754761,196.7424889,322.9963989,296.561203,1573.939911
291,324.4643021,633.1634293,644.6754761,196.7424889,324.4643021,296.561203,1573.939911
291.25,324.4643021,633.1634293,644.6754761,196.7424889,324.4643021,296.561203,1573.939911
291.5,327.4005966,633.1634293,644.6754761,196.7424889,324.4643021,299.4974976,1573.939911
291.75,327.4005966,633.1634293,644.6754761,196.7424889,324.4643021,299.4974976,1573.939911
292,328.8687439,633.1634293,644.6754761,196.7424889,324.4643021,299.4974976,1573.939911
292.25,330.3368912,633.1634293,644.6754761,196.7424889,324.4643021,299.4974976,1573.939911
292.5,333.2731857,633.1634293,644.6754761,196.7424889,324.4643021,300.9656448,1573.939911
292.75,334.741333,639.0257339,644.6754761,196.7424889,324.4643021,300.9656448,1573.939911
293,336.2094803,641.9568863,644.6754761,196.7424889,324.4643021,300.9656448,1573.939911
293.25,336.2094803,641.9568863,644.6754761,196.7424889,324.4643021,300.9656448,1573.939911
293.5,339.1457748,647.819191,644.6754761,196.7424889,324.4643021,300.9656448,1573.939911
293.75,339.1457748,653.6814957,644.6754761,196.7424889,324.4643021,303.9019394,1573.939911
294,339.1457748,653.6814957,647.6054077,196.7424889,324.4643021,306.8382339,1573.939911
294.25,339.1457748,656.612648,647.6054077,196.7424889,324.4643021,306.8382339,1573.939911
294.5,339.1457748,656.612648,647.6054077,196.7424889,324.4643021,306.8382339,1573.939911
294.75,339.1457748,662.4749527,647.6054077,196.7424889,324.4643021,308.3061371,1573.939911
295,339.1457748,662.4749527,647.6054077,196.7424889,324.4643021,308.3061371,1573.939911
295.25,339.1457748,662.4749527,647.6054077,196.7424889,324.4643021,308.3061371,1573.939911
295.5,339.1457748,662.4749527,647.6054077,196.7424889,324.4643021,308.3061371,1573.939911
295.75,339.1457748,662.4749527,647.6054077,196.7424889,324.4643021,308.3061371,1573.939911
296,339.1457748,662.4749527,647.6054077,196.7424889,324.4643021,308.3061371,1573.939911
296.25,339.1457748,662.4749527,647.6054077,196.7424889,324.4643021,308.3061371,1573.939911
296.5,339.1457748,662.4749527,647.6054077,196.7424889,324.4643021,308.3061371,1573.939911
296.75,339.1457748,662.4749527,647.6054077,196.7424889,324.4643021,309.7740402,1573.939911
297,339.1457748,662.4749527,647.6054077,196.7424889,325.9324493,309.7740402,1573.939911
297.25,339.1457748,662.4749527,647.6054077,196.7424889,325.9324493,309.7740402,1573.939911
297.5,339.1457748,662.4749527,647.6054077,196.7424889,327.4005966,309.7740402,1573.939911
297.75,339.1457748,662.4749527,647.6054077,196.7424889,327.4005966,309.7740402,1573.939911
298,339.1457748,662.4749527,647.6054077,196.7424889,328.8687439,311.2419434,1573.939911
298.25,340.613678,662.4749527,647.6054077,198.2107162,331.8050385,311.2419434,1585.68573
298.5,340.613678,662.4749527,647.6054077,198.2107162,331.8050385,311.2419434,1585.68573
298.75,340.613678,665.4058609,647.6054077,198.2107162,333.2731857,311.2419434,1585.68573
299,340.613678,665.4058609,647.6054077,198.2107162,334.741333,311.2419434,1585.68573
299.25,340.613678,665.4058609,647.6054077,198.2107162,334.741333,311.2419434,1585.68573
299.5,340.613678,665.4058609,647.6054077,198.2107162,334.741333,311.2419434,1585.68573
299.75,340.613678,665.4058609,647.6054077,198.2107162,334.741333,311.2419434,1585.68573
300,340.613678,665.4058609,647.6054077,199.6789436,336.2094803,311.2419434,1597.431549
300.25,340.613678,665.4058609,647.6054077,199.6789436,336.2094803,311.2419434,1597.431549
300.5,340.613678,665.4058609,647.6054077,199.6789436,339.1457748,311.2419434,1597.431549
300.75,340.613678,665.4058609,647.6054077,199.6789436,339.1457748,311.2419434,1597.431549
301,340.613678,665.4058609,647.6054077,199.6789436,339.1457748,311.2419434,1597.431549
301.25,340.613678,665.4058609,653.4660873,202.6153984,339.1457748,311.2419434,1620.923187
301.5,340.613678,665.4058609,653.4660873,202.6153984,339.1457748,311.2419434,1620.923187
301.75,340.613678,665.4058609,662.2571068,204.0836258,339.1457748,311.2419434,1632.669006
302,340.613678,665.4058609,665.1874466,204.0836258,339.1457748,311.2419434,1632.669006
302.25,340.613678,665.4058609,665.1874466,204.0836258,339.1457748,311.2419434,1632.669006
302.5,340.613678,665.4058609,665.1874466,204.0836258,339.1457748,311.2419434,1632.669006
302.75,340.613678,665.4058609,671.0481262,204.0836258,339.1457748,311.2419434,1632.669006
303,340.613678,665.4058609,671.0481262,207.0200806,339.1457748,311.2419434,1656.160645
303.25,340.613678,665.4058609,676.9088058,207.0200806,339.1457748,312.7100906,1656.160645
303.5,340.613678,665.4058609,676.9088058,207.0200806,339.1457748,312.7100906,1656.160645
303.75,340.613678,665.4058609,676.9088058,207.0200806,339.1457748,312.7100906,1656.160645
304,340.613678,665.4058609,676.9088058,207.0200806,339.1457748,312.7100906,1656.160645
304.25,340.613678,665.4058609,676.9088058,207.0200806,340.613678,312.7100906,1656.160645
304.5,340.613678,665.4058609,676.9088058,207.0200806,340.613678,314.1782379,1656.160645
304.75,340.613678,665.4058609,676.9088058,207.0200806,340.613678,314.1782379,1656.160645
305,340.613678,665.4058609,676.9088058,207.0200806,340.613678,317.1145325,1656.160645
305.25,342.0818253,665.4058609,676.9088058,208.488308,340.613678,317.1145325,1667.906464
305.5,342.0818253,665.4058609,676.9088058,209.9565353,340.613678,317.1145325,1679.652282
305.75,345.0181198,665.4058609,676.9088058,209.9565353,340.613678,317.1145325,1679.652282
306,347.9544144,668.3370132,676.9088058,209.9565353,340.613678,317.1145325,1679.652282
306.25,347.9544144,668.3370132,676.9088058,211.4247627,340.613678,320.050827,1691.398102
306.5,350.8907089,677.1304703,676.9088058,211.4247627,340.613678,320.050827,1691.398102
306.75,352.3588562,677.1304703,676.9088058,211.4247627,340.613678,321.5187302,1691.398102
307,352.3588562,677.1304703,676.9088058,211.4247627,340.613678,321.5187302,1691.398102
307.25,353.8270035,688.8550797,676.9088058,211.4247627,340.613678,321.5187302,1691.398102
307.5,355.2951508,691.786232,676.9088058,211.4247627,340.613678,321.5187302,1691.398102
307.75,355.2951508,694.7173843,679.8387375,211.4247627,340.613678,321.5187302,1691.398102
308,355.2951508,694.7173843,679.8387375,211.4247627,340.613678,321.5187302,1691.398102
308.25,355.2951508,694.7173843,679.8387375,211.4247627,340.613678,321.5187302,1691.398102
308.5,355.2951508,694.7173843,679.8387375,211.4247627,340.613678,321.5187302,1691.398102
308.75,355.2951508,694.7173843,679.8387375,211.4247627,340.613678,322.9866333,1691.398102
309,355.2951508,694.7173843,679.8387375,211.4247627,340.613678,322.9866333,1691.398102
309.25,355.2951508,694.7173843,679.8387375,211.4247627,340.613678,322.9866333,1691.398102
309.5,355.2951508,694.7173843,679.8387375,211.4247627,340.613678,322.9866333,1691.398102
309.75,355.2951508,694.7173843,679.8387375,211.4247627,340.613678,322.9866333,1691.398102
310,355.2951508,694.7173843,679.8387375,211.4247627,340.613678,322.9866333,1691.398102
310.25,355.2951508,694.7173843,679.8387375,211.4247627,342.0818253,322.9866333,1691.398102
310.5,355.2951508,694.7173843,679.8387375,211.4247627,342.0818253,322.9866333,1691.398102
310.75,355.2951508,694.7173843,679.8387375,211.4247627,343.5499725,322.9866333,1691.398102
311,355.2951508,694.7173843,679.8387375,211.4247627,345.0181198,322.9866333,1691.398102
311.25,355.2951508,694.7173843,679.8387375,211.4247627,349.4225616,322.9866333,1691.398102
311.5,355.2951508,694.7173843,679.8387375,211.4247627,349.4225616,322.9866333,1691.398102
311.75,356.7630539,694.7173843,679.8387375,211.4247627,350.8907089,322.9866333,1691.398102
312,356.7630539,694.7173843,679.8387375,211.4247627,350.8907089,322.9866333,1691.398102
312.25,356.7630539,697.6482925,679.8387375,211.4247627,350.8907089,322.9866333,1691.398102
312.5,356.7630539,697.6482925,679.8387375,211.4247627,350.8907089,322.9866333,1691.398102
312.75,356.7630539,697.6482925,679.8387375,211.4247627,350.8907089,322.9866333,1691.398102
313,356.7630539,697.6482925,679.8387375,211.4247627,352.3588562,324.4545364,1691.398102
313.25,356.7630539,697.6482925,679.8387375,211.4247627,352.3588562,324.4545364,1691.398102
313.5,356.7630539,697.6482925,679.8387375,211.4247627,353.8270035,324.4545364,1691.398102
313.75,356.7630539,697.6482925,679.8387375,211.4247627,353.8270035,324.4545364,1691.398102
314,356.7630539,697.6482925,679.8387375,211.4247627,355.2951508,324.4545364,1691.398102
314.25,356.7630539,697.6482925,679.8387375,211.4247627,355.2951508,324.4545364,1691.398102
314.5,356.7630539,697.6482925,679.8387375,211.4247627,355.2951508,324.4545364,1691.398102
314.75,356.7630539,697.6482925,679.8387375,211.4247627,355.2951508,324.4545364,1691.398102
315,356.7630539,697.6482925,679.8387375,212.8926659,355.2951508,324.4545364,1703.141327
315.25,356.7630539,697.6482925,685.6994171,212.8926659,355.2951508,324.4545364,1703.141327
315.5,356.7630539,697.6482925,688.6297569,212.8926659,355.2951508,324.4545364,1703.141327
315.75,356.7630539,697.6482925,697.4207764,212.8926659,355.2951508,324.4545364,1703.141327
316,356.7630539,697.6482925,697.4207764,212.8926659,355.2951508,324.4545364,1703.141327
316.25,356.7630539,697.6482925,703.281456,212.8926659,355.2951508,324.4545364,1703.141327
316.5,356.7630539,697.6482925,703.281456,212.8926659,355.2951508,324.4545364,1703.141327
316.75,356.7630539,697.6482925,709.1421356,212.8926659,355.2951508,324.4545364,1703.141327
317,356.7630539,697.6482925,709.1421356,212.8926659,355.2951508,324.4545364,1703.141327
317.25,356.7630539,697.6482925,709.1421356,212.8926659,355.2951508,324.4545364,1703.141327
317.5,356.7630539,697.6482925,709.1421356,212.8926659,355.2951508,324.4545364,1703.141327
317.75,356.7630539,697.6482925,709.1421356,212.8926659,355.2951508,324.4545364,1703.141327
318,356.7630539,697.6482925,709.1421356,212.8926659,355.2951508,324.4545364,1703.141327
318.25,356.7630539,697.6482925,709.1421356,212.8926659,355.2951508,324.4545364,1703.141327
318.5,356.7630539,697.6482925,709.1421356,212.8926659,356.7630539,325.9226837,1703.141327
318.75,358.2312012,697.6482925,709.1421356,212.8926659,356.7630539,325.9226837,1703.141327
319,358.2312012,700.5794449,709.1421356,212.8926659,356.7630539,327.390831,1703.141327
319.25,359.6993484,700.5794449,709.1421356,212.8926659,356.7630539,328.8589783,1703.141327
319.5,364.1037903,700.5794449,709.1421356,212.8926659,356.7630539,330.3271255,1703.141327
319.75,364.1037903,703.5105972,709.1421356,212.8926659,356.7630539,330.3271255,1703.141327
320,365.5719376,712.3040543,709.1421356,212.8926659,356.7630539,330.3271255,1703.141327
320.25,367.0400848,712.3040543,709.1421356,212.8926659,356.7630539,330.3271255,1703.141327
320.5,368.5082321,718.1663589,709.1421356,212.8926659,356.7630539,331.7952728,1703.141327
320.75,368.5082321,718.1663589,709.1421356,212.8926659,356.7630539,331.7952728,1703.141327
321,371.4445267,721.0975113,709.1421356,212.8926659,356.7630539,331.7952728,1703.141327
321.25,371.4445267,726.959816,712.0720673,212.8926659,356.7630539,333.2634201,1703.141327
321.5,371.4445267,726.959816,712.0720673,212.8926659,356.7630539,336.1997147,1703.141327
321.75,371.4445267,726.959816,712.0720673,212.8926659,356.7630539,337.6678619,1703.141327
322,371.4445267,726.959816,712.0720673,212.8926659,356.7630539,337.6678619,1703.141327
322.25,371.4445267,726.959816,712.0720673,212.8926659,356.7630539,340.6039124,1703.141327
322.5,371.4445267,726.959816,712.0720673,212.8926659,356.7630539,340.6039124,1703.141327
322.75,371.4445267,726.959816,712.0720673,212.8926659,356.7630539,340.6039124,1703.141327
323,371.4445267,726.959816,712.0720673,212.8926659,356.7630539,340.6039124,1703.141327
323.25,371.4445267,726.959816,712.0720673,212.8926659,356.7630539,340.6039124,1703.141327
323.5,371.4445267,726.959816,712.0720673,212.8926659,356.7630539,340.6039124,1703.141327
323.75,371.4445267,726.959816,712.0720673,212.8926659,356.7630539,340.6039124,1703.141327
324,371.4445267,726.959816,712.0720673,212.8926659,356.7630539,340.6039124,1703.141327
324.25,371.4445267,726.959816,712.0720673,212.8926659,356.7630539,342.0718155,1703.141327
324.5,372.9124298,726.959816,712.0720673,212.8926659,356.7630539,342.0718155,1703.141327
324.75,372.9124298,726.959816,712.0720673,212.8926659,356.7630539,342.0718155,1703.141327
325,372.9124298,726.959816,712.0720673,212.8926659,358.2312012,343.5397186,1703.141327
325.25,372.9124298,726.959816,712.0720673,212.8926659,361.1674957,343.5397186,1703.141327
325.5,372.9124298,726.959816,712.0720673,212.8926659,361.1674957,343.5397186,1703.141327
325.75,372.9124298,726.959816,712.0720673,212.8926659,364.1037903,343.5397186,1703.141327
326,372.9124298,726.959816,712.0720673,212.8926659,364.1037903,343.5397186,1703.141327
326.25,372.9124298,729.8907242,712.0720673,214.3608932,364.1037903,343.5397186,1714.887146
326.5,372.9124298,729.8907242,712.0720673,214.3608932,367.0400848,343.5397186,1714.887146
326.75,372.9124298,729.8907242,712.0720673,214.3608932,367.0400848,343.5397186,1714.887146
327,372.9124298,729.8907242,712.0720673,215.8291206,367.0400848,343.5397186,1726.632965
327.25,372.9124298,729.8907242,712.0720673,215.8291206,368.5082321,343.5397186,1726.632965
327.5,372.9124298,729.8907242,712.0720673,215.8291206,369.9763794,343.5397186,1726.632965
327.75,372.9124298,729.8907242,712.0720673,215.8291206,371.4445267,343.5397186,1726.632965
328,372.9124298,729.8907242,712.0720673,215.8291206,371.4445267,343.5397186,1726.632965
328.25,372.9124298,729.8907242,712.0720673,215.8291206,371.4445267,343.5397186,1726.632965
328.5,372.9124298,729.8907242,717.9327469,217.297348,371.4445267,343.5397186,1738.378784
328.75,372.9124298,729.8907242,717.9327469,217.297348,371.4445267,343.5397186,1738.378784
329,372.9124298,729.8907242,726.7237663,220.2338028,371.4445267,343.5397186,1761.870422
329.25,372.9124298,729.8907242,726.7237663,220.2338028,371.4445267,343.5397186,1761.870422
329.5,372.9124298,729.8907242,729.6541061,220.2338028,371.4445267,343.5397186,1761.870422
329.75,372.9124298,729.8907242,732.584446,220.2338028,371.4445267,343.5397186,1761.870422
330,372.9124298,729.8907242,735.5147858,223.1702576,371.4445267,343.5397186,1785.362061
330.25,372.9124298,729.8907242,735.5147858,223.1702576,371.4445267,343.5397186,1785.362061
330.5,372.9124298,729.8907242,741.3754654,223.1702576,371.4445267,343.5397186,1785.362061
330.75,372.9124298,729.8907242,741.3754654,223.1702576,371.4445267,343.5397186,1785.362061
331,372.9124298,729.8907242,741.3754654,223.1702576,371.4445267,343.5397186,1785.362061
331.25,372.9124298,729.8907242,741.3754654,223.1702576,371.4445267,343.5397186,1785.362061
331.5,372.9124298,729.8907242,741.3754654,223.1702576,371.4445267,345.0078659,1785.362061
331.75,375.8487244,729.8907242,741.3754654,223.1702576,371.4445267,345.0078659,1785.362061
332,377.3168716,729.8907242,741.3754654,223.1702576,371.4445267,345.0078659,1785.362061
332.25,381.7213135,729.8907242,741.3754654,226.1067123,371.4445267,345.0078659,1808.853698
332.5,383.1894608,729.8907242,741.3754654,226.1067123,371.4445267,349.4123077,1808.853698
332.75,383.1894608,729.8907242,741.3754654,226.1067123,372.9124298,350.880455,1808.853698
333,383.1894608,732.8218765,741.3754654,227.5749397,372.9124298,352.3486023,1820.599518
333.25,384.657608,735.7530289,741.3754654,227.5749397,372.9124298,352.3486023,1820.599518
333.5,387.5939026,735.7530289,741.3754654,227.5749397,372.9124298,352.3486023,1820.599518
333.75,387.5939026,741.6153336,741.3754654,227.5749397,372.9124298,352.3486023,1820.599518
334,387.5939026,741.6153336,741.3754654,227.5749397,372.9124298,352.3486023,1820.599518
334.25,387.5939026,750.4087906,741.3754654,227.5749397,372.9124298,352.3486023,1820.599518
334.5,387.5939026,750.4087906,741.3754654,227.5749397,372.9124298,352.3486023,1820.599518
334.75,387.5939026,750.4087906,741.3754654,227.5749397,372.9124298,352.3486023,1820.599518
335,387.5939026,759.2022476,741.3754654,227.5749397,372.9124298,353.8165054,1820.599518
335.25,387.5939026,759.2022476,741.3754654,227.5749397,372.9124298,353.8165054,1820.599518
335.5,387.5939026,759.2022476,741.3754654,227.5749397,372.9124298,353.8165054,1820.599518
335.75,387.5939026,759.2022476,744.305397,227.5749397,372.9124298,353.8165054,1820.599518
336,387.5939026,759.2022476,744.305397,227.5749397,372.9124298,353.8165054,1820.599518
336.25,387.5939026,759.2022476,744.305397,227.5749397,372.9124298,355.2844086,1820.599518
336.5,387.5939026,759.2022476,744.305397,227.5749397,372.9124298,355.2844086,1820.599518
336.75,387.5939026,759.2022476,744.305397,227.5749397,372.9124298,355.2844086,1820.599518
337,389.0618057,759.2022476,744.305397,229.0428429,372.9124298,355.2844086,1832.342743
337.25,389.0618057,759.2022476,744.305397,229.0428429,372.9124298,355.2844086,1832.342743
337.5,389.0618057,759.2022476,744.305397,229.0428429,372.9124298,355.2844086,1832.342743
337.75,389.0618057,759.2022476,744.305397,229.0428429,372.9124298,355.2844086,1832.342743
338,389.0618057,759.2022476,744.305397,229.0428429,372.9124298,355.2844086,1832.342743
338.25,389.0618057,759.2022476,744.305397,229.0428429,372.9124298,355.2844086,1832.342743
338.5,389.0618057,759.2022476,744.305397,229.0428429,372.9124298,355.2844086,1832.342743
338.75,389.0618057,762.1331558,744.305397,229.0428429,372.9124298,355.2844086,1832.342743
339,389.0618057,762.1331558,744.305397,229.0428429,372.9124298,355.2844086,1832.342743
339.25,389.0618057,762.1331558,744.305397,229.0428429,372.9124298,355.2844086,1832.342743
339.5,389.0618057,762.1331558,744.305397,229.0428429,375.8487244,356.7523117,1832.342743
339.75,389.0618057,762.1331558,744.305397,229.0428429,375.8487244,356.7523117,1832.342743
340,389.0618057,762.1331558,744.305397,229.0428429,378.7850189,356.7523117,1832.342743
340.25,389.0618057,762.1331558,744.305397,229.0428429,380.2531662,356.7523117,1832.342743
340.5,389.0618057,762.1331558,744.305397,229.0428429,380.2531662,356.7523117,1832.342743
340.75,389.0618057,762.1331558,744.305397,229.0428429,380.2531662,356.7523117,1832.342743
341,389.0618057,762.1331558,744.305397,229.0428429,383.1894608,356.7523117,1832.342743
341.25,389.0618057,762.1331558,744.305397,229.0428429,383.1894608,356.7523117,1832.342743
341.5,389.0618057,762.1331558,744.305397,229.0428429,383.1894608,356.7523117,1832.342743
341.75,389.0618057,762.1331558,744.305397,229.0428429,383.1894608,356.7523117,1832.342743
342,389.0618057,762.1331558,744.305397,229.0428429,386.1257553,356.7523117,1832.342743
342.25,389.0618057,762.1331558,744.305397,229.0428429,386.1257553,356.7523117,1832.342743
342.5,389.0618057,762.1331558,744.305397,229.0428429,387.5939026,356.7523117,1832.342743
342.75,389.0618057,762.1331558,744.305397,229.0428429,387.5939026,356.7523117,1832.342743
343,389.0618057,762.1331558,744.305397,229.0428429,387.5939026,356.7523117,1832.342743
343.25,389.0618057,762.1331558,744.305397,229.0428429,387.5939026,356.7523117,1832.342743
343.5,389.0618057,762.1331558,744.305397,229.0428429,387.5939026,356.7523117,1832.342743
343.75,389.0618057,762.1331558,756.0267563,229.0428429,387.5939026,356.7523117,1832.342743
344,389.0618057,762.1331558,761.8874359,229.0428429,387.5939026,356.7523117,1832.342743
344.25,389.0618057,762.1331558,764.8177757,229.0428429,387.5939026,356.7523117,1832.342743
344.5,390.529953,762.1331558,767.7481155,229.0428429,387.5939026,356.7523117,1832.342743
344.75,394.9343948,762.1331558,770.6784554,229.0428429,387.5939026,358.220459,1832.342743
345,396.4025421,762.1331558,773.6087952,229.0428429,387.5939026,358.220459,1832.342743
345.25,397.8706894,762.1331558,773.6087952,229.0428429,387.5939026,361.1567535,1832.342743
345.5,399.3388367,762.1331558,773.6087952,229.0428429,387.5939026,361.1567535,1832.342743
345.75,400.8069839,762.1331558,773.6087952,229.0428429,387.5939026,361.1567535,1832.342743
346,400.8069839,765.0643082,773.6087952,229.0428429,387.5939026,361.1567535,1832.342743
346.25,403.7432785,765.0643082,773.6087952,229.0428429,387.5939026,361.1567535,1832.342743
346.5,403.7432785,770.9266129,773.6087952,229.0428429,387.5939026,362.6249008,1832.342743
346.75,403.7432785,776.7889175,773.6087952,229.0428429,389.0618057,362.6249008,1832.342743
347,403.7432785,782.6512222,773.6087952,229.0428429,389.0618057,364.0930481,1832.342743
347.25,403.7432785,782.6512222,773.6087952,229.0428429,389.0618057,365.5611954,1832.342743
347.5,403.7432785,782.6512222,773.6087952,229.0428429,389.0618057,365.5611954,1832.342743
347.75,403.7432785,791.4446793,773.6087952,229.0428429,389.0618057,365.5611954,1832.342743
348,403.7432785,791.4446793,773.6087952,230.5110703,389.0618057,367.0293427,1844.088562
348.25,403.7432785,791.4446793,773.6087952,230.5110703,389.0618057,368.4974899,1844.088562
348.5,403.7432785,791.4446793,773.6087952,230.5110703,389.0618057,368.4974899,1844.088562
348.75,403.7432785,791.4446793,773.6087952,230.5110703,389.0618057,371.4337845,1844.088562
349,403.7432785,791.4446793,773.6087952,230.5110703,389.0618057,371.4337845,1844.088562
349.25,403.7432785,791.4446793,773.6087952,230.5110703,389.0618057,371.4337845,1844.088562
349.5,405.2111816,791.4446793,773.6087952,231.9792976,389.0618057,371.4337845,1855.834381
349.75,405.2111816,791.4446793,773.6087952,233.447525,389.0618057,372.9016876,1867.5802
350,405.2111816,791.4446793,776.5387268,233.447525,389.0618057,372.9016876,1867.5802
350.25,405.2111816,791.4446793,776.5387268,233.447525,389.0618057,372.9016876,1867.5802
350.5,405.2111816,791.4446793,776.5387268,233.447525,389.0618057,372.9016876,1867.5802
350.75,405.2111816,791.4446793,776.5387268,234.9157524,389.0618057,372.9016876,1879.326019
351,405.2111816,791.4446793,776.5387268,236.3839798,389.0618057,372.9016876,1891.071838
351.25,405.2111816,791.4446793,776.5387268,236.3839798,389.0618057,372.9016876,1891.071838
351.5,405.2111816,791.4446793,776.5387268,236.3839798,389.0618057,372.9016876,1891.071838
351.75,405.2111816,791.4446793,776.5387268,237.8522072,389.0618057,372.9016876,1902.817658
352,405.2111816,794.3755875,776.5387268,237.8522072,389.0618057,372.9016876,1902.817658
352.25,405.2111816,794.3755875,776.5387268,239.3204346,389.0618057,372.9016876,1914.563477
352.5,405.2111816,794.3755875,776.5387268,239.3204346,389.0618057,372.9016876,1914.563477
352.75,405.2111816,794.3755875,776.5387268,239.3204346,390.529953,374.3695908,1914.563477
353,405.2111816,794.3755875,776.5387268,239.3204346,390.529953,374.3695908,1914.563477
353.25,405.2111816,794.3755875,776.5387268,239.3204346,390.529953,374.3695908,1914.563477
353.5,405.2111816,794.3755875,776.5387268,239.3204346,393.4662476,374.3695908,1914.563477
353.75,405.2111816,794.3755875,776.5387268,239.3204346,393.4662476,374.3695908,1914.563477
354,405.2111816,794.3755875,776.5387268,239.3204346,394.9343948,375.8374939,1914.563477
354.25,405.2111816,794.3755875,776.5387268,240.788662,397.8706894,375.8374939,1926.309296
354.5,405.2111816,794.3755875,776.5387268,242.2568893,399.3388367,375.8374939,1938.055114
354.75,405.2111816,794.3755875,776.5387268,242.2568893,399.3388367,375.8374939,1938.055114
355,405.2111816,794.3755875,776.5387268,242.2568893,399.3388367,375.8374939,1938.055114
355.25,405.2111816,794.3755875,776.5387268,243.7251167,399.3388367,375.8374939,1949.800934
355.5,405.2111816,794.3755875,776.5387268,243.7251167,400.8069839,375.8374939,1949.800934
355.75,405.2111816,794.3755875,776.5387268,243.7251167,400.8069839,375.8374939,1949.800934
356,405.2111816,794.3755875,776.5387268,243.7251167,400.8069839,375.8374939,1949.800934
356.25,406.6793289,794.3755875,776.5387268,243.7251167,403.7432785,375.8374939,1949.800934
356.5,409.6156235,794.3755875,776.5387268,243.7251167,403.7432785,375.8374939,1949.800934
356.75,409.6156235,794.3755875,779.4690666,243.7251167,403.7432785,375.8374939,1949.800934
357,411.0837708,794.3755875,779.4690666,243.7251167,403.7432785,375.8374939,1949.800934
357.25,411.0837708,794.3755875,782.3994064,243.7251167,403.7432785,375.8374939,1949.800934
357.5,415.4882126,794.3755875,782.3994064,243.7251167,403.7432785,375.8374939,1949.800934
357.75,415.4882126,794.3755875,788.2600861,243.7251167,403.7432785,375.8374939,1949.800934
358,415.4882126,794.3755875,791.1904259,243.7251167,403.7432785,375.8374939,1949.800934
358.25,416.9563599,794.3755875,794.1207657,243.7251167,403.7432785,375.8374939,1949.800934
358.5,419.8926544,794.3755875,794.1207657,243.7251167,403.7432785,375.8374939,1949.800934
358.75,419.8926544,794.3755875,797.0511055,243.7251167,403.7432785,375.8374939,1949.800934
359,419.8926544,797.3067398,799.9814453,243.7251167,403.7432785,375.8374939,1949.800934
359.25,419.8926544,800.2378922,805.8421249,245.1930199,403.7432785,375.8374939,1961.544159
359.5,419.8926544,800.2378922,805.8421249,245.1930199,403.7432785,377.3056412,1961.544159
359.75,419.8926544,806.1001968,805.8421249,245.1930199,403.7432785,377.3056412,1961.544159
360,419.8926544,806.1001968,805.8421249,245.1930199,405.2111816,377.3056412,1961.544159
360.25,419.8926544,811.9625015,805.8421249,245.1930199,405.2111816,377.3056412,1961.544159
360.5,419.8926544,814.8936539,805.8421249,245.1930199,405.2111816,377.3056412,1961.544159
360.75,419.8926544,817.8248062,805.8421249,245.1930199,405.2111816,377.3056412,1961.544159
361,419.8926544,820.7559586,805.8421249,245.1930199,405.2111816,378.7737885,1961.544159
361.25,419.8926544,823.6871109,805.8421249,245.1930199,405.2111816,381.710083,1961.544159
361.5,419.8926544,823.6871109,805.8421249,245.1930199,405.2111816,381.710083,1961.544159
361.75,419.8926544,823.6871109,805.8421249,245.1930199,405.2111816,383.1782303,1961.544159
362,419.8926544,823.6871109,805.8421249,245.1930199,405.2111816,384.6463776,1961.544159
362.25,419.8926544,823.6871109,805.8421249,245.1930199,405.2111816,384.6463776,1961.544159
362.5,419.8926544,823.6871109,805.8421249,245.1930199,405.2111816,384.6463776,1961.544159
362.75,419.8926544,823.6871109,805.8421249,245.1930199,405.2111816,384.6463776,1961.544159
363,419.8926544,823.6871109,805.8421249,245.1930199,405.2111816,384.6463776,1961.544159
363.25,421.3605576,823.6871109,805.8421249,245.1930199,405.2111816,384.6463776,1961.544159
363.5,421.3605576,823.6871109,808.7720566,245.1930199,405.2111816,384.6463776,1961.544159
363.75,421.3605576,823.6871109,808.7720566,245.1930199,405.2111816,384.6463776,1961.544159
364,421.3605576,823.6871109,808.7720566,245.1930199,405.2111816,384.6463776,1961.544159
364.25,421.3605576,823.6871109,808.7720566,245.1930199,405.2111816,384.6463776,1961.544159
364.5,421.3605576,823.6871109,808.7720566,245.1930199,405.2111816,384.6463776,1961.544159
364.75,421.3605576,823.6871109,808.7720566,245.1930199,405.2111816,384.6463776,1961.544159
365,421.3605576,823.6871109,808.7720566,245.1930199,405.2111816,384.6463776,1961.544159
365.25,421.3605576,823.6871109,808.7720566,245.1930199,405.2111816,386.1142807,1961.544159
365.5,421.3605576,823.6871109,808.7720566,245.1930199,405.2111816,386.1142807,1961.544159
365.75,421.3605576,823.6871109,808.7720566,245.1930199,405.2111816,386.1142807,1961.544159
366,421.3605576,823.6871109,808.7720566,245.1930199,405.2111816,386.1142807,1961.544159
366.25,421.3605576,823.6871109,808.7720566,245.1930199,405.2111816,386.1142807,1961.544159
366.5,421.3605576,823.6871109,808.7720566,245.1930199,406.6793289,387.5821838,1961.544159
366.75,421.3605576,823.6871109,808.7720566,245.1930199,409.6156235,387.5821838,1961.544159
367,421.3605576,823.6871109,808.7720566,245.1930199,411.0837708,387.5821838,1961.544159
367.25,421.3605576,823.6871109,808.7720566,245.1930199,412.551918,387.5821838,1961.544159
367.5,421.3605576,826.6180191,808.7720566,245.1930199,414.0200653,387.5821838,1961.544159
367.75,421.3605576,826.6180191,808.7720566,245.1930199,415.4882126,387.5821838,1961.544159
368,421.3605576,826.6180191,808.7720566,245.1930199,415.4882126,387.5821838,1961.544159
368.25,421.3605576,826.6180191,808.7720566,245.1930199,415.4882126,387.5821838,1961.544159
368.5,421.3605576,826.6180191,808.7720566,245.1930199,415.4882126,387.5821838,1961.544159
368.75,421.3605576,826.6180191,808.7720566,245.1930199,416.9563599,387.5821838,1961.544159
369,421.3605576,826.6180191,808.7720566,245.1930199,416.9563599,387.5821838,1961.544159
369.25,421.3605576,826.6180191,808.7720566,245.1930199,416.9563599,387.5821838,1961.544159
369.5,421.3605576,826.6180191,808.7720566,245.1930199,419.8926544,387.5821838,1961.544159
369.75,421.3605576,826.6180191,808.7720566,245.1930199,419.8926544,387.5821838,1961.544159
370,421.3605576,826.6180191,808.7720566,245.1930199,419.8926544,387.5821838,1961.544159
370.25,424.2968521,826.6180191,808.7720566,245.1930199,419.8926544,387.5821838,1961.544159
370.5,427.2331467,826.6180191,811.7023964,246.6612473,419.8926544,389.050087,1973.289978
370.75,427.2331467,826.6180191,814.6327362,246.6612473,419.8926544,389.050087,1973.289978
371,431.6375885,826.6180191,823.4237556,246.6612473,419.8926544,389.050087,1973.289978
371.25,431.6375885,826.6180191,826.3540955,248.1294746,419.8926544,389.050087,1985.035797
371.5,431.6375885,826.6180191,826.3540955,248.1294746,419.8926544,389.050087,1985.035797
371.75,431.6375885,826.6180191,829.2844353,249.597702,419.8926544,389.050087,1996.781616
372,433.1057358,826.6180191,829.2844353,249.597702,419.8926544,389.050087,1996.781616
372.25,436.0420303,826.6180191,838.0754547,249.597702,419.8926544,389.050087,1996.781616
372.5,436.0420303,826.6180191,838.0754547,251.0703316,419.8926544,389.050087,2008.562653
372.75,436.0420303,826.6180191,838.0754547,251.0703316,419.8926544,389.050087,2008.562653
373,436.0420303,826.6180191,838.0754547,252.538559,419.8926544,389.050087,2020.308472
373.25,436.0420303,826.6180191,838.0754547,252.538559,419.8926544,389.050087,2020.308472
373.5,436.0420303,826.6180191,838.0754547,252.538559,419.8926544,389.050087,2020.308472
373.75,436.0420303,826.6180191,838.0754547,252.538559,421.3605576,389.050087,2020.308472
374,436.0420303,826.6180191,838.0754547,254.0067863,421.3605576,389.050087,2032.05429
374.25,436.0420303,826.6180191,838.0754547,254.0067863,421.3605576,389.050087,2032.05429
374.5,436.0420303,829.5491714,838.0754547,255.4750137,421.3605576,389.050087,2043.80011
374.75,436.0420303,832.4803238,838.0754547,255.4750137,421.3605576,389.050087,2043.80011
375,436.0420303,832.4803238,838.0754547,255.4750137,421.3605576,389.050087,2043.80011
375.25,436.0420303,832.4803238,838.0754547,255.4750137,421.3605576,389.050087,2043.80011
375.5,436.0420303,835.4114761,838.0754547,255.4750137,421.3605576,389.050087,2043.80011
375.75,436.0420303,835.4114761,838.0754547,255.4750137,421.3605576,390.5182343,2043.80011
376,436.0420303,844.2049332,838.0754547,255.4750137,421.3605576,390.5182343,2043.80011
376.25,436.0420303,850.0672379,838.0754547,255.4750137,421.3605576,390.5182343,2043.80011
376.5,437.5099335,855.9295425,841.0053864,255.4750137,421.3605576,391.9863815,2043.80011
376.75,437.5099335,855.9295425,841.0053864,258.4114685,421.3605576,391.9863815,2067.291748
377,437.5099335,855.9295425,841.0053864,258.4114685,421.3605576,393.4545288,2067.291748
377.25,437.5099335,855.9295425,841.0053864,258.4114685,421.3605576,394.9226761,2067.291748
377.5,437.5099335,855.9295425,841.0053864,258.4114685,421.3605576,394.9226761,2067.291748
377.75,437.5099335,855.9295425,841.0053864,259.8796959,421.3605576,396.3908234,2079.037567
378,437.5099335,855.9295425,841.0053864,259.8796959,421.3605576,396.3908234,2079.037567
378.25,437.5099335,855.9295425,841.0053864,259.8796959,421.3605576,396.3908234,2079.037567
378.5,437.5099335,855.9295425,841.0053864,259.8796959,421.3605576,397.8589706,2079.037567
378.75,437.5099335,855.9295425,841.0053864,259.8796959,421.3605576,399.3271179,2079.037567
379,437.5099335,855.9295425,841.0053864,259.8796959,421.3605576,399.3271179,2079.037567
379.25,437.5099335,855.9295425,841.0053864,259.8796959,421.3605576,402.2634125,2079.037567
379.5,437.5099335,855.9295425,841.0053864,259.8796959,421.3605576,402.2634125,2079.037567
379.75,437.5099335,855.9295425,841.0053864,259.8796959,421.3605576,403.7315598,2079.037567
380,437.5099335,855.9295425,841.0053864,259.8796959,421.3605576,405.1994629,2079.037567
380.25,437.5099335,855.9295425,841.0053864,259.8796959,422.8287048,405.1994629,2079.037567
380.5,437.5099335,855.9295425,841.0053864,259.8796959,425.7649994,405.1994629,2079.037567
380.75,437.5099335,858.8604507,841.0053864,259.8796959,425.7649994,405.1994629,2079.037567
381,437.5099335,858.8604507,841.0053864,259.8796959,428.7012939,405.1994629,2079.037567
381.25,437.5099335,858.8604507,841.0053864,259.8796959,430.1694412,405.1994629,2079.037567
381.5,437.5099335,858.8604507,841.0053864,259.8796959,431.6375885,405.1994629,2079.037567
381.75,437.5099335,858.8604507,841.0053864,259.8796959,431.6375885,405.1994629,2079.037567
382,437.5099335,858.8604507,841.0053864,259.8796959,431.6375885,405.1994629,2079.037567
382.25,437.5099335,858.8604507,841.0053864,259.8796959,431.6375885,405.1994629,2079.037567
382.5,437.5099335,858.8604507,841.0053864,259.8796959,433.1057358,405.1994629,2079.037567
382.75,437.5099335,858.8604507,841.0053864,261.347599,433.1057358,405.1994629,2090.780792
383,437.5099335,858.8604507,841.0053864,261.347599,433.1057358,405.1994629,2090.780792
383.25,440.446228,858.8604507,841.0053864,261.347599,436.0420303,405.1994629,2090.780792
383.5,441.9143753,858.8604507,841.0053864,261.347599,436.0420303,406.667366,2090.780792
383.75,441.9143753,858.8604507,841.0053864,261.347599,436.0420303,408.1352692,2090.780792
384,444.8506699,858.8604507,846.866066,261.347599,436.0420303,408.1352692,2090.780792
384.25,447.7869644,858.8604507,852.7267456,261.347599,436.0420303,408.1352692,2090.780792
384.5,447.7869644,858.8604507,858.5874252,261.347599,436.0420303,408.1352692,2090.780792
384.75,447.7869644,858.8604507,858.5874252,261.347599,436.0420303,408.1352692,2090.780792
385,449.2551117,858.8604507,858.5874252,261.347599,436.0420303,408.1352692,2090.780792
385.25,450.723259,858.8604507,858.5874252,261.347599,436.0420303,408.1352692,2090.780792
385.5,452.1914063,858.8604507,858.5874252,261.347599,436.0420303,408.1352692,2090.780792
385.75,452.1914063,858.8604507,867.3784447,261.347599,436.0420303,408.1352692,2090.780792
386,452.1914063,858.8604507,870.3087845,261.347599,436.0420303,408.1352692,2090.780792
386.25,452.1914063,858.8604507,870.3087845,261.347599,436.0420303,408.1352692,2090.780792
386.5,452.1914063,858.8604507,870.3087845,261.347599,436.0420303,408.1352692,2090.780792
386.75,452.1914063,858.8604507,870.3087845,261.347599,437.5099335,408.1352692,2090.780792
387,452.1914063,858.8604507,870.3087845,261.347599,437.5099335,408.1352692,2090.780792
387.25,452.1914063,858.8604507,870.3087845,261.347599,437.5099335,408.1352692,2090.780792
387.5,452.1914063,858.8604507,870.3087845,261.347599,437.5099335,408.1352692,2090.780792
387.75,452.1914063,858.8604507,870.3087845,261.347599,437.5099335,408.1352692,2090.780792
388,452.1914063,861.7916031,870.3087845,261.347599,437.5099335,408.1352692,2090.780792
388.25,452.1914063,864.7227554,870.3087845,261.347599,437.5099335,408.1352692,2090.780792
388.5,452.1914063,867.6539078,870.3087845,261.347599,437.5099335,408.1352692,2090.780792
388.75,452.1914063,876.4473648,870.3087845,261.347599,437.5099335,408.1352692,2090.780792
389,453.6593094,879.3785172,870.3087845,261.347599,437.5099335,408.1352692,2090.780792
389.25,453.6593094,879.3785172,870.3087845,261.347599,437.5099335,408.1352692,2090.780792
389.5,453.6593094,882.3096695,870.3087845,261.347599,437.5099335,408.1352692,2090.780792
389.75,453.6593094,888.1719742,870.3087845,261.347599,437.5099335,408.1352692,2090.780792
390,453.6593094,888.1719742,870.3087845,261.347599,437.5099335,408.1352692,2090.780792
390.25,453.6593094,888.1719742,873.2387161,261.347599,437.5099335,408.1352692,2090.780792
390.5,453.6593094,888.1719742,873.2387161,261.347599,437.5099335,409.6034164,2090.780792
390.75,453.6593094,888.1719742,873.2387161,261.347599,437.5099335,411.0715637,2090.780792
391,453.6593094,888.1719742,873.2387161,261.347599,437.5099335,412.539711,2090.780792
391.25,453.6593094,888.1719742,873.2387161,261.347599,437.5099335,412.539711,2090.780792
391.5,453.6593094,888.1719742,873.2387161,261.347599,437.5099335,414.0078583,2090.780792
391.75,453.6593094,888.1719742,873.2387161,261.347599,437.5099335,415.4760056,2090.780792
392,453.6593094,888.1719742,873.2387161,261.347599,437.5099335,416.9441528,2090.780792
392.25,453.6593094,888.1719742,873.2387161,261.347599,437.5099335,416.9441528,2090.780792
392.5,453.6593094,888.1719742,873.2387161,261.347599,437.5099335,416.9441528,2090.780792
392.75,453.6593094,888.1719742,873.2387161,261.347599,437.5099335,416.9441528,2090.780792
393,453.6593094,888.1719742,873.2387161,261.347599,437.5099335,416.9441528,2090.780792
393.25,453.6593094,888.1719742,873.2387161,262.8158264,437.5099335,416.9441528,2102.526611
393.5,453.6593094,888.1719742,873.2387161,262.8158264,437.5099335,416.9441528,2102.526611
393.75,453.6593094,891.1028824,873.2387161,262.8158264,438.9780807,416.9441528,2102.526611
394,453.6593094,891.1028824,873.2387161,262.8158264,438.9780807,416.9441528,2102.526611
394.25,453.6593094,891.1028824,873.2387161,262.8158264,443.3825226,416.9441528,2102.526611
394.5,453.6593094,891.1028824,873.2387161,264.2840538,444.8506699,416.9441528,2114.27243
394.75,453.6593094,891.1028824,873.2387161,264.2840538,447.7869644,418.412056,2114.27243
395,453.6593094,891.1028824,873.2387161,264.2840538,447.7869644,419.8799591,2114.27243
395.25,453.6593094,891.1028824,873.2387161,264.2840538,447.7869644,419.8799591,2114.27243
395.5,453.6593094,891.1028824,873.2387161,265.7522812,447.7869644,419.8799591,2126.01825
395.75,453.6593094,891.1028824,873.2387161,267.2205086,447.7869644,419.8799591,2137.764069
396,455.1274567,891.1028824,873.2387161,267.2205086,447.7869644,419.8799591,2137.764069
396.25,455.1274567,891.1028824,873.2387161,267.2205086,449.2551117,419.8799591,2137.764069
396.5,456.5956039,891.1028824,873.2387161,268.688736,452.1914063,419.8799591,2149.509888
396.75,458.0637512,891.1028824,873.2387161,268.688736,452.1914063,419.8799591,2149.509888
397,463.9363403,891.1028824,873.2387161,268.688736,452.1914063,419.8799591,2149.509888
397.25,463.9363403,891.1028824,873.2387161,268.688736,452.1914063,419.8799591,2149.509888
397.5,463.9363403,891.1028824,873.2387161,270.1569633,452.1914063,419.8799591,2161.255706
397.75,465.4044876,891.1028824,873.2387161,271.6251907,452.1914063,419.8799591,2173.001526
398,466.8726349,891.1028824,876.1690559,271.6251907,452.1914063,419.8799591,2173.001526
398.25,468.3407822,891.1028824,882.0297356,271.6251907,452.1914063,421.3478622,2173.001526
398.5,468.3407822,891.1028824,890.820755,271.6251907,452.1914063,421.3478622,2173.001526
398.75,468.3407822,891.1028824,890.820755,271.6251907,452.1914063,421.3478622,2173.001526
399,468.3407822,891.1028824,893.7510948,271.6251907,452.1914063,421.3478622,2173.001526
399.25,468.3407822,891.1028824,893.7510948,271.6251907,452.1914063,421.3478622,2173.001526
399.5,468.3407822,891.1028824,893.7510948,273.0934181,452.1914063,421.3478622,2184.747345
399.75,468.3407822,891.1028824,902.5421143,274.5616455,452.1914063,421.3478622,2196.493164
400,468.3407822,891.1028824,902.5421143,274.5616455,452.1914063,421.3478622,2196.493164
400.25,468.3407822,891.1028824,902.5421143,276.0298729,452.1914063,421.3478622,2208.238983
400.5,468.3407822,891.1028824,902.5421143,276.0298729,452.1914063,421.3478622,2208.238983
400.75,468.3407822,891.1028824,902.5421143,276.0298729,452.1914063,421.3478622,2208.238983
401,468.3407822,891.1028824,902.5421143,276.0298729,452.1914063,421.3478622,2208.238983
401.25,468.3407822,894.0340347,902.5421143,276.0298729,452.1914063,421.3478622,2208.238983
401.5,469.8086853,899.8963394,902.5421143,276.0298729,452.1914063,421.3478622,2208.238983
401.75,469.8086853,905.7586441,902.5421143,276.0298729,452.1914063,421.3478622,2208.238983
402,469.8086853,905.7586441,902.5421143,276.0298729,453.6593094,421.3478622,2208.238983
402.25,469.8086853,914.5521011,902.5421143,276.0298729,453.6593094,421.3478622,2208.238983
402.5,469.8086853,917.4832535,902.5421143,276.0298729,453.6593094,421.3478622,2208.238983
402.75,469.8086853,920.4144058,902.5421143,276.0298729,453.6593094,421.3478622,2208.238983
403,469.8086853,920.4144058,902.5421143,276.0298729,453.6593094,421.3478622,2208.238983
403.25,469.8086853,920.4144058,902.5421143,276.0298729,453.6593094,421.3478622,2208.238983
403.5,469.8086853,920.4144058,905.4720459,276.0298729,453.6593094,421.3478622,2208.238983
403.75,469.8086853,920.4144058,905.4720459,276.0298729,453.6593094,422.8160095,2208.238983
404,469.8086853,920.4144058,905.4720459,277.497776,453.6593094,422.8160095,2219.982208
404.25,469.8086853,920.4144058,905.4720459,277.497776,453.6593094,424.2841568,2219.982208
404.5,469.8086853,920.4144058,905.4720459,277.497776,453.6593094,424.2841568,2219.982208
404.75,469.8086853,920.4144058,905.4720459,277.497776,453.6593094,425.7523041,2219.982208
405,469.8086853,920.4144058,905.4720459,277.497776,453.6593094,428.6885986,2219.982208
405.25,469.8086853,920.4144058,905.4720459,277.497776,453.6593094,428.6885986,2219.982208
405.5,469.8086853,920.4144058,905.4720459,277.497776,453.6593094,428.6885986,2219.982208
405.75,469.8086853,920.4144058,905.4720459,277.497776,453.6593094,430.1567459,2219.982208
406,469.8086853,920.4144058,905.4720459,277.497776,453.6593094,430.1567459,2219.982208
406.25,469.8086853,920.4144058,905.4720459,277.497776,453.6593094,430.1567459,2219.982208
406.5,469.8086853,920.4144058,905.4720459,277.497776,453.6593094,430.1567459,2219.982208
406.75,469.8086853,920.4144058,905.4720459,277.497776,453.6593094,430.1567459,2219.982208
407,469.8086853,920.4144058,905.4720459,277.497776,453.6593094,430.1567459,2219.982208
407.25,469.8086853,923.345314,905.4720459,277.497776,453.6593094,431.6248932,2219.982208
407.5,469.8086853,923.345314,905.4720459,277.497776,453.6593094,433.0930405,2219.982208
407.75,469.8086853,923.345314,905.4720459,277.497776,453.6593094,437.4972382,2219.982208
408,469.8086853,923.345314,905.4720459,277.497776,455.1274567,437.4972382,2219.982208
408.25,469.8086853,923.345314,905.4720459,277.497776,455.1274567,437.4972382,2219.982208
408.5,471.2768326,923.345314,905.4720459,277.497776,455.1274567,437.4972382,2219.982208
408.75,474.2131271,923.345314,905.4720459,277.497776,455.1274567,437.4972382,2219.982208
409,475.6812744,923.345314,905.4720459,277.497776,455.1274567,437.4972382,2219.982208
409.25,477.1494217,923.345314,905.4720459,277.497776,458.0637512,437.4972382,2219.982208
409.5,478.617569,923.345314,905.4720459,277.497776,461.0000458,437.4972382,2219.982208
409.75,480.0857162,923.345314,905.4720459,277.497776,462.4681931,437.4972382,2219.982208
410,480.0857162,923.345314,905.4720459,277.497776,463.9363403,437.4972382,2219.982208
410.25,480.0857162,923.345314,905.4720459,277.497776,463.9363403,437.4972382,2219.982208
410.5,481.5538635,923.345314,905.4720459,277.497776,463.9363403,438.9651413,2219.982208
410.75,484.4901581,923.345314,905.4720459,277.497776,465.4044876,438.9651413,2219.982208
411,484.4901581,923.345314,905.4720459,277.497776,465.4044876,438.9651413,2219.982208
411.25,484.4901581,923.345314,914.2630653,277.497776,465.4044876,438.9651413,2219.982208
411.5,484.4901581,923.345314,920.123745,277.497776,466.8726349,440.4330444,2219.982208
411.75,484.4901581,923.345314,923.0540848,277.497776,468.3407822,440.4330444,2219.982208
412,484.4901581,923.345314,923.0540848,277.497776,468.3407822,440.4330444,2219.982208
412.25,484.4901581,923.345314,923.0540848,277.497776,468.3407822,440.4330444,2219.982208
412.5,484.4901581,923.345314,928.9147644,277.497776,468.3407822,440.4330444,2219.982208
412.75,484.4901581,923.345314,934.775444,277.497776,468.3407822,440.4330444,2219.982208
413,484.4901581,923.345314,934.775444,277.497776,468.3407822,440.4330444,2219.982208
413.25,484.4901581,923.345314,934.775444,277.497776,468.3407822,440.4330444,2219.982208
413.5,484.4901581,923.345314,934.775444,277.497776,468.3407822,440.4330444,2219.982208
413.75,484.4901581,923.345314,934.775444,277.497776,468.3407822,440.4330444,2219.982208
414,484.4901581,923.345314,934.775444,277.497776,468.3407822,440.4330444,2219.982208
414.25,484.4901581,923.345314,934.775444,278.9660034,468.3407822,440.4330444,2231.728027
414.5,484.4901581,926.2764664,934.775444,278.9660034,468.3407822,440.4330444,2231.728027
414.75,484.4901581,929.2076187,934.775444,278.9660034,468.3407822,440.4330444,2231.728027
415,484.4901581,935.0699234,934.775444,278.9660034,468.3407822,440.4330444,2231.728027
415.25,485.9580612,938.0010757,934.775444,278.9660034,468.3407822,440.4330444,2231.728027
415.5,485.9580612,943.8633804,934.775444,278.9660034,468.3407822,440.4330444,2231.728027
415.75,485.9580612,946.7945328,934.775444,278.9660034,468.3407822,440.4330444,2231.728027
416,485.9580612,952.6568375,934.775444,280.4342308,468.3407822,440.4330444,2243.473846
416.25,485.9580612,952.6568375,934.775444,280.4342308,468.3407822,440.4330444,2243.473846
416.5,485.9580612,952.6568375,934.775444,280.4342308,468.3407822,440.4330444,2243.473846
416.75,485.9580612,952.6568375,934.775444,281.9024582,468.3407822,440.4330444,2255.219666
417,485.9580612,952.6568375,934.775444,281.9024582,468.3407822,440.4330444,2255.219666
417.25,485.9580612,952.6568375,934.775444,283.3706856,468.3407822,441.9011917,2266.965485
417.5,485.9580612,952.6568375,934.775444,284.838913,468.3407822,441.9011917,2278.711304
417.75,485.9580612,952.6568375,934.775444,284.838913,469.8086853,441.9011917,2278.711304
418,485.9580612,952.6568375,937.7053757,284.838913,469.8086853,441.9011917,2278.711304
418.25,485.9580612,952.6568375,937.7053757,284.838913,469.8086853,441.9011917,2278.711304
418.5,485.9580612,952.6568375,937.7053757,284.838913,469.8086853,441.9011917,2278.711304
418.75,485.9580612,952.6568375,937.7053757,286.3071404,469.8086853,441.9011917,2290.457123
419,485.9580612,952.6568375,937.7053757,287.7753677,469.8086853,446.3056335,2302.202942
419.25,485.9580612,952.6568375,937.7053757,287.7753677,469.8086853,449.2419281,2302.202942
419.5,485.9580612,952.6568375,937.7053757,287.7753677,469.8086853,449.2419281,2302.202942
419.75,485.9580612,955.5877457,937.7053757,287.7753677,469.8086853,449.2419281,2302.202942
420,485.9580612,955.5877457,937.7053757,287.7753677,469.8086853,450.7098312,2302.202942
420.25,485.9580612,955.5877457,937.7053757,289.2435951,469.8086853,450.7098312,2313.948761
420.5,485.9580612,955.5877457,937.7053757,289.2435951,469.8086853,450.7098312,2313.948761
420.75,485.9580612,955.5877457,937.7053757,289.2435951,469.8086853,450.7098312,2313.948761
421,485.9580612,955.5877457,937.7053757,289.2435951,469.8086853,450.7098312,2313.948761
421.25,485.9580612,955.5877457,937.7053757,290.7118225,469.8086853,450.7098312,2325.69458
421.5,485.9580612,955.5877457,937.7053757,292.1800499,469.8086853,450.7098312,2337.440399
421.75,485.9580612,955.5877457,937.7053757,292.1800499,469.8086853,452.1777344,2337.440399
422,485.9580612,955.5877457,937.7053757,292.1800499,469.8086853,452.1777344,2337.440399
422.25,485.9580612,955.5877457,937.7053757,292.1800499,469.8086853,452.1777344,2337.440399
422.5,485.9580612,955.5877457,937.7053757,292.1800499,469.8086853,452.1777344,2337.440399
422.75,485.9580612,955.5877457,937.7053757,292.1800499,469.8086853,452.1777344,2337.440399
423,485.9580612,955.5877457,937.7053757,292.1800499,469.8086853,452.1777344,2337.440399
423.25,485.9580612,955.5877457,937.7053757,292.1800499,469.8086853,452.1777344,2337.440399
423.5,485.9580612,955.5877457,937.7053757,292.1800499,469.8086853,452.1777344,2337.440399
423.75,485.9580612,955.5877457,937.7053757,292.1800499,469.8086853,452.1777344,2337.440399
424,485.9580612,955.5877457,937.7053757,292.1800499,471.2768326,452.1777344,2337.440399
424.25,485.9580612,955.5877457,937.7053757,292.1800499,471.2768326,452.1777344,2337.440399
424.5,485.9580612,955.5877457,940.6357155,292.1800499,474.2131271,452.1777344,2337.440399
424.75,485.9580612,955.5877457,940.6357155,292.1800499,478.617569,452.1777344,2337.440399
425,485.9580612,955.5877457,940.6357155,292.1800499,480.0857162,452.1777344,2337.440399
425.25,485.9580612,955.5877457,946.4963951,292.1800499,480.0857162,452.1777344,2337.440399
425.5,485.9580612,955.5877457,949.4267349,292.1800499,480.0857162,452.1777344,2337.440399
425.75,485.9580612,955.5877457,955.2874146,292.1800499,480.0857162,453.6456375,2337.440399
426,485.9580612,955.5877457,958.2177544,292.1800499,480.0857162,453.6456375,2337.440399
426.25,485.9580612,955.5877457,958.2177544,292.1800499,480.0857162,453.6456375,2337.440399
426.5,485.9580612,955.5877457,958.2177544,292.1800499,481.5538635,453.6456375,2337.440399
426.75,485.9580612,955.5877457,967.0087738,292.1800499,481.5538635,453.6456375,2337.440399
427,485.9580612,955.5877457,967.0087738,293.647953,481.5538635,453.6456375,2349.183624
427.25,485.9580612,955.5877457,967.0087738,293.647953,484.4901581,453.6456375,2349.183624
427.5,485.9580612,955.5877457,967.0087738,293.647953,484.4901581,453.6456375,2349.183624
427.75,,955.5877457,967.0087738,293.647953,484.4901581,453.6456375,2349.183624
428,,955.5877457,967.0087738,293.647953,484.4901581,453.6456375,2349.183624
428.25,,955.5877457,967.0087738,293.647953,484.4901581,453.6456375,2349.183624
428.5,,955.5877457,967.0087738,293.647953,484.4901581,453.6456375,2349.183624
428.75,,955.5877457,967.0087738,293.647953,484.4901581,453.6456375,2349.183624
429,,955.5877457,967.0087738,293.647953,484.4901581,453.6456375,2349.183624
429.25,,955.5877457,967.0087738,293.647953,484.4901581,453.6456375,2349.183624
429.5,,955.5877457,967.0087738,293.647953,484.4901581,453.6456375,2349.183624
429.75,,955.5877457,967.0087738,293.647953,484.4901581,453.6456375,2349.183624
430,,955.5877457,967.0087738,293.647953,484.4901581,453.6456375,2349.183624
430.25,,955.5877457,967.0087738,293.647953,484.4901581,453.6456375,2349.183624
430.5,,955.5877457,967.0087738,293.647953,484.4901581,453.6456375,2349.183624
430.75,,955.5877457,967.0087738,293.647953,485.9580612,453.6456375,2349.183624
431,,955.5877457,969.9387054,293.647953,485.9580612,453.6456375,2349.183624
431.25,,955.5877457,969.9387054,293.647953,485.9580612,455.1137848,2349.183624
431.5,,955.5877457,969.9387054,293.647953,485.9580612,456.5819321,2349.183624
431.75,,955.5877457,969.9387054,293.647953,485.9580612,458.0500793,2349.183624
432,,955.5877457,969.9387054,293.647953,485.9580612,458.0500793,2349.183624
432.25,,,969.9387054,293.647953,485.9580612,458.0500793,2349.183624
432.5,,,969.9387054,293.647953,485.9580612,458.0500793,2349.183624
432.75,,,969.9387054,293.647953,485.9580612,459.5182266,2349.183624
433,,,969.9387054,293.647953,485.9580612,460.9863739,2349.183624
433.25,,,969.9387054,293.647953,485.9580612,460.9863739,2349.183624
433.5,,,969.9387054,293.647953,485.9580612,460.9863739,2349.183624
433.75,,,969.9387054,293.647953,485.9580612,460.9863739,2349.183624
434,,,969.9387054,293.647953,485.9580612,465.3908157,2349.183624
434.25,,,969.9387054,293.647953,485.9580612,465.3908157,2349.183624
434.5,,,969.9387054,293.647953,485.9580612,465.3908157,2349.183624
434.75,,,969.9387054,293.647953,485.9580612,466.858963,2349.183624
435,,,969.9387054,293.647953,485.9580612,466.858963,2349.183624
435.25,,,969.9387054,293.647953,485.9580612,469.7950134,2349.183624
435.5,,,969.9387054,293.647953,485.9580612,469.7950134,2349.183624
435.75,,,969.9387054,293.647953,485.9580612,469.7950134,2349.183624
436,,,969.9387054,293.647953,485.9580612,469.7950134,2349.183624
436.25,,,969.9387054,293.647953,485.9580612,469.7950134,2349.183624
436.5,,,969.9387054,293.647953,485.9580612,469.7950134,2349.183624
436.75,,,969.9387054,293.647953,485.9580612,469.7950134,2349.183624
437,,,969.9387054,293.647953,485.9580612,469.7950134,2349.183624
437.25,,,969.9387054,293.647953,485.9580612,469.7950134,2349.183624
437.5,,,969.9387054,293.647953,485.9580612,469.7950134,2349.183624
437.75,,,969.9387054,293.647953,485.9580612,471.2629166,2349.183624
438,,,969.9387054,295.1161804,485.9580612,471.2629166,2360.929443
438.25,,,969.9387054,295.1161804,485.9580612,471.2629166,2360.929443
438.5,,,969.9387054,295.1161804,485.9580612,471.2629166,2360.929443
438.75,,,969.9387054,296.5844078,485.9580612,471.2629166,2372.675262
439,,,969.9387054,296.5844078,485.9580612,471.2629166,2372.675262
439.25,,,969.9387054,296.5844078,485.9580612,471.2629166,2372.675262
439.5,,,969.9387054,296.5844078,485.9580612,471.2629166,2372.675262
439.75,,,969.9387054,296.5844078,485.9580612,471.2629166,2372.675262
440,,,969.9387054,298.0526352,485.9580612,472.7308197,2384.421082
440.25,,,969.9387054,300.98909,485.9580612,472.7308197,2407.91272
440.5,,,969.9387054,300.98909,485.9580612,472.7308197,2407.91272
440.75,,,969.9387054,300.98909,485.9580612,472.7308197,2407.91272
441,,,969.9387054,300.98909,485.9580612,472.7308197,2407.91272
441.25,,,969.9387054,303.9255447,485.9580612,472.7308197,2431.404358
441.5,,,969.9387054,303.9255447,485.9580612,472.7308197,2431.404358
441.75,,,969.9387054,303.9255447,485.9580612,472.7308197,2431.404358
442,,,969.9387054,303.9255447,485.9580612,472.7308197,2431.404358
442.25,,,969.9387054,303.9255447,485.9580612,472.7308197,2431.404358
442.5,,,969.9387054,303.9255447,485.9580612,472.7308197,2431.404358
442.75,,,969.9387054,303.9255447,485.9580612,472.7308197,2431.404358
443,,,969.9387054,303.9255447,,472.7308197,2431.404358
443.25,,,,303.9255447,,472.7308197,2431.404358
443.5,,,,303.9255447,,472.7308197,2431.404358
443.75,,,,303.9255447,,472.7308197,2431.404358
444,,,,305.3937721,,474.198967,2443.150177
444.25,,,,306.8619995,,474.198967,2454.895996
444.5,,,,308.3302269,,474.198967,2466.641815
444.75,,,,308.3302269,,474.198967,2466.641815
445,,,,308.3302269,,474.198967,2466.641815
445.25,,,,308.3302269,,474.198967,2466.641815
445.5,,,,308.3302269,,474.198967,2466.641815
445.75,,,,308.3302269,,474.198967,2466.641815
446,,,,308.3302269,,474.198967,2466.641815
446.25,,,,308.3302269,,475.6671143,2466.641815
446.5,,,,308.3302269,,477.1352615,2466.641815
446.75,,,,308.3302269,,477.1352615,2466.641815
447,,,,308.3302269,,478.6034088,2466.641815
447.25,,,,308.3302269,,478.6034088,2466.641815
447.5,,,,308.3302269,,478.6034088,2466.641815
447.75,,,,308.3302269,,478.6034088,2466.641815
448,,,,308.3302269,,478.6034088,2466.641815
448.25,,,,308.3302269,,481.5397034,2466.641815
448.5,,,,308.3302269,,481.5397034,2466.641815
448.75,,,,308.3302269,,481.5397034,2466.641815
449,,,,308.3302269,,481.5397034,2466.641815
449.25,,,,308.3302269,,481.5397034,2466.641815
449.5,,,,308.3302269,,483.0076065,2466.641815
449.75,,,,309.79813,,483.0076065,2478.38504
450,,,,309.79813,,483.0076065,2478.38504
450.25,,,,309.79813,,483.0076065,2478.38504
450.5,,,,309.79813,,483.0076065,2478.38504
450.75,,,,309.79813,,483.0076065,2478.38504
451,,,,309.79813,,484.4755096,2478.38504
451.25,,,,309.79813,,484.4755096,2478.38504
451.5,,,,309.79813,,484.4755096,2478.38504
451.75,,,,309.79813,,484.4755096,2478.38504
452,,,,309.79813,,484.4755096,2478.38504
452.25,,,,309.79813,,484.4755096,2478.38504
452.5,,,,309.79813,,484.4755096,2478.38504
452.75,,,,309.79813,,484.4755096,2478.38504
453,,,,309.79813,,484.4755096,2478.38504
453.25,,,,309.79813,,484.4755096,2478.38504
453.5,,,,309.79813,,484.4755096,2478.38504
453.75,,,,309.79813,,484.4755096,2478.38504
454,,,,309.79813,,484.4755096,2478.38504
454.25,,,,309.79813,,484.4755096,2478.38504
454.5,,,,309.79813,,484.4755096,2478.38504
454.75,,,,309.79813,,484.4755096,2478.38504
455,,,,309.79813,,485.9434128,2478.38504
455.25,,,,309.79813,,485.9434128,2478.38504
455.5,,,,309.79813,,485.9434128,2478.38504
455.75,,,,309.79813,,485.9434128,2478.38504
456,,,,309.79813,,485.9434128,2478.38504
456.25,,,,309.79813,,485.9434128,2478.38504
456.5,,,,309.79813,,485.9434128,2478.38504
456.75,,,,309.79813,,485.9434128,2478.38504
457,,,,309.79813,,485.9434128,2478.38504
457.25,,,,309.79813,,485.9434128,2478.38504
457.5,,,,309.79813,,485.9434128,2478.38504
457.75,,,,309.79813,,485.9434128,2478.38504
458,,,,309.79813,,485.9434128,2478.38504
458.25,,,,309.79813,,485.9434128,2478.38504
458.5,,,,309.79813,,485.9434128,2478.38504
458.75,,,,309.79813,,485.9434128,2478.38504
459,,,,309.79813,,485.9434128,2478.38504
459.25,,,,309.79813,,485.9434128,2478.38504
459.5,,,,309.79813,,485.9434128,2478.38504
459.75,,,,309.79813,,485.9434128,2478.38504
460,,,,309.79813,,485.9434128,2478.38504
460.25,,,,311.2663574,,485.9434128,2490.130859
460.5,,,,311.2663574,,487.4115601,2490.130859
460.75,,,,311.2663574,,488.8797073,2490.130859
461,,,,311.2663574,,488.8797073,2490.130859
461.25,,,,311.2663574,,488.8797073,2490.130859
461.5,,,,312.7345848,,488.8797073,2501.876678
461.75,,,,312.7345848,,491.8160019,2501.876678
462,,,,314.2028122,,491.8160019,2513.622498
462.25,,,,315.6710396,,491.8160019,2525.368317
462.5,,,,315.6710396,,493.2841492,2525.368317
462.75,,,,317.139267,,494.7522964,2537.114136
463,,,,317.139267,,494.7522964,2537.114136
463.25,,,,317.139267,,494.7522964,2537.114136
463.5,,,,317.139267,,494.7522964,2537.114136
463.75,,,,317.139267,,496.2204437,2537.114136
464,,,,320.0757217,,497.688591,2560.605774
464.25,,,,320.0757217,,497.688591,2560.605774
464.5,,,,320.0757217,,500.6248856,2560.605774
464.75,,,,320.0757217,,502.1015701,2560.605774
465,,,,320.0757217,,502.1015701,2560.605774
465.25,,,,320.0757217,,502.1015701,2560.605774
465.5,,,,320.0757217,,502.1015701,2560.605774
465.75,,,,321.5439491,,502.1015701,2572.351593
466,,,,321.5439491,,502.1015701,2572.351593
466.25,,,,323.0121765,,502.1015701,2584.097412
466.5,,,,323.0121765,,502.1015701,2584.097412
466.75,,,,323.0121765,,502.1015701,2584.097412
467,,,,324.4804039,,503.5694733,2595.843231
467.25,,,,324.4804039,,503.5694733,2595.843231
467.5,,,,324.4804039,,503.5694733,2595.843231
467.75,,,,324.4804039,,505.0373764,2595.843231
468,,,,324.4804039,,505.0373764,2595.843231
468.25,,,,324.4804039,,505.0373764,2595.843231
468.5,,,,324.4804039,,505.0373764,2595.843231
468.75,,,,324.4804039,,505.0373764,2595.843231
469,,,,324.4804039,,505.0373764,2595.843231
469.25,,,,324.4804039,,505.0373764,2595.843231
469.5,,,,324.4804039,,505.0373764,2595.843231
469.75,,,,324.4804039,,505.0373764,2595.843231
470,,,,324.4804039,,505.0373764,2595.843231
470.25,,,,324.4804039,,505.0373764,2595.843231
470.5,,,,324.4804039,,505.0373764,2595.843231
470.75,,,,324.4804039,,505.0373764,2595.843231
471,,,,324.4804039,,505.0373764,2595.843231
471.25,,,,325.948307,,505.0373764,2607.586456
471.5,,,,325.948307,,505.0373764,2607.586456
471.75,,,,325.948307,,505.0373764,2607.586456
472,,,,325.948307,,505.0373764,2607.586456
472.25,,,,325.948307,,505.0373764,2607.586456
472.5,,,,325.948307,,505.0373764,2607.586456
472.75,,,,325.948307,,505.0373764,2607.586456
473,,,,325.948307,,505.0373764,2607.586456
473.25,,,,325.948307,,506.5055237,2607.586456
473.5,,,,325.948307,,506.5055237,2607.586456
473.75,,,,325.948307,,506.5055237,2607.586456
474,,,,325.948307,,506.5055237,2607.586456
474.25,,,,325.948307,,506.5055237,2607.586456
474.5,,,,325.948307,,507.973671,2607.586456
474.75,,,,325.948307,,509.4418182,2607.586456
475,,,,325.948307,,509.4418182,2607.586456
475.25,,,,325.948307,,512.3781128,2607.586456
475.5,,,,325.948307,,513.8462601,2607.586456
475.75,,,,325.948307,,513.8462601,2607.586456
476,,,,325.948307,,513.8462601,2607.586456
476.25,,,,325.948307,,513.8462601,2607.586456
476.5,,,,325.948307,,513.8462601,2607.586456
476.75,,,,325.948307,,513.8462601,2607.586456
477,,,,325.948307,,513.8462601,2607.586456
477.25,,,,325.948307,,513.8462601,2607.586456
477.5,,,,325.948307,,515.3141632,2607.586456
477.75,,,,325.948307,,515.3141632,2607.586456
478,,,,325.948307,,515.3141632,2607.586456
478.25,,,,325.948307,,515.3141632,2607.586456
478.5,,,,325.948307,,515.3141632,2607.586456
478.75,,,,325.948307,,516.7820663,2607.586456
479,,,,325.948307,,516.7820663,2607.586456
479.25,,,,325.948307,,516.7820663,2607.586456
479.5,,,,325.948307,,516.7820663,2607.586456
479.75,,,,325.948307,,516.7820663,2607.586456
480,,,,325.948307,,516.7820663,2607.586456
480.25,,,,325.948307,,516.7820663,2607.586456
480.5,,,,325.948307,,516.7820663,2607.586456
480.75,,,,325.948307,,516.7820663,2607.586456
481,,,,325.948307,,516.7820663,2607.586456
481.25,,,,325.948307,,516.7820663,2607.586456
481.5,,,,325.948307,,516.7820663,2607.586456
481.75,,,,325.948307,,516.7820663,2607.586456
482,,,,327.4165344,,518.2499695,2619.332275
482.25,,,,327.4165344,,518.2499695,2619.332275
482.5,,,,327.4165344,,518.2499695,2619.332275
482.75,,,,327.4165344,,518.2499695,2619.332275
483,,,,327.4165344,,518.2499695,2619.332275
483.25,,,,328.8847618,,518.2499695,2631.078094
483.5,,,,328.8847618,,518.2499695,2631.078094
483.75,,,,328.8847618,,518.2499695,2631.078094
484,,,,328.8847618,,518.2499695,2631.078094
484.25,,,,330.3529892,,518.2499695,2642.823914
484.5,,,,330.3529892,,518.2499695,2642.823914
484.75,,,,331.8212166,,518.2499695,2654.569733
485,,,,331.8212166,,518.2499695,2654.569733
485.25,,,,331.8212166,,518.2499695,2654.569733
485.5,,,,333.289444,,518.2499695,2666.315552
485.75,,,,333.289444,,518.2499695,2666.315552
486,,,,334.7576714,,518.2499695,2678.061371
486.25,,,,336.2258987,,518.2499695,2689.80719
486.5,,,,336.2258987,,518.2499695,2689.80719
486.75,,,,336.2258987,,518.2499695,2689.80719
487,,,,336.2258987,,518.2499695,2689.80719
487.25,,,,336.2258987,,518.2499695,2689.80719
487.5,,,,336.2258987,,519.7181168,2689.80719
487.75,,,,337.6941261,,519.7181168,2701.553009
488,,,,337.6941261,,521.186264,2701.553009
488.25,,,,337.6941261,,524.1225586,2701.553009
488.5,,,,339.1623535,,524.1225586,2713.298828
488.75,,,,339.1623535,,525.5907059,2713.298828
489,,,,339.1623535,,525.5907059,2713.298828
489.25,,,,340.6305809,,525.5907059,2725.044647
489.5,,,,340.6305809,,525.5907059,2725.044647
489.75,,,,340.6305809,,527.0588531,2725.044647
490,,,,340.6305809,,527.0588531,2725.044647
490.25,,,,340.6305809,,527.0588531,2725.044647
490.5,,,,340.6305809,,529.9951477,2725.044647
490.75,,,,340.6305809,,529.9951477,2725.044647
491,,,,340.6305809,,529.9951477,2725.044647
491.25,,,,340.6305809,,531.463295,2725.044647
491.5,,,,340.6305809,,532.9314423,2725.044647
491.75,,,,340.6305809,,534.3993454,2725.044647
492,,,,340.6305809,,534.3993454,2725.044647
492.25,,,,340.6305809,,534.3993454,2725.044647
492.5,,,,340.6305809,,534.3993454,2725.044647
492.75,,,,340.6305809,,534.3993454,2725.044647
493,,,,340.6305809,,534.3993454,2725.044647
493.25,,,,340.6305809,,534.3993454,2725.044647
493.5,,,,340.6305809,,534.3993454,2725.044647
493.75,,,,342.098484,,534.3993454,2736.787872
494,,,,342.098484,,534.3993454,2736.787872
494.25,,,,342.098484,,534.3993454,2736.787872
494.5,,,,342.098484,,535.8672485,2736.787872
494.75,,,,342.098484,,537.3351517,2736.787872
495,,,,342.098484,,537.3351517,2736.787872
495.25,,,,342.098484,,537.3351517,2736.787872
495.5,,,,342.098484,,537.3351517,2736.787872
495.75,,,,342.098484,,537.3351517,2736.787872
496,,,,342.098484,,537.3351517,2736.787872
496.25,,,,342.098484,,537.3351517,2736.787872
496.5,,,,342.098484,,537.3351517,2736.787872
496.75,,,,342.098484,,537.3351517,2736.787872
497,,,,342.098484,,537.3351517,2736.787872
497.25,,,,342.098484,,537.3351517,2736.787872
497.5,,,,342.098484,,537.3351517,2736.787872
497.75,,,,342.098484,,537.3351517,2736.787872
498,,,,342.098484,,537.3351517,2736.787872
498.25,,,,342.098484,,537.3351517,2736.787872
498.5,,,,342.098484,,537.3351517,2736.787872
498.75,,,,342.098484,,537.3351517,2736.787872
499,,,,342.098484,,537.3351517,2736.787872
499.25,,,,342.098484,,537.3351517,2736.787872
499.5,,,,342.098484,,537.3351517,2736.787872
499.75,,,,342.098484,,537.3351517,2736.787872
500,,,,342.098484,,537.3351517,2736.787872
500.25,,,,342.098484,,537.3351517,2736.787872
500.5,,,,342.098484,,537.3351517,2736.787872
500.75,,,,342.098484,,538.803299,2736.787872
501,,,,342.098484,,538.803299,2736.787872
501.25,,,,342.098484,,538.803299,2736.787872
501.5,,,,342.098484,,538.803299,2736.787872
501.75,,,,342.098484,,538.803299,2736.787872
502,,,,342.098484,,540.2714462,2736.787872
502.25,,,,342.098484,,543.2077408,2736.787872
502.5,,,,342.098484,,543.2077408,2736.787872
502.75,,,,342.098484,,544.6758881,2736.787872
503,,,,342.098484,,546.1440353,2736.787872
503.25,,,,342.098484,,546.1440353,2736.787872
503.5,,,,342.098484,,546.1440353,2736.787872
503.75,,,,343.5667114,,546.1440353,2748.533691
504,,,,343.5667114,,546.1440353,2748.533691
504.25,,,,343.5667114,,546.1440353,2748.533691
504.5,,,,343.5667114,,546.1440353,2748.533691
504.75,,,,343.5667114,,546.1440353,2748.533691
505,,,,343.5667114,,546.1440353,2748.533691
505.25,,,,345.0349388,,546.1440353,2760.27951
505.5,,,,345.0349388,,546.1440353,2760.27951
505.75,,,,345.0349388,,547.6119385,2760.27951
506,,,,346.5031662,,547.6119385,2772.02533
506.25,,,,346.5031662,,547.6119385,2772.02533
506.5,,,,347.9713936,,549.0798416,2783.771149
506.75,,,,347.9713936,,549.0798416,2783.771149
507,,,,349.439621,,549.0798416,2795.516968
507.25,,,,349.439621,,549.0798416,2795.516968
507.5,,,,349.439621,,549.0798416,2795.516968
507.75,,,,349.439621,,549.0798416,2795.516968
508,,,,349.439621,,549.0798416,2795.516968
508.25,,,,352.3760757,,549.0798416,2819.008606
508.5,,,,352.3760757,,549.0798416,2819.008606
508.75,,,,352.3760757,,549.0798416,2819.008606
509,,,,352.3760757,,549.0798416,2819.008606
509.25,,,,352.3760757,,549.0798416,2819.008606
509.5,,,,352.3760757,,549.0798416,2819.008606
509.75,,,,352.3760757,,549.0798416,2819.008606
510,,,,352.3760757,,549.0798416,2819.008606
510.25,,,,353.8443031,,550.5477448,2830.754425
510.5,,,,355.3125305,,550.5477448,2842.500244
510.75,,,,355.3125305,,550.5477448,2842.500244
511,,,,356.7807579,,550.5477448,2854.246063
511.25,,,,356.7807579,,550.5477448,2854.246063
511.5,,,,356.7807579,,550.5477448,2854.246063
511.75,,,,356.7807579,,550.5477448,2854.246063
512,,,,356.7807579,,550.5477448,2854.246063
512.25,,,,356.7807579,,550.5477448,2854.246063
512.5,,,,356.7807579,,550.5477448,2854.246063
512.75,,,,356.7807579,,550.5477448,2854.246063
513,,,,356.7807579,,550.5477448,2854.246063
513.25,,,,356.7807579,,550.5477448,2854.246063
513.5,,,,356.7807579,,550.5477448,2854.246063
513.75,,,,356.7807579,,550.5477448,2854.246063
514,,,,356.7807579,,550.5477448,2854.246063
514.25,,,,356.7807579,,550.5477448,2854.246063
514.5,,,,356.7807579,,550.5477448,2854.246063
514.75,,,,358.248661,,550.5477448,2865.989288
515,,,,358.248661,,550.5477448,2865.989288
515.25,,,,358.248661,,550.5477448,2865.989288
515.5,,,,358.248661,,550.5477448,2865.989288
515.75,,,,358.248661,,550.5477448,2865.989288
516,,,,358.248661,,550.5477448,2865.989288
516.25,,,,358.248661,,552.015892,2865.989288
516.5,,,,358.248661,,554.9521866,2865.989288
516.75,,,,358.248661,,554.9521866,2865.989288
517,,,,358.248661,,554.9521866,2865.989288
517.25,,,,358.248661,,556.4203339,2865.989288
517.5,,,,358.248661,,556.4203339,2865.989288
517.75,,,,358.248661,,556.4203339,2865.989288
518,,,,358.248661,,556.4203339,2865.989288
518.25,,,,358.248661,,557.8884811,2865.989288
518.5,,,,358.248661,,559.3566284,2865.989288
518.75,,,,358.248661,,559.3566284,2865.989288
519,,,,358.248661,,559.3566284,2865.989288
519.25,,,,358.248661,,559.3566284,2865.989288
519.5,,,,358.248661,,563.7610703,2865.989288
519.75,,,,358.248661,,563.7610703,2865.989288
520,,,,358.248661,,565.2292175,2865.989288
520.25,,,,358.248661,,566.6971207,2865.989288
520.5,,,,358.248661,,566.6971207,2865.989288
520.75,,,,358.248661,,566.6971207,2865.989288
521,,,,358.248661,,566.6971207,2865.989288
521.25,,,,358.248661,,566.6971207,2865.989288
521.5,,,,358.248661,,566.6971207,2865.989288
521.75,,,,358.248661,,566.6971207,2865.989288
522,,,,358.248661,,566.6971207,2865.989288
522.25,,,,358.248661,,566.6971207,2865.989288
522.5,,,,358.248661,,566.6971207,2865.989288
522.75,,,,358.248661,,566.6971207,2865.989288
523,,,,358.248661,,566.6971207,2865.989288
523.25,,,,358.248661,,568.1650238,2865.989288
523.5,,,,358.248661,,568.1650238,2865.989288
523.75,,,,358.248661,,568.1650238,2865.989288
524,,,,358.248661,,568.1650238,2865.989288
524.25,,,,358.248661,,568.1650238,2865.989288
524.5,,,,358.248661,,569.6329269,2865.989288
524.75,,,,358.248661,,569.6329269,2865.989288
525,,,,358.248661,,569.6329269,2865.989288
525.25,,,,358.248661,,569.6329269,2865.989288
525.5,,,,358.248661,,569.6329269,2865.989288
525.75,,,,359.7168884,,569.6329269,2877.735107
526,,,,359.7168884,,569.6329269,2877.735107
526.25,,,,359.7168884,,569.6329269,2877.735107
526.5,,,,359.7168884,,569.6329269,2877.735107
526.75,,,,361.1851158,,569.6329269,2889.480926
527,,,,361.1851158,,569.6329269,2889.480926
527.25,,,,361.1851158,,569.6329269,2889.480926
527.5,,,,362.6533432,,569.6329269,2901.226746
527.75,,,,364.1215706,,569.6329269,2912.972565
528,,,,364.1215706,,569.6329269,2912.972565
528.25,,,,364.1215706,,569.6329269,2912.972565
528.5,,,,364.1215706,,569.6329269,2912.972565
528.75,,,,365.589798,,569.6329269,2924.718384
529,,,,365.589798,,571.1010742,2924.718384
529.25,,,,365.589798,,571.1010742,2924.718384
529.5,,,,367.0580254,,571.1010742,2936.464203
529.75,,,,368.5262527,,571.1010742,2948.210022
530,,,,368.5262527,,571.1010742,2948.210022
530.25,,,,368.5262527,,571.1010742,2948.210022
530.5,,,,368.5262527,,571.1010742,2948.210022
530.75,,,,368.5262527,,571.1010742,2948.210022
531,,,,368.5262527,,571.1010742,2948.210022
531.25,,,,368.5262527,,571.1010742,2948.210022
531.5,,,,368.5262527,,575.5055161,2948.210022
531.75,,,,368.5262527,,575.5055161,2948.210022
532,,,,368.5262527,,576.9736633,2948.210022
532.25,,,,371.4627075,,578.4418106,2971.70166
532.5,,,,371.4627075,,578.4418106,2971.70166
532.75,,,,372.9309349,,578.4418106,2983.447479
533,,,,372.9309349,,579.9097137,2983.447479
533.25,,,,372.9309349,,579.9097137,2983.447479
533.5,,,,372.9309349,,579.9097137,2983.447479
533.75,,,,372.9309349,,579.9097137,2983.447479
534,,,,372.9309349,,579.9097137,2983.447479
534.25,,,,372.9309349,,579.9097137,2983.447479
534.5,,,,372.9309349,,581.3776169,2983.447479
534.75,,,,372.9309349,,581.3776169,2983.447479
535,,,,372.9309349,,581.3776169,2983.447479
535.25,,,,372.9309349,,581.3776169,2983.447479
535.5,,,,372.9309349,,581.3776169,2983.447479
535.75,,,,372.9309349,,581.3776169,2983.447479
536,,,,372.9309349,,581.3776169,2983.447479
536.25,,,,374.398838,,581.3776169,2995.190704
536.5,,,,374.398838,,581.3776169,2995.190704
536.75,,,,374.398838,,581.3776169,2995.190704
537,,,,374.398838,,581.3776169,2995.190704
537.25,,,,374.398838,,581.3776169,2995.190704
537.5,,,,374.398838,,581.3776169,2995.190704
537.75,,,,374.398838,,582.84552,2995.190704
538,,,,374.398838,,582.84552,2995.190704
538.25,,,,374.398838,,582.84552,2995.190704
538.5,,,,374.398838,,582.84552,2995.190704
538.75,,,,374.398838,,582.84552,2995.190704
539,,,,374.398838,,582.84552,2995.190704
539.25,,,,374.398838,,582.84552,2995.190704
539.5,,,,374.398838,,582.84552,2995.190704
539.75,,,,374.398838,,582.84552,2995.190704
540,,,,374.398838,,582.84552,2995.190704
540.25,,,,374.398838,,582.84552,2995.190704
540.5,,,,374.398838,,582.84552,2995.190704
540.75,,,,374.398838,,582.84552,2995.190704
541,,,,374.398838,,582.84552,2995.190704
541.25,,,,374.398838,,582.84552,2995.190704
541.5,,,,374.398838,,582.84552,2995.190704
541.75,,,,374.398838,,582.84552,2995.190704
542,,,,374.398838,,582.84552,2995.190704
542.25,,,,374.398838,,582.84552,2995.190704
542.5,,,,374.398838,,582.84552,2995.190704
542.75,,,,374.398838,,582.84552,2995.190704
543,,,,374.398838,,582.84552,2995.190704
543.25,,,,374.398838,,582.84552,2995.190704
543.5,,,,374.398838,,585.7818146,2995.190704
543.75,,,,374.398838,,587.2499619,2995.190704
544,,,,374.398838,,588.7181091,2995.190704
544.25,,,,374.398838,,588.7181091,2995.190704
544.5,,,,374.398838,,588.7181091,2995.190704
544.75,,,,374.398838,,588.7181091,2995.190704
545,,,,374.398838,,588.7181091,2995.190704
545.25,,,,374.398838,,590.1862564,2995.190704
545.5,,,,374.398838,,590.1862564,2995.190704
545.75,,,,374.398838,,591.6544037,2995.190704
546,,,,374.398838,,593.122551,2995.190704
546.25,,,,374.398838,,593.122551,2995.190704
546.5,,,,374.398838,,594.5906982,2995.190704
546.75,,,,374.398838,,596.0588455,2995.190704
547,,,,374.398838,,598.9948959,2995.190704
547.25,,,,374.398838,,598.9948959,2995.190704
547.5,,,,375.8670654,,598.9948959,3006.936523
547.75,,,,375.8670654,,598.9948959,3006.936523
548,,,,375.8670654,,598.9948959,3006.936523
548.25,,,,375.8670654,,598.9948959,3006.936523
548.5,,,,375.8670654,,598.9948959,3006.936523
548.75,,,,378.8035202,,598.9948959,3030.428162
549,,,,378.8035202,,598.9948959,3030.428162
549.25,,,,380.2717476,,598.9948959,3042.173981
549.5,,,,380.2717476,,600.4627991,3042.173981
549.75,,,,381.739975,,600.4627991,3053.9198
550,,,,381.739975,,600.4627991,3053.9198
550.25,,,,381.739975,,601.9307022,3053.9198
550.5,,,,381.739975,,601.9307022,3053.9198
550.75,,,,381.739975,,601.9307022,3053.9198
551,,,,383.2082024,,601.9307022,3065.665619
551.25,,,,384.6764297,,601.9307022,3077.411438
551.5,,,,384.6764297,,601.9307022,3077.411438
551.75,,,,384.6764297,,601.9307022,3077.411438
552,,,,384.6764297,,601.9307022,3077.411438
552.25,,,,384.6764297,,601.9307022,3077.411438
552.5,,,,384.6764297,,601.9307022,3077.411438
552.75,,,,384.6764297,,601.9307022,3077.411438
553,,,,384.6764297,,601.9307022,3077.411438
553.25,,,,386.1446571,,601.9307022,3089.157257
553.5,,,,387.6128845,,601.9307022,3100.903076
553.75,,,,387.6128845,,601.9307022,3100.903076
554,,,,387.6128845,,601.9307022,3100.903076
554.25,,,,389.0811119,,601.9307022,3112.648895
554.5,,,,389.0811119,,601.9307022,3112.648895
554.75,,,,389.0811119,,601.9307022,3112.648895
555,,,,389.0811119,,601.9307022,3112.648895
555.25,,,,389.0811119,,601.9307022,3112.648895
555.5,,,,389.0811119,,601.9307022,3112.648895
555.75,,,,389.0811119,,601.9307022,3112.648895
556,,,,389.0811119,,601.9307022,3112.648895
556.25,,,,389.0811119,,603.3988495,3112.648895
556.5,,,,389.0811119,,603.3988495,3112.648895
556.75,,,,389.0811119,,603.3988495,3112.648895
557,,,,389.0811119,,604.8669968,3112.648895
557.25,,,,389.0811119,,604.8669968,3112.648895
557.5,,,,389.0811119,,607.8032913,3112.648895
557.75,,,,389.0811119,,609.2714386,3112.648895
558,,,,389.0811119,,609.2714386,3112.648895
558.25,,,,389.0811119,,610.7395859,3112.648895
558.5,,,,389.0811119,,610.7395859,3112.648895
558.75,,,,389.0811119,,610.7395859,3112.648895
559,,,,390.549015,,610.7395859,3124.39212
559.25,,,,390.549015,,610.7395859,3124.39212
559.5,,,,390.549015,,610.7395859,3124.39212
559.75,,,,390.549015,,610.7395859,3124.39212
560,,,,390.549015,,610.7395859,3124.39212
560.25,,,,390.549015,,610.7395859,3124.39212
560.5,,,,390.549015,,610.7395859,3124.39212
560.75,,,,390.549015,,610.7395859,3124.39212
561,,,,390.549015,,610.7395859,3124.39212
561.25,,,,390.549015,,612.207489,3124.39212
561.5,,,,390.549015,,612.207489,3124.39212
561.75,,,,390.549015,,612.207489,3124.39212
562,,,,390.549015,,613.6753922,3124.39212
562.25,,,,390.549015,,613.6753922,3124.39212
562.5,,,,390.549015,,613.6753922,3124.39212
562.75,,,,390.549015,,613.6753922,3124.39212
563,,,,390.549015,,613.6753922,3124.39212
563.25,,,,390.549015,,613.6753922,3124.39212
563.5,,,,390.549015,,613.6753922,3124.39212
563.75,,,,390.549015,,613.6753922,3124.39212
564,,,,390.549015,,613.6753922,3124.39212
564.25,,,,390.549015,,613.6753922,3124.39212
564.5,,,,390.549015,,613.6753922,3124.39212
564.75,,,,390.549015,,613.6753922,3124.39212
565,,,,390.549015,,613.6753922,3124.39212
565.25,,,,390.549015,,613.6753922,3124.39212
565.5,,,,390.549015,,613.6753922,3124.39212
565.75,,,,390.549015,,615.1432953,3124.39212
566,,,,390.549015,,615.1432953,3124.39212
566.25,,,,390.549015,,615.1432953,3124.39212
566.5,,,,390.549015,,615.1432953,3124.39212
566.75,,,,390.549015,,615.1432953,3124.39212
567,,,,390.549015,,615.1432953,3124.39212
567.25,,,,390.549015,,615.1432953,3124.39212
567.5,,,,390.549015,,615.1432953,3124.39212
567.75,,,,390.549015,,615.1432953,3124.39212
568,,,,390.549015,,615.1432953,3124.39212
568.25,,,,390.549015,,615.1432953,3124.39212
568.5,,,,390.549015,,615.1432953,3124.39212
568.75,,,,390.549015,,615.1432953,3124.39212
569,,,,390.549015,,615.1432953,3124.39212
569.25,,,,390.549015,,615.1432953,3124.39212
569.5,,,,392.0172424,,615.1432953,3136.137939
569.75,,,,392.0172424,,615.1432953,3136.137939
570,,,,392.0172424,,615.1432953,3136.137939
570.25,,,,392.0172424,,615.1432953,3136.137939
570.5,,,,393.4854698,,615.1432953,3147.883758
570.75,,,,393.4854698,,615.1432953,3147.883758
571,,,,393.4854698,,615.1432953,3147.883758
571.25,,,,393.4854698,,615.1432953,3147.883758
571.5,,,,393.4854698,,616.6114426,3147.883758
571.75,,,,393.4854698,,616.6114426,3147.883758
572,,,,396.4219246,,618.0795898,3171.375397
572.25,,,,396.4219246,,618.0795898,3171.375397
572.5,,,,397.890152,,618.0795898,3183.121216
572.75,,,,397.890152,,621.0158844,3183.121216
573,,,,397.890152,,621.0158844,3183.121216
573.25,,,,397.890152,,621.0158844,3183.121216
573.5,,,,399.3583794,,621.0158844,3194.867035
573.75,,,,400.8266068,,621.0158844,3206.612854
574,,,,400.8266068,,622.4840317,3206.612854
574.25,,,,400.8266068,,623.952179,3206.612854
574.5,,,,400.8266068,,623.952179,3206.612854
574.75,,,,400.8266068,,625.4203262,3206.612854
575,,,,400.8266068,,625.4203262,3206.612854
575.25,,,,402.2948341,,626.8884735,3218.358673
575.5,,,,402.2948341,,629.8247681,3218.358673
575.75,,,,403.7630615,,629.8247681,3230.104492
576,,,,405.2312889,,629.8247681,3241.850311
576.25,,,,405.2312889,,631.2926712,3241.850311
576.5,,,,405.2312889,,631.2926712,3241.850311
576.75,,,,405.2312889,,631.2926712,3241.850311
577,,,,405.2312889,,631.2926712,3241.850311
577.25,,,,405.2312889,,631.2926712,3241.850311
577.5,,,,405.2312889,,631.2926712,3241.850311
577.75,,,,405.2312889,,631.2926712,3241.850311
578,,,,405.2312889,,631.2926712,3241.850311
578.25,,,,405.2312889,,632.7605743,3241.850311
578.5,,,,405.2312889,,632.7605743,3241.850311
578.75,,,,405.2312889,,632.7605743,3241.850311
579,,,,405.2312889,,634.2284775,3241.850311
579.25,,,,405.2312889,,634.2284775,3241.850311
579.5,,,,405.2312889,,634.2284775,3241.850311
579.75,,,,405.2312889,,634.2284775,3241.850311
580,,,,405.2312889,,634.2284775,3241.850311
580.25,,,,405.2312889,,634.2284775,3241.850311
580.5,,,,405.2312889,,634.2284775,3241.850311
580.75,,,,406.699192,,634.2284775,3253.593536
581,,,,406.699192,,634.2284775,3253.593536
581.25,,,,406.699192,,634.2284775,3253.593536
581.5,,,,406.699192,,634.2284775,3253.593536
581.75,,,,406.699192,,634.2284775,3253.593536
582,,,,406.699192,,634.2284775,3253.593536
582.25,,,,406.699192,,634.2284775,3253.593536
582.5,,,,406.699192,,634.2284775,3253.593536
582.75,,,,406.699192,,634.2284775,3253.593536
583,,,,406.699192,,634.2284775,3253.593536
583.25,,,,406.699192,,634.2284775,3253.593536
583.5,,,,406.699192,,634.2284775,3253.593536
583.75,,,,406.699192,,634.2284775,3253.593536
584,,,,406.699192,,634.2284775,3253.593536
584.25,,,,406.699192,,634.2284775,3253.593536
584.5,,,,406.699192,,635.6966248,3253.593536
584.75,,,,406.699192,,635.6966248,3253.593536
585,,,,406.699192,,635.6966248,3253.593536
585.25,,,,406.699192,,635.6966248,3253.593536
585.5,,,,406.699192,,635.6966248,3253.593536
585.75,,,,406.699192,,635.6966248,3253.593536
586,,,,406.699192,,635.6966248,3253.593536
586.25,,,,406.699192,,637.164772,3253.593536
586.5,,,,406.699192,,638.6329193,3253.593536
586.75,,,,406.699192,,641.5692139,3253.593536
587,,,,406.699192,,643.0373611,3253.593536
587.25,,,,406.699192,,643.0373611,3253.593536
587.5,,,,406.699192,,643.0373611,3253.593536
587.75,,,,406.699192,,643.0373611,3253.593536
588,,,,406.699192,,643.0373611,3253.593536
588.25,,,,406.699192,,643.0373611,3253.593536
588.5,,,,406.699192,,643.0373611,3253.593536
588.75,,,,406.699192,,643.0373611,3253.593536
589,,,,406.699192,,643.0373611,3253.593536
589.25,,,,406.699192,,643.0373611,3253.593536
589.5,,,,406.699192,,643.0373611,3253.593536
589.75,,,,406.699192,,643.0373611,3253.593536
590,,,,406.699192,,643.0373611,3253.593536
590.25,,,,406.699192,,643.0373611,3253.593536
590.5,,,,406.699192,,644.5052643,3253.593536
590.75,,,,406.699192,,645.9731674,3253.593536
591,,,,406.699192,,645.9731674,3253.593536
591.25,,,,406.699192,,645.9731674,3253.593536
591.5,,,,408.1674194,,645.9731674,3265.339355
591.75,,,,408.1674194,,645.9731674,3265.339355
592,,,,408.1674194,,645.9731674,3265.339355
592.25,,,,408.1674194,,645.9731674,3265.339355
592.5,,,,409.6356468,,645.9731674,3277.085174
592.75,,,,409.6356468,,645.9731674,3277.085174
593,,,,409.6356468,,645.9731674,3277.085174
593.25,,,,409.6356468,,645.9731674,3277.085174
593.5,,,,409.6356468,,645.9731674,3277.085174
593.75,,,,409.6356468,,645.9731674,3277.085174
594,,,,412.5721016,,645.9731674,3300.576813
594.25,,,,414.040329,,645.9731674,3312.322632
594.5,,,,414.040329,,645.9731674,3312.322632
594.75,,,,414.040329,,647.4410706,3312.322632
595,,,,414.040329,,647.4410706,3312.322632
595.25,,,,416.9767838,,647.4410706,3335.81427
595.5,,,,416.9767838,,647.4410706,3335.81427
595.75,,,,416.9767838,,647.4410706,3335.81427
596,,,,416.9767838,,647.4410706,3335.81427
596.25,,,,416.9767838,,647.4410706,3335.81427
596.5,,,,416.9767838,,647.4410706,3335.81427
596.75,,,,416.9767838,,647.4410706,3335.81427
597,,,,416.9767838,,647.4410706,3335.81427
597.25,,,,418.4450111,,647.4410706,3347.560089
597.5,,,,418.4450111,,647.4410706,3347.560089
597.75,,,,418.4450111,,647.4410706,3347.560089
598,,,,419.9132385,,647.4410706,3359.305908
598.25,,,,419.9132385,,647.4410706,3359.305908
598.5,,,,421.3814659,,647.4410706,3371.051727
598.75,,,,421.3814659,,647.4410706,3371.051727
599,,,,421.3814659,,647.4410706,3371.051727
599.25,,,,421.3814659,,647.4410706,3371.051727
599.5,,,,421.3814659,,647.4410706,3371.051727
599.75,,,,421.3814659,,647.4410706,3371.051727
600,,,,421.3814659,,647.4410706,3371.051727
600.25,,,,421.3814659,,647.4410706,3371.051727
600.5,,,,421.3814659,,647.4410706,3371.051727
600.75,,,,421.3814659,,648.9092178,3371.051727
601,,,,421.3814659,,651.8455124,3371.051727
601.25,,,,421.3814659,,651.8455124,3371.051727
601.5,,,,421.3814659,,653.3136597,3371.051727
601.75,,,,421.3814659,,653.3136597,3371.051727
602,,,,421.3814659,,653.3136597,3371.051727
602.25,,,,421.3814659,,653.3136597,3371.051727
602.5,,,,421.3814659,,653.3136597,3371.051727
602.75,,,,421.3814659,,654.7818069,3371.051727
603,,,,421.3814659,,656.2499542,3371.051727
603.25,,,,421.3814659,,656.2499542,3371.051727
603.5,,,,421.3814659,,657.7181015,3371.051727
603.75,,,,422.849369,,657.7181015,3382.794952
604,,,,422.849369,,659.1862488,3382.794952
604.25,,,,422.849369,,660.6543961,3382.794952
604.5,,,,422.849369,,662.1225433,3382.794952
604.75,,,,422.849369,,662.1225433,3382.794952
605,,,,422.849369,,663.5904465,3382.794952
605.25,,,,422.849369,,663.5904465,3382.794952
605.5,,,,422.849369,,663.5904465,3382.794952
605.75,,,,422.849369,,663.5904465,3382.794952
606,,,,422.849369,,663.5904465,3382.794952
606.25,,,,422.849369,,663.5904465,3382.794952
606.5,,,,422.849369,,663.5904465,3382.794952
606.75,,,,422.849369,,663.5904465,3382.794952
607,,,,422.849369,,663.5904465,3382.794952
607.25,,,,422.849369,,663.5904465,3382.794952
607.5,,,,422.849369,,663.5904465,3382.794952
607.75,,,,422.849369,,663.5904465,3382.794952
608,,,,422.849369,,663.5904465,3382.794952
608.25,,,,422.849369,,663.5904465,3382.794952
608.5,,,,422.849369,,665.0583496,3382.794952
608.75,,,,422.849369,,665.0583496,3382.794952
609,,,,422.849369,,665.0583496,3382.794952
609.25,,,,422.849369,,666.5262527,3382.794952
609.5,,,,422.849369,,666.5262527,3382.794952
609.75,,,,422.849369,,666.5262527,3382.794952
610,,,,422.849369,,666.5262527,3382.794952
610.25,,,,422.849369,,666.5262527,3382.794952
610.5,,,,422.849369,,666.5262527,3382.794952
610.75,,,,422.849369,,666.5262527,3382.794952
611,,,,422.849369,,666.5262527,3382.794952
611.25,,,,422.849369,,666.5262527,3382.794952
611.5,,,,422.849369,,666.5262527,3382.794952
611.75,,,,422.849369,,666.5262527,3382.794952
612,,,,422.849369,,666.5262527,3382.794952
612.25,,,,422.849369,,666.5262527,3382.794952
612.5,,,,422.849369,,666.5262527,3382.794952
612.75,,,,422.849369,,666.5262527,3382.794952
613,,,,422.849369,,666.5262527,3382.794952
613.25,,,,422.849369,,666.5262527,3382.794952
613.5,,,,422.849369,,666.5262527,3382.794952
613.75,,,,422.849369,,666.5262527,3382.794952
614,,,,422.849369,,666.5262527,3382.794952
614.25,,,,422.849369,,666.5262527,3382.794952
614.5,,,,422.849369,,666.5262527,3382.794952
614.75,,,,424.3175964,,666.5262527,3394.540771
615,,,,424.3175964,,666.5262527,3394.540771
615.25,,,,424.3175964,,666.5262527,3394.540771
615.5,,,,424.3175964,,667.9944,3394.540771
615.75,,,,424.3175964,,667.9944,3394.540771
616,,,,425.7858238,,667.9944,3406.28659
616.25,,,,425.7858238,,669.4625473,3406.28659
616.5,,,,425.7858238,,669.4625473,3406.28659
616.75,,,,427.2540512,,669.4625473,3418.03241
617,,,,427.2540512,,670.9306946,3418.03241
617.25,,,,428.7222786,,675.3351364,3429.778229
617.5,,,,430.190506,,675.3351364,3441.524048
617.75,,,,430.190506,,675.3351364,3441.524048
618,,,,430.190506,,675.3351364,3441.524048
618.25,,,,430.190506,,675.3351364,3441.524048
618.5,,,,431.6587334,,675.3351364,3453.269867
618.75,,,,431.6587334,,675.3351364,3453.269867
619,,,,433.1269608,,675.3351364,3465.015686
619.25,,,,433.1269608,,675.3351364,3465.015686
619.5,,,,433.1269608,,675.3351364,3465.015686
619.75,,,,433.1269608,,675.3351364,3465.015686
620,,,,433.1269608,,675.3351364,3465.015686
620.25,,,,433.1269608,,675.3351364,3465.015686
620.5,,,,433.1269608,,676.8030396,3465.015686
620.75,,,,433.1269608,,676.8030396,3465.015686
621,,,,434.5951881,,676.8030396,3476.761505
621.25,,,,436.0634155,,678.2709427,3488.507324
621.5,,,,436.0634155,,678.2709427,3488.507324
621.75,,,,437.5316429,,678.2709427,3500.253143
622,,,,437.5316429,,678.2709427,3500.253143
622.25,,,,437.5316429,,678.2709427,3500.253143
622.5,,,,437.5316429,,678.2709427,3500.253143
622.75,,,,437.5316429,,678.2709427,3500.253143
623,,,,437.5316429,,678.2709427,3500.253143
623.25,,,,437.5316429,,678.2709427,3500.253143
623.5,,,,437.5316429,,678.2709427,3500.253143
623.75,,,,437.5316429,,678.2709427,3500.253143
624,,,,437.5316429,,678.2709427,3500.253143
624.25,,,,437.5316429,,678.2709427,3500.253143
624.5,,,,437.5316429,,678.2709427,3500.253143
624.75,,,,437.5316429,,678.2709427,3500.253143
625,,,,437.5316429,,679.7388458,3500.253143
625.25,,,,437.5316429,,679.7388458,3500.253143
625.5,,,,437.5316429,,679.7388458,3500.253143
625.75,,,,437.5316429,,679.7388458,3500.253143
626,,,,437.5316429,,679.7388458,3500.253143
626.25,,,,438.9995461,,679.7388458,3511.996369
626.5,,,,438.9995461,,679.7388458,3511.996369
626.75,,,,438.9995461,,679.7388458,3511.996369
627,,,,438.9995461,,679.7388458,3511.996369
627.25,,,,438.9995461,,679.7388458,3511.996369
627.5,,,,438.9995461,,679.7388458,3511.996369
627.75,,,,438.9995461,,679.7388458,3511.996369
628,,,,438.9995461,,679.7388458,3511.996369
628.25,,,,438.9995461,,679.7388458,3511.996369
628.5,,,,438.9995461,,679.7388458,3511.996369
628.75,,,,438.9995461,,679.7388458,3511.996369
629,,,,438.9995461,,679.7388458,3511.996369
629.25,,,,438.9995461,,679.7388458,3511.996369
629.5,,,,438.9995461,,679.7388458,3511.996369
629.75,,,,438.9995461,,679.7388458,3511.996369
630,,,,438.9995461,,679.7388458,3511.996369
630.25,,,,438.9995461,,681.2069931,3511.996369
630.5,,,,438.9995461,,681.2069931,3511.996369
630.75,,,,438.9995461,,682.6751404,3511.996369
631,,,,438.9995461,,682.6751404,3511.996369
631.25,,,,438.9995461,,682.6751404,3511.996369
631.5,,,,438.9995461,,684.1432877,3511.996369
631.75,,,,438.9995461,,685.6114349,3511.996369
632,,,,438.9995461,,685.6114349,3511.996369
632.25,,,,438.9995461,,685.6114349,3511.996369
632.5,,,,438.9995461,,685.6114349,3511.996369
632.75,,,,438.9995461,,685.6114349,3511.996369
633,,,,438.9995461,,685.6114349,3511.996369
633.25,,,,438.9995461,,687.0795822,3511.996369
633.5,,,,438.9995461,,688.5477295,3511.996369
633.75,,,,438.9995461,,690.0158768,3511.996369
634,,,,438.9995461,,691.484024,3511.996369
634.25,,,,438.9995461,,692.9519272,3511.996369
634.5,,,,438.9995461,,692.9519272,3511.996369
634.75,,,,438.9995461,,695.8882217,3511.996369
635,,,,438.9995461,,695.8882217,3511.996369
635.25,,,,438.9995461,,695.8882217,3511.996369
635.5,,,,438.9995461,,695.8882217,3511.996369
635.75,,,,438.9995461,,695.8882217,3511.996369
636,,,,438.9995461,,695.8882217,3511.996369
636.25,,,,438.9995461,,695.8882217,3511.996369
636.5,,,,438.9995461,,695.8882217,3511.996369
636.75,,,,438.9995461,,695.8882217,3511.996369
637,,,,440.4677734,,695.8882217,3523.742187
637.25,,,,440.4677734,,695.8882217,3523.742187
637.5,,,,440.4677734,,697.3561249,3523.742187
637.75,,,,440.4677734,,697.3561249,3523.742187
638,,,,441.9360008,,697.3561249,3535.488006
638.25,,,,441.9360008,,697.3561249,3535.488006
638.5,,,,441.9360008,,697.3561249,3535.488006
638.75,,,,441.9360008,,698.824028,3535.488006
639,,,,441.9360008,,698.824028,3535.488006
639.25,,,,443.4042282,,698.824028,3547.233826
639.5,,,,446.340683,,698.824028,3570.725464
639.75,,,,446.340683,,698.824028,3570.725464
640,,,,446.340683,,698.824028,3570.725464
640.25,,,,447.8089104,,698.824028,3582.471283
640.5,,,,447.8089104,,698.824028,3582.471283
640.75,,,,449.2771378,,698.824028,3594.217102
641,,,,449.2771378,,698.824028,3594.217102
641.25,,,,449.2771378,,698.824028,3594.217102
641.5,,,,449.2771378,,698.824028,3594.217102
641.75,,,,449.2771378,,698.824028,3594.217102
642,,,,449.2771378,,698.824028,3594.217102
642.25,,,,449.2771378,,698.824028,3594.217102
642.5,,,,449.2771378,,698.824028,3594.217102
642.75,,,,449.2771378,,698.824028,3594.217102
643,,,,452.2135925,,698.824028,3617.70874
643.25,,,,452.2135925,,698.824028,3617.70874
643.5,,,,452.2135925,,700.2921753,3617.70874
643.75,,,,453.6818199,,700.2921753,3629.454559
644,,,,453.6818199,,700.2921753,3629.454559
644.25,,,,453.6818199,,700.2921753,3629.454559
644.5,,,,453.6818199,,700.2921753,3629.454559
644.75,,,,453.6818199,,700.2921753,3629.454559
645,,,,453.6818199,,700.2921753,3629.454559
645.25,,,,453.6818199,,701.7603226,3629.454559
645.5,,,,453.6818199,,703.2284698,3629.454559
645.75,,,,453.6818199,,703.2284698,3629.454559
646,,,,453.6818199,,704.6966171,3629.454559
646.25,,,,453.6818199,,704.6966171,3629.454559
646.5,,,,453.6818199,,704.6966171,3629.454559
646.75,,,,453.6818199,,706.1647644,3629.454559
647,,,,453.6818199,,706.1647644,3629.454559
647.25,,,,453.6818199,,707.6329117,3629.454559
647.5,,,,453.6818199,,707.6329117,3629.454559
647.75,,,,453.6818199,,709.1008148,3629.454559
648,,,,453.6818199,,709.1008148,3629.454559
648.25,,,,455.1497231,,709.1008148,3641.197785
648.5,,,,455.1497231,,709.1008148,3641.197785
648.75,,,,455.1497231,,709.1008148,3641.197785
649,,,,455.1497231,,709.1008148,3641.197785
649.25,,,,455.1497231,,709.1008148,3641.197785
649.5,,,,455.1497231,,710.568718,3641.197785
649.75,,,,455.1497231,,710.568718,3641.197785
650,,,,455.1497231,,710.568718,3641.197785
650.25,,,,455.1497231,,710.568718,3641.197785
650.5,,,,455.1497231,,710.568718,3641.197785
650.75,,,,455.1497231,,710.568718,3641.197785
651,,,,455.1497231,,710.568718,3641.197785
651.25,,,,455.1497231,,710.568718,3641.197785
651.5,,,,455.1497231,,710.568718,3641.197785
651.75,,,,455.1497231,,710.568718,3641.197785
652,,,,455.1497231,,710.568718,3641.197785
652.25,,,,455.1497231,,712.0366211,3641.197785
652.5,,,,455.1497231,,712.0366211,3641.197785
652.75,,,,455.1497231,,712.0366211,3641.197785
653,,,,455.1497231,,712.0366211,3641.197785
653.25,,,,455.1497231,,712.0366211,3641.197785
653.5,,,,455.1497231,,712.0366211,3641.197785
653.75,,,,455.1497231,,712.0366211,3641.197785
654,,,,455.1497231,,712.0366211,3641.197785
654.25,,,,455.1497231,,712.0366211,3641.197785
654.5,,,,455.1497231,,712.0366211,3641.197785
654.75,,,,455.1497231,,712.0366211,3641.197785
655,,,,455.1497231,,712.0366211,3641.197785
655.25,,,,455.1497231,,712.0366211,3641.197785
655.5,,,,455.1497231,,712.0366211,3641.197785
655.75,,,,455.1497231,,712.0366211,3641.197785
656,,,,455.1497231,,712.0366211,3641.197785
656.25,,,,455.1497231,,712.0366211,3641.197785
656.5,,,,455.1497231,,712.0366211,3641.197785
656.75,,,,455.1497231,,712.0366211,3641.197785
657,,,,455.1497231,,712.0366211,3641.197785
657.25,,,,455.1497231,,712.0366211,3641.197785
657.5,,,,455.1497231,,712.0366211,3641.197785
657.75,,,,455.1497231,,712.0366211,3641.197785
658,,,,455.1497231,,712.0366211,3641.197785
658.25,,,,455.1497231,,714.9729156,3641.197785
658.5,,,,455.1497231,,716.4410629,3641.197785
658.75,,,,455.1497231,,716.4410629,3641.197785
659,,,,456.6179504,,716.4410629,3652.943603
659.25,,,,456.6179504,,717.9092102,3652.943603
659.5,,,,456.6179504,,717.9092102,3652.943603
659.75,,,,456.6179504,,717.9092102,3652.943603
660,,,,456.6179504,,719.3773575,3652.943603
660.25,,,,458.0861778,,719.3773575,3664.689422
660.5,,,,458.0861778,,719.3773575,3664.689422
660.75,,,,458.0861778,,719.3773575,3664.689422
661,,,,458.0861778,,720.8455048,3664.689422
661.25,,,,461.0226326,,720.8455048,3688.181061
661.5,,,,461.0226326,,722.313652,3688.181061
661.75,,,,461.0226326,,723.7817993,3688.181061
662,,,,462.49086,,728.185997,3699.92688
662.25,,,,462.49086,,728.185997,3699.92688
662.5,,,,462.49086,,728.185997,3699.92688
662.75,,,,463.9590874,,728.185997,3711.672699
663,,,,465.4273148,,728.185997,3723.418518
663.25,,,,465.4273148,,728.185997,3723.418518
663.5,,,,465.4273148,,728.185997,3723.418518
663.75,,,,465.4273148,,729.6539001,3723.418518
664,,,,465.4273148,,729.6539001,3723.418518
664.25,,,,465.4273148,,729.6539001,3723.418518
664.5,,,,465.4273148,,729.6539001,3723.418518
664.75,,,,465.4273148,,729.6539001,3723.418518
665,,,,466.8955421,,729.6539001,3735.164337
665.25,,,,466.8955421,,729.6539001,3735.164337
665.5,,,,466.8955421,,729.6539001,3735.164337
665.75,,,,468.3637695,,731.1218033,3746.910156
666,,,,468.3637695,,731.1218033,3746.910156
666.25,,,,468.3637695,,731.1218033,3746.910156
666.5,,,,469.8319969,,731.1218033,3758.655975
666.75,,,,469.8319969,,731.1218033,3758.655975
667,,,,469.8319969,,731.1218033,3758.655975
667.25,,,,469.8319969,,731.1218033,3758.655975
667.5,,,,469.8319969,,731.1218033,3758.655975
667.75,,,,469.8319969,,731.1218033,3758.655975
668,,,,469.8319969,,731.1218033,3758.655975
668.25,,,,469.8319969,,731.1218033,3758.655975
668.5,,,,469.8319969,,731.1218033,3758.655975
668.75,,,,469.8319969,,731.1218033,3758.655975
669,,,,469.8319969,,731.1218033,3758.655975
669.25,,,,469.8319969,,731.1218033,3758.655975
669.5,,,,469.8319969,,731.1218033,3758.655975
669.75,,,,469.8319969,,731.1218033,3758.655975
670,,,,469.8319969,,732.5899506,3758.655975
670.25,,,,469.8319969,,732.5899506,3758.655975
670.5,,,,469.8319969,,732.5899506,3758.655975
670.75,,,,471.2999001,,732.5899506,3770.399201
671,,,,471.2999001,,732.5899506,3770.399201
671.25,,,,471.2999001,,732.5899506,3770.399201
671.5,,,,471.2999001,,732.5899506,3770.399201
671.75,,,,471.2999001,,732.5899506,3770.399201
672,,,,471.2999001,,734.0580978,3770.399201
672.25,,,,471.2999001,,735.5262451,3770.399201
672.5,,,,471.2999001,,735.5262451,3770.399201
672.75,,,,471.2999001,,735.5262451,3770.399201
673,,,,471.2999001,,736.9943924,3770.399201
673.25,,,,471.2999001,,736.9943924,3770.399201
673.5,,,,471.2999001,,738.4625397,3770.399201
673.75,,,,471.2999001,,738.4625397,3770.399201
674,,,,471.2999001,,738.4625397,3770.399201
674.25,,,,471.2999001,,741.3985901,3770.399201
674.5,,,,471.2999001,,741.3985901,3770.399201
674.75,,,,471.2999001,,741.3985901,3770.399201
675,,,,471.2999001,,741.3985901,3770.399201
675.25,,,,471.2999001,,741.3985901,3770.399201
675.5,,,,471.2999001,,741.3985901,3770.399201
675.75,,,,471.2999001,,741.3985901,3770.399201
676,,,,471.2999001,,741.3985901,3770.399201
676.25,,,,471.2999001,,742.8664932,3770.399201
676.5,,,,471.2999001,,742.8664932,3770.399201
676.75,,,,471.2999001,,742.8664932,3770.399201
677,,,,471.2999001,,742.8664932,3770.399201
677.25,,,,471.2999001,,742.8664932,3770.399201
677.5,,,,471.2999001,,742.8664932,3770.399201
677.75,,,,471.2999001,,742.8664932,3770.399201
678,,,,471.2999001,,742.8664932,3770.399201
678.25,,,,471.2999001,,742.8664932,3770.399201
678.5,,,,471.2999001,,742.8664932,3770.399201
678.75,,,,471.2999001,,742.8664932,3770.399201
679,,,,471.2999001,,742.8664932,3770.399201
679.25,,,,471.2999001,,742.8664932,3770.399201
679.5,,,,471.2999001,,744.3343964,3770.399201
679.75,,,,471.2999001,,744.3343964,3770.399201
680,,,,471.2999001,,744.3343964,3770.399201
680.25,,,,471.2999001,,744.3343964,3770.399201
680.5,,,,471.2999001,,744.3343964,3770.399201
680.75,,,,471.2999001,,744.3343964,3770.399201
681,,,,471.2999001,,744.3343964,3770.399201
681.25,,,,471.2999001,,744.3343964,3770.399201
681.5,,,,471.2999001,,744.3343964,3770.399201
681.75,,,,471.2999001,,744.3343964,3770.399201
682,,,,472.7681274,,744.3343964,3782.145019
682.25,,,,472.7681274,,744.3343964,3782.145019
682.5,,,,472.7681274,,744.3343964,3782.145019
682.75,,,,474.2363548,,744.3343964,3793.890838
683,,,,474.2363548,,744.3343964,3793.890838
683.25,,,,474.2363548,,744.3343964,3793.890838
683.5,,,,477.1728096,,744.3343964,3817.382477
683.75,,,,477.1728096,,744.3343964,3817.382477
684,,,,477.1728096,,744.3343964,3817.382477
684.25,,,,477.1728096,,744.3343964,3817.382477
684.5,,,,478.641037,,744.3343964,3829.128296
684.75,,,,478.641037,,744.3343964,3829.128296
685,,,,480.1092644,,744.3343964,3840.874115
685.25,,,,480.1092644,,745.8025436,3840.874115
685.5,,,,480.1092644,,745.8025436,3840.874115
685.75,,,,481.5774918,,747.2706909,3852.619934
686,,,,481.5774918,,748.7388382,3852.619934
686.25,,,,481.5774918,,748.7388382,3852.619934
686.5,,,,481.5774918,,748.7388382,3852.619934
686.75,,,,481.5774918,,750.2069855,3852.619934
687,,,,481.5774918,,750.2069855,3852.619934
687.25,,,,483.0457191,,751.6751328,3864.365753
687.5,,,,483.0457191,,751.6751328,3864.365753
687.75,,,,483.0457191,,751.6751328,3864.365753
688,,,,484.5139465,,753.14328,3876.111572
688.25,,,,484.5139465,,754.6114273,3876.111572
688.5,,,,485.9821739,,754.6114273,3887.857391
688.75,,,,485.9821739,,757.5477219,3887.857391
689,,,,485.9821739,,757.5477219,3887.857391
689.25,,,,485.9821739,,759.0158691,3887.857391
689.5,,,,485.9821739,,759.0158691,3887.857391
689.75,,,,485.9821739,,759.0158691,3887.857391
690,,,,485.9821739,,759.0158691,3887.857391
690.25,,,,485.9821739,,759.0158691,3887.857391
690.5,,,,485.9821739,,760.4837723,3887.857391
690.75,,,,485.9821739,,760.4837723,3887.857391
691,,,,485.9821739,,760.4837723,3887.857391
691.25,,,,485.9821739,,760.4837723,3887.857391
691.5,,,,485.9821739,,760.4837723,3887.857391
691.75,,,,485.9821739,,760.4837723,3887.857391
692,,,,485.9821739,,760.4837723,3887.857391
692.25,,,,485.9821739,,760.4837723,3887.857391
692.5,,,,485.9821739,,760.4837723,3887.857391
692.75,,,,485.9821739,,760.4837723,3887.857391
693,,,,487.4500771,,760.4837723,3899.600617
693.25,,,,487.4500771,,760.4837723,3899.600617
693.5,,,,487.4500771,,761.9516754,3899.600617
693.75,,,,487.4500771,,761.9516754,3899.600617
694,,,,487.4500771,,761.9516754,3899.600617
694.25,,,,487.4500771,,763.4195786,3899.600617
694.5,,,,487.4500771,,763.4195786,3899.600617
694.75,,,,487.4500771,,763.4195786,3899.600617
695,,,,487.4500771,,763.4195786,3899.600617
695.25,,,,487.4500771,,763.4195786,3899.600617
695.5,,,,487.4500771,,763.4195786,3899.600617
695.75,,,,487.4500771,,763.4195786,3899.600617
696,,,,487.4500771,,763.4195786,3899.600617
696.25,,,,487.4500771,,763.4195786,3899.600617
696.5,,,,487.4500771,,763.4195786,3899.600617
696.75,,,,487.4500771,,763.4195786,3899.600617
697,,,,487.4500771,,763.4195786,3899.600617
697.25,,,,487.4500771,,763.4195786,3899.600617
697.5,,,,487.4500771,,763.4195786,3899.600617
697.75,,,,487.4500771,,763.4195786,3899.600617
698,,,,487.4500771,,763.4195786,3899.600617
698.25,,,,487.4500771,,763.4195786,3899.600617
698.5,,,,487.4500771,,763.4195786,3899.600617
698.75,,,,487.4500771,,763.4195786,3899.600617
699,,,,487.4500771,,763.4195786,3899.600617
699.25,,,,487.4500771,,763.4195786,3899.600617
699.5,,,,487.4500771,,763.4195786,3899.600617
699.75,,,,487.4500771,,763.4195786,3899.600617
700,,,,487.4500771,,764.8877258,3899.600617
700.25,,,,487.4500771,,764.8877258,3899.600617
700.5,,,,487.4500771,,764.8877258,3899.600617
700.75,,,,487.4500771,,764.8877258,3899.600617
701,,,,487.4500771,,764.8877258,3899.600617
701.25,,,,487.4500771,,764.8877258,3899.600617
701.5,,,,487.4500771,,764.8877258,3899.600617
701.75,,,,487.4500771,,767.8240204,3899.600617
702,,,,487.4500771,,767.8240204,3899.600617
702.25,,,,487.4500771,,770.7603149,3899.600617
702.5,,,,487.4500771,,772.2284622,3899.600617
702.75,,,,487.4500771,,772.2284622,3899.600617
703,,,,487.4500771,,772.2284622,3899.600617
703.25,,,,487.4500771,,772.2284622,3899.600617
703.5,,,,487.4500771,,772.2284622,3899.600617
703.75,,,,487.4500771,,772.2284622,3899.600617
704,,,,487.4500771,,772.2284622,3899.600617
704.25,,,,487.4500771,,772.2284622,3899.600617
704.5,,,,487.4500771,,772.2284622,3899.600617
704.75,,,,487.4500771,,773.6963654,3899.600617
705,,,,487.4500771,,773.6963654,3899.600617
705.25,,,,487.4500771,,773.6963654,3899.600617
705.5,,,,487.4500771,,775.1642685,3899.600617
705.75,,,,,,775.1642685,3899.597785
706,,,,,,775.1642685,3899.597785
706.25,,,,,,775.1642685,3899.597785
706.5,,,,,,775.1642685,3899.597785
706.75,,,,,,775.1642685,3899.597785
707,,,,,,775.1642685,3899.597785
707.25,,,,,,775.1642685,3899.597785
707.5,,,,,,775.1642685,3899.597785
707.75,,,,,,775.1642685,3899.597785
708,,,,,,775.1642685,3899.597785
708.25,,,,,,775.1642685,3899.597785
708.5,,,,,,775.1642685,3899.597785
708.75,,,,,,775.1642685,3899.597785
709,,,,,,775.1642685,3899.597785
709.25,,,,,,775.1642685,3899.597785
709.5,,,,,,776.6321716,3899.597785
709.75,,,,,,776.6321716,3899.597785
710,,,,,,776.6321716,3899.597785
710.25,,,,,,776.6321716,3899.597785
710.5,,,,,,776.6321716,3899.597785
710.75,,,,,,776.6321716,3899.597785
711,,,,,,776.6321716,3899.597785
711.25,,,,,,776.6321716,3899.597785
711.5,,,,,,776.6321716,3899.597785
711.75,,,,,,776.6321716,3899.597785
712,,,,,,776.6321716,3899.597785
712.25,,,,,,776.6321716,3899.597785
712.5,,,,,,776.6321716,3899.597785
712.75,,,,,,776.6321716,3899.597785
713,,,,,,776.6321716,3899.597785
713.25,,,,,,776.6321716,3899.597785
713.5,,,,,,776.6321716,3899.597785
713.75,,,,,,776.6321716,3899.597785
714,,,,,,776.6321716,3899.597785
714.25,,,,,,776.6321716,3899.597785
714.5,,,,,,776.6321716,3899.597785
714.75,,,,,,779.5684662,3899.597785
715,,,,,,779.5684662,3899.597785
715.25,,,,,,779.5684662,3911.343603
715.5,,,,,,779.5684662,3911.343603
715.75,,,,,,779.5684662,3911.343603
716,,,,,,781.0366135,3911.343603
716.25,,,,,,782.5047607,3911.343603
716.5,,,,,,782.5047607,3923.089422
716.75,,,,,,783.972908,3923.089422
717,,,,,,783.972908,3923.089422
717.25,,,,,,783.972908,3923.089422
717.5,,,,,,783.972908,3946.581061
717.75,,,,,,783.972908,3946.581061
718,,,,,,788.3773499,3946.581061
718.25,,,,,,789.8454971,3958.32688
718.5,,,,,,791.3136444,3958.32688
718.75,,,,,,791.3136444,3958.32688
719,,,,,,792.7815475,3970.072699
719.25,,,,,,792.7815475,3981.818518
719.5,,,,,,792.7815475,3981.818518
719.75,,,,,,792.7815475,3981.818518
720,,,,,,792.7815475,3981.818518
720.25,,,,,,792.7815475,3981.818518
720.5,,,,,,792.7815475,3981.818518
720.75,,,,,,792.7815475,3981.818518
721,,,,,,792.7815475,3981.818518
721.25,,,,,,792.7815475,3993.564337
721.5,,,,,,792.7815475,3993.564337
721.75,,,,,,794.2494507,3993.564337
722,,,,,,794.2494507,4005.310156
722.25,,,,,,794.2494507,4005.310156
722.5,,,,,,795.7173538,4005.310156
722.75,,,,,,795.7173538,4017.055975
723,,,,,,795.7173538,4017.055975
723.25,,,,,,795.7173538,4017.055975
723.5,,,,,,795.7173538,4017.055975
723.75,,,,,,795.7173538,4017.055975
724,,,,,,795.7173538,4017.055975
724.25,,,,,,795.7173538,4017.055975
724.5,,,,,,795.7173538,4017.055975
724.75,,,,,,795.7173538,4017.055975
725,,,,,,795.7173538,4017.055975
725.25,,,,,,795.7173538,4017.055975
725.5,,,,,,795.7173538,4017.055975
725.75,,,,,,795.7173538,4017.055975
726,,,,,,795.7173538,4017.055975
726.25,,,,,,795.7173538,4017.055975
726.5,,,,,,795.7173538,4017.055975
726.75,,,,,,795.7173538,4017.055975
727,,,,,,795.7173538,4028.799201
727.25,,,,,,795.7173538,4028.799201
727.5,,,,,,795.7173538,4028.799201
727.75,,,,,,795.7173538,4028.799201
728,,,,,,795.7173538,4028.799201
728.25,,,,,,795.7173538,4028.799201
728.5,,,,,,797.1855011,4028.799201
728.75,,,,,,797.1855011,4028.799201
729,,,,,,797.1855011,4028.799201
729.25,,,,,,797.1855011,4028.799201
729.5,,,,,,797.1855011,4028.799201
729.75,,,,,,798.6536484,4028.799201
730,,,,,,798.6536484,4028.799201
730.25,,,,,,803.0580902,4028.799201
730.5,,,,,,804.5262375,4028.799201
730.75,,,,,,804.5262375,4028.799201
731,,,,,,804.5262375,4028.799201
731.25,,,,,,804.5262375,4028.799201
731.5,,,,,,804.5262375,4028.799201
731.75,,,,,,804.5262375,4028.799201
732,,,,,,804.5262375,4028.799201
732.25,,,,,,804.5262375,4028.799201
732.5,,,,,,804.5262375,4028.799201
732.75,,,,,,804.5262375,4028.799201
733,,,,,,804.5262375,4028.799201
733.25,,,,,,805.9941406,4028.799201
733.5,,,,,,805.9941406,4028.799201
733.75,,,,,,805.9941406,4028.799201
734,,,,,,807.4620438,4028.799201
734.25,,,,,,807.4620438,4028.799201
734.5,,,,,,807.4620438,4028.799201
734.75,,,,,,807.4620438,4028.799201
735,,,,,,807.4620438,4028.799201
735.25,,,,,,807.4620438,4028.799201
735.5,,,,,,807.4620438,4028.799201
735.75,,,,,,807.4620438,4028.799201
736,,,,,,807.4620438,4028.799201
736.25,,,,,,807.4620438,4028.799201
736.5,,,,,,807.4620438,4028.799201
736.75,,,,,,807.4620438,4028.799201
737,,,,,,808.9299469,4028.799201
737.25,,,,,,808.9299469,4028.799201
737.5,,,,,,808.9299469,4028.799201
737.75,,,,,,808.9299469,4028.799201
738,,,,,,808.9299469,4028.799201
738.25,,,,,,808.9299469,4040.545019
738.5,,,,,,808.9299469,4040.545019
738.75,,,,,,808.9299469,4040.545019
739,,,,,,808.9299469,4052.290838
739.25,,,,,,808.9299469,4052.290838
739.5,,,,,,808.9299469,4052.290838
739.75,,,,,,808.9299469,4075.782477
740,,,,,,808.9299469,4075.782477
740.25,,,,,,808.9299469,4075.782477
740.5,,,,,,808.9299469,4075.782477
740.75,,,,,,808.9299469,4087.528296
741,,,,,,808.9299469,4087.528296
741.25,,,,,,808.9299469,4099.274115
741.5,,,,,,808.9299469,4099.274115
741.75,,,,,,808.9299469,4099.274115
742,,,,,,808.9299469,4111.019934
742.25,,,,,,808.9299469,4111.019934
742.5,,,,,,808.9299469,4111.019934
742.75,,,,,,808.9299469,4111.019934
743,,,,,,811.8662415,4111.019934
743.25,,,,,,813.3343887,4111.019934
743.5,,,,,,813.3343887,4122.765753
743.75,,,,,,814.802536,4122.765753
744,,,,,,816.2706833,4122.765753
744.25,,,,,,816.2706833,4134.511572
744.5,,,,,,816.2706833,4134.511572
744.75,,,,,,816.2706833,4146.257391
745,,,,,,816.2706833,4146.257391
745.25,,,,,,816.2706833,4146.257391
745.5,,,,,,817.7388306,4146.257391
745.75,,,,,,820.6751251,4146.257391
746,,,,,,822.1432724,4146.257391
746.25,,,,,,823.6114197,4146.257391
746.5,,,,,,823.6114197,4146.257391
746.75,,,,,,825.0793228,4146.257391
747,,,,,,825.0793228,4146.257391
747.25,,,,,,825.0793228,4146.257391
747.5,,,,,,825.0793228,4146.257391
747.75,,,,,,825.0793228,4146.257391
748,,,,,,825.0793228,4146.257391
748.25,,,,,,825.0793228,4146.257391
748.5,,,,,,825.0793228,4146.257391
748.75,,,,,,825.0793228,4146.257391
749,,,,,,825.0793228,4146.257391
749.25,,,,,,826.547226,4158.000617
749.5,,,,,,826.547226,4158.000617
749.75,,,,,,826.547226,4158.000617
750,,,,,,828.0151291,4158.000617
750.25,,,,,,828.0151291,4158.000617
750.5,,,,,,828.0151291,4158.000617
750.75,,,,,,828.0151291,4158.000617
751,,,,,,828.0151291,4158.000617
751.25,,,,,,828.0151291,4158.000617
751.5,,,,,,828.0151291,4158.000617
751.75,,,,,,828.0151291,4158.000617
752,,,,,,828.0151291,4158.000617
752.25,,,,,,828.0151291,4158.000617
752.5,,,,,,828.0151291,4158.000617
752.75,,,,,,828.0151291,4158.000617
753,,,,,,828.0151291,4158.000617
753.25,,,,,,828.0151291,4158.000617
753.5,,,,,,828.0151291,4158.000617
753.75,,,,,,828.0151291,4158.000617
754,,,,,,828.0151291,4158.000617
754.25,,,,,,828.0151291,4158.000617
754.5,,,,,,828.0151291,4158.000617
754.75,,,,,,828.0151291,4158.000617
755,,,,,,828.0151291,4158.000617
755.25,,,,,,828.0151291,4158.000617
755.5,,,,,,828.0151291,4158.000617
755.75,,,,,,828.0151291,4158.000617
756,,,,,,828.0151291,4158.000617
756.25,,,,,,828.0151291,4158.000617
756.5,,,,,,829.4832764,4158.000617
756.75,,,,,,829.4832764,4158.000617
757,,,,,,829.4832764,4158.000617
757.25,,,,,,832.4195709,4158.000617
757.5,,,,,,833.8877182,4158.000617
757.75,,,,,,833.8877182,4158.000617
758,,,,,,836.8240128,4158.000617
758.25,,,,,,836.8240128,4158.000617
758.5,,,,,,836.8240128,4158.000617
758.75,,,,,,836.8240128,4158.000617
759,,,,,,836.8240128,4158.000617
759.25,,,,,,836.8240128,4158.000617
759.5,,,,,,836.8240128,4158.000617
759.75,,,,,,836.8240128,4158.000617
760,,,,,,838.2919159,4158.000617
760.25,,,,,,838.2919159,4158.000617
760.5,,,,,,838.2919159,4158.000617
760.75,,,,,,838.2919159,4158.000617
761,,,,,,838.2919159,4158.000617
761.25,,,,,,839.759819,4158.000617
761.5,,,,,,839.759819,4158.000617
761.75,,,,,,839.759819,4158.000617
762,,,,,,839.759819,4416.397785
762.25,,,,,,839.759819,4416.397785
762.5,,,,,,839.759819,4416.397785
762.75,,,,,,839.759819,4416.397785
763,,,,,,839.759819,4416.397785
763.25,,,,,,839.759819,4416.397785
763.5,,,,,,839.759819,4416.397785
763.75,,,,,,839.759819,4416.397785
764,,,,,,839.759819,4416.397785
764.25,,,,,,839.759819,4416.397785
764.5,,,,,,839.759819,4416.397785
764.75,,,,,,841.2277222,4416.397785
765,,,,,,841.2277222,4416.397785
765.25,,,,,,841.2277222,4416.397785
765.5,,,,,,841.2277222,4416.397785
765.75,,,,,,841.2277222,4416.397785
766,,,,,,841.2277222,4416.397785
766.25,,,,,,841.2277222,4416.397785
766.5,,,,,,841.2277222,4416.397785
766.75,,,,,,841.2277222,4416.397785
767,,,,,,841.2277222,4416.397785
767.25,,,,,,841.2277222,4416.397785
767.5,,,,,,841.2277222,4416.397785
767.75,,,,,,841.2277222,4416.397785
768,,,,,,841.2277222,4416.397785
768.25,,,,,,841.2277222,4416.397785
768.5,,,,,,841.2277222,4416.397785
768.75,,,,,,841.2277222,4416.397785
769,,,,,,841.2277222,4416.397785
769.25,,,,,,841.2277222,4416.397785
769.5,,,,,,841.2277222,4416.397785
769.75,,,,,,844.1640167,4416.397785
770,,,,,,844.1640167,4416.397785
770.25,,,,,,844.1640167,4416.397785
770.5,,,,,,844.1640167,4416.397785
770.75,,,,,,845.632164,4416.397785
771,,,,,,845.632164,4416.397785
771.25,,,,,,847.1003113,4416.397785
771.5,,,,,,847.1003113,4428.143603
771.75,,,,,,848.5684586,4428.143603
772,,,,,,848.5684586,4428.143603
772.25,,,,,,848.5684586,4428.143603
772.5,,,,,,850.0366058,4428.143603
772.75,,,,,,850.0366058,4439.889422
773,,,,,,850.0366058,4439.889422
773.25,,,,,,850.0366058,4439.889422
773.5,,,,,,851.5047531,4439.889422
773.75,,,,,,852.9729004,4463.381061
774,,,,,,852.9729004,4463.381061
774.25,,,,,,855.9091949,4463.381061
774.5,,,,,,855.9091949,4475.12688
774.75,,,,,,855.9091949,4475.12688
775,,,,,,855.9091949,4475.12688
775.25,,,,,,857.3770981,4486.872699
775.5,,,,,,857.3770981,4498.618518
775.75,,,,,,857.3770981,4498.618518
776,,,,,,857.3770981,4498.618518
776.25,,,,,,857.3770981,4498.618518
776.5,,,,,,857.3770981,4498.618518
776.75,,,,,,857.3770981,4498.618518
777,,,,,,857.3770981,4498.618518
777.25,,,,,,857.3770981,4498.618518
777.5,,,,,,857.3770981,4510.364337
777.75,,,,,,857.3770981,4510.364337
778,,,,,,857.3770981,4510.364337
778.25,,,,,,858.8450012,4522.110156
778.5,,,,,,858.8450012,4522.110156
778.75,,,,,,858.8450012,4522.110156
779,,,,,,860.3129044,4533.855975
779.25,,,,,,860.3129044,4533.855975
779.5,,,,,,860.3129044,4533.855975
779.75,,,,,,860.3129044,4533.855975
780,,,,,,860.3129044,4533.855975
780.25,,,,,,860.3129044,4533.855975
780.5,,,,,,860.3129044,4533.855975
780.75,,,,,,860.3129044,4533.855975
781,,,,,,860.3129044,4533.855975
781.25,,,,,,860.3129044,4533.855975
781.5,,,,,,860.3129044,4533.855975
781.75,,,,,,860.3129044,4533.855975
782,,,,,,860.3129044,4533.855975
782.25,,,,,,860.3129044,4533.855975
782.5,,,,,,860.3129044,4533.855975
782.75,,,,,,860.3129044,4533.855975
783,,,,,,860.3129044,4533.855975
783.25,,,,,,860.3129044,4545.599201
783.5,,,,,,860.3129044,4545.599201
783.75,,,,,,860.3129044,4545.599201
784,,,,,,860.3129044,4545.599201
784.25,,,,,,861.7810516,4545.599201
784.5,,,,,,861.7810516,4545.599201
784.75,,,,,,861.7810516,4545.599201
785,,,,,,861.7810516,4545.599201
785.25,,,,,,861.7810516,4545.599201
785.5,,,,,,861.7810516,4545.599201
785.75,,,,,,861.7810516,4545.599201
786,,,,,,863.2491989,4545.599201
786.25,,,,,,863.2491989,4545.599201
786.5,,,,,,866.1854935,4545.599201
786.75,,,,,,869.121788,4545.599201
787,,,,,,869.121788,4545.599201
787.25,,,,,,869.121788,4545.599201
787.5,,,,,,869.121788,4545.599201
787.75,,,,,,869.121788,4545.599201
788,,,,,,869.121788,4545.599201
788.25,,,,,,869.121788,4545.599201
788.5,,,,,,869.121788,4545.599201
788.75,,,,,,869.121788,4545.599201
789,,,,,,869.121788,4545.599201
789.25,,,,,,869.121788,4545.599201
789.5,,,,,,869.121788,4545.599201
789.75,,,,,,869.121788,4545.599201
790,,,,,,869.121788,4545.599201
790.25,,,,,,870.5896912,4545.599201
790.5,,,,,,870.5896912,4545.599201
790.75,,,,,,870.5896912,4545.599201
791,,,,,,872.0575943,4545.599201
791.25,,,,,,872.0575943,4545.599201
791.5,,,,,,872.0575943,4545.599201
791.75,,,,,,872.0575943,4545.599201
792,,,,,,872.0575943,4545.599201
792.25,,,,,,872.0575943,4545.599201
792.5,,,,,,872.0575943,4545.599201
792.75,,,,,,872.0575943,4545.599201
793,,,,,,872.0575943,4545.599201
793.25,,,,,,872.0575943,4545.599201
793.5,,,,,,872.0575943,4545.599201
793.75,,,,,,872.0575943,4545.599201
794,,,,,,872.0575943,4545.599201
794.25,,,,,,872.0575943,4545.599201
794.5,,,,,,873.5254974,4557.345019
794.75,,,,,,873.5254974,4557.345019
795,,,,,,873.5254974,4557.345019
795.25,,,,,,873.5254974,4569.090838
795.5,,,,,,873.5254974,4569.090838
795.75,,,,,,873.5254974,4569.090838
796,,,,,,873.5254974,4592.582477
796.25,,,,,,873.5254974,4592.582477
796.5,,,,,,873.5254974,4592.582477
796.75,,,,,,873.5254974,4592.582477
797,,,,,,873.5254974,4604.328296
797.25,,,,,,873.5254974,4604.328296
797.5,,,,,,873.5254974,4616.074115
797.75,,,,,,873.5254974,4616.074115
798,,,,,,873.5254974,4616.074115
798.25,,,,,,873.5254974,4627.819934
798.5,,,,,,873.5254974,4627.819934
798.75,,,,,,873.5254974,4627.819934
799,,,,,,873.5254974,4627.819934
799.25,,,,,,873.5254974,4627.819934
799.5,,,,,,873.5254974,4627.819934
799.75,,,,,,873.5254974,4639.565753
800,,,,,,874.9936447,4639.565753
800.25,,,,,,876.461792,4639.565753
800.5,,,,,,876.461792,4651.311572
800.75,,,,,,876.461792,4651.311572
801,,,,,,879.3980865,4663.057391
801.25,,,,,,879.3980865,4663.057391
801.5,,,,,,879.3980865,4663.057391
801.75,,,,,,879.3980865,
802,,,,,,880.8662338,
802.25,,,,,,880.8662338,
802.5,,,,,,880.8662338,
802.75,,,,,,883.8025284,
803,,,,,,883.8025284,
803.25,,,,,,886.7388229,
803.5,,,,,,889.6748734,
803.75,,,,,,889.6748734,
804,,,,,,889.6748734,
804.25,,,,,,889.6748734,
804.5,,,,,,889.6748734,
804.75,,,,,,889.6748734,
805,,,,,,889.6748734,
805.25,,,,,,889.6748734,
805.5,,,,,,889.6748734,
805.75,,,,,,889.6748734,
806,,,,,,889.6748734,
806.25,,,,,,889.6748734,
806.5,,,,,,891.1427765,
806.75,,,,,,891.1427765,
807,,,,,,891.1427765,
807.25,,,,,,892.6106796,
807.5,,,,,,892.6106796,
807.75,,,,,,892.6106796,
808,,,,,,892.6106796,
808.25,,,,,,892.6106796,
808.5,,,,,,892.6106796,
808.75,,,,,,892.6106796,
809,,,,,,892.6106796,
809.25,,,,,,892.6106796,
809.5,,,,,,892.6106796,
809.75,,,,,,892.6106796,
810,,,,,,892.6106796,
810.25,,,,,,892.6106796,
810.5,,,,,,892.6106796,
810.75,,,,,,892.6106796,
811,,,,,,892.6106796,
811.25,,,,,,892.6106796,
811.5,,,,,,892.6106796,
811.75,,,,,,892.6106796,
812,,,,,,892.6106796,
812.25,,,,,,892.6106796,
812.5,,,,,,892.6106796,
812.75,,,,,,892.6106796,
813,,,,,,894.0788269,
813.25,,,,,,894.0788269,
813.5,,,,,,894.0788269,
813.75,,,,,,894.0788269,
814,,,,,,894.0788269,
814.25,,,,,,897.0151215,
814.5,,,,,,898.4832687,
814.75,,,,,,899.951416,
815,,,,,,901.4195633,
815.25,,,,,,901.4195633,
815.5,,,,,,901.4195633,
815.75,,,,,,901.4195633,
816,,,,,,902.8874664,
816.25,,,,,,902.8874664,
816.5,,,,,,902.8874664,
816.75,,,,,,902.8874664,
817,,,,,,902.8874664,
817.25,,,,,,902.8874664,
817.5,,,,,,902.8874664,
817.75,,,,,,904.3553696,
818,,,,,,904.3553696,
818.25,,,,,,904.3553696,
818.5,,,,,,904.3553696,
818.75,,,,,,904.3553696,
819,,,,,,904.3553696,
819.25,,,,,,904.3553696,
819.5,,,,,,904.3553696,
819.75,,,,,,904.3553696,
820,,,,,,904.3553696,
820.25,,,,,,904.3553696,
820.5,,,,,,904.3553696,
820.75,,,,,,904.3553696,
821,,,,,,904.3553696,
821.25,,,,,,904.3553696,
821.5,,,,,,904.3553696,
821.75,,,,,,904.3553696,
822,,,,,,905.8232727,
822.25,,,,,,905.8232727,
822.5,,,,,,905.8232727,
822.75,,,,,,905.8232727,
823,,,,,,905.8232727,
823.25,,,,,,905.8232727,
823.5,,,,,,905.8232727,
823.75,,,,,,905.8232727,
824,,,,,,905.8232727,
824.25,,,,,,905.8232727,
824.5,,,,,,905.8232727,
824.75,,,,,,905.8232727,
825,,,,,,905.8232727,
825.25,,,,,,905.8232727,
825.5,,,,,,905.8232727,
825.75,,,,,,905.8232727,
826,,,,,,905.8232727,
826.25,,,,,,905.8232727,
826.5,,,,,,905.8232727,
826.75,,,,,,905.8232727,
827,,,,,,907.29142,
827.25,,,,,,907.29142,
827.5,,,,,,908.7595673,
827.75,,,,,,908.7595673,
828,,,,,,908.7595673,
828.25,,,,,,910.2277145,
828.5,,,,,,911.6958618,
828.75,,,,,,913.1640091,
829,,,,,,913.1640091,
829.25,,,,,,913.1640091,
829.5,,,,,,913.1640091,
829.75,,,,,,916.1003036,
830,,,,,,916.1003036,
830.25,,,,,,916.1003036,
830.5,,,,,,917.5684509,
830.75,,,,,,919.0365982,
831,,,,,,920.5047455,
831.25,,,,,,920.5047455,
831.5,,,,,,920.5047455,
831.75,,,,,,920.5047455,
832,,,,,,921.9726486,
832.25,,,,,,921.9726486,
832.5,,,,,,921.9726486,
832.75,,,,,,921.9726486,
833,,,,,,921.9726486,
833.25,,,,,,921.9726486,
833.5,,,,,,921.9726486,
833.75,,,,,,921.9726486,
834,,,,,,923.4405518,
834.25,,,,,,923.4405518,
834.5,,,,,,924.9084549,
834.75,,,,,,924.9084549,
835,,,,,,924.9084549,
835.25,,,,,,924.9084549,
835.5,,,,,,924.9084549,
835.75,,,,,,924.9084549,
836,,,,,,924.9084549,
836.25,,,,,,924.9084549,
836.5,,,,,,924.9084549,
836.75,,,,,,924.9084549,
837,,,,,,924.9084549,
837.25,,,,,,924.9084549,
837.5,,,,,,924.9084549,
837.75,,,,,,924.9084549,
838,,,,,,924.9084549,
838.25,,,,,,924.9084549,
838.5,,,,,,924.9084549,
838.75,,,,,,924.9084549,
839,,,,,,924.9084549,
839.25,,,,,,924.9084549,
839.5,,,,,,924.9084549,
839.75,,,,,,924.9084549,
840,,,,,,924.9084549,
840.25,,,,,,924.9084549,
840.5,,,,,,924.9084549,
840.75,,,,,,926.3766022,
841,,,,,,926.3766022,
841.25,,,,,,926.3766022,
841.5,,,,,,926.3766022,
841.75,,,,,,926.3766022,
842,,,,,,926.3766022,
842.25,,,,,,929.3128967,
842.5,,,,,,929.3128967,
842.75,,,,,,930.781044,
843,,,,,,933.7173386,
843.25,,,,,,933.7173386,
843.5,,,,,,933.7173386,
843.75,,,,,,933.7173386,
844,,,,,,933.7173386,
844.25,,,,,,933.7173386,
844.5,,,,,,933.7173386,
844.75,,,,,,933.7173386,
845,,,,,,933.7173386,
845.25,,,,,,933.7173386,
845.5,,,,,,933.7173386,
845.75,,,,,,933.7173386,
846,,,,,,933.7173386,
846.25,,,,,,933.7173386,
846.5,,,,,,935.1852417,
846.75,,,,,,935.1852417,
847,,,,,,936.6531448,
847.25,,,,,,936.6531448,
847.5,,,,,,936.6531448,
847.75,,,,,,936.6531448,
848,,,,,,936.6531448,
848.25,,,,,,936.6531448,
848.5,,,,,,936.6531448,
848.75,,,,,,936.6531448,
849,,,,,,936.6531448,
849.25,,,,,,936.6531448,
849.5,,,,,,936.6531448,
849.75,,,,,,936.6531448,
850,,,,,,938.121048,
850.25,,,,,,938.121048,
850.5,,,,,,938.121048,
850.75,,,,,,938.121048,
851,,,,,,938.121048,
851.25,,,,,,938.121048,
851.5,,,,,,938.121048,
851.75,,,,,,938.121048,
852,,,,,,938.121048,
852.25,,,,,,938.121048,
852.5,,,,,,938.121048,
852.75,,,,,,938.121048,
853,,,,,,938.121048,
853.25,,,,,,938.121048,
853.5,,,,,,938.121048,
853.75,,,,,,938.121048,
854,,,,,,938.121048,
854.25,,,,,,938.121048,
854.5,,,,,,938.121048,
854.75,,,,,,938.121048,
855,,,,,,938.121048,
855.25,,,,,,938.121048,
855.5,,,,,,939.5891953,
855.75,,,,,,941.0573425,
856,,,,,,941.0573425,
856.25,,,,,,941.0573425,
856.5,,,,,,941.0573425,
856.75,,,,,,942.5254898,
857,,,,,,943.9936371,
857.25,,,,,,945.4617844,
857.5,,,,,,945.4617844,
857.75,,,,,,945.4617844,
858,,,,,,945.4617844,
858.25,,,,,,945.4617844,
858.5,,,,,,945.4617844,
858.75,,,,,,949.8662262,
859,,,,,,949.8662262,
859.25,,,,,,952.8025208,
859.5,,,,,,952.8025208,
859.75,,,,,,952.8025208,
860,,,,,,952.8025208,
860.25,,,,,,952.8025208,
860.5,,,,,,952.8025208,
860.75,,,,,,952.8025208,
861,,,,,,952.8025208,
861.25,,,,,,952.8025208,
861.5,,,,,,952.8025208,
861.75,,,,,,952.8025208,
862,,,,,,952.8025208,
862.25,,,,,,954.2704239,
862.5,,,,,,954.2704239,
862.75,,,,,,954.2704239,
863,,,,,,954.2704239,
863.25,,,,,,954.2704239,
863.5,,,,,,954.2704239,
863.75,,,,,,954.2704239,
864,,,,,,954.2704239,
864.25,,,,,,955.738327,
864.5,,,,,,955.738327,
864.75,,,,,,955.738327,
865,,,,,,955.738327,
865.25,,,,,,957.2062302,
865.5,,,,,,957.2062302,
865.75,,,,,,957.2062302,
866,,,,,,957.2062302,
866.25,,,,,,957.2062302,
866.5,,,,,,957.2062302,
866.75,,,,,,957.2062302,
867,,,,,,957.2062302,
867.25,,,,,,957.2062302,
867.5,,,,,,957.2062302,
867.75,,,,,,957.2062302,
868,,,,,,957.2062302,
868.25,,,,,,957.2062302,
868.5,,,,,,957.2062302,
868.75,,,,,,957.2062302,
869,,,,,,957.2062302,
869.25,,,,,,957.2062302,
869.5,,,,,,957.2062302,
869.75,,,,,,957.2062302,
870,,,,,,957.2062302,
870.25,,,,,,957.2062302,
870.5,,,,,,957.2062302,
870.75,,,,,,957.2062302,
871,,,,,,958.6743774,
871.25,,,,,,958.6743774,
871.5,,,,,,958.6743774,
871.75,,,,,,960.1425247,
872,,,,,,960.1425247,
872.25,,,,,,961.610672,
872.5,,,,,,964.5469666,
872.75,,,,,,966.0151138,
873,,,,,,966.0151138,
873.25,,,,,,966.0151138,
873.5,,,,,,966.0151138,
873.75,,,,,,966.0151138,
874,,,,,,966.0151138,
874.25,,,,,,966.0151138,
874.5,,,,,,966.0151138,
874.75,,,,,,966.0151138,
875,,,,,,967.483017,
875.25,,,,,,967.483017,
875.5,,,,,,967.483017,
875.75,,,,,,967.483017,
876,,,,,,968.9509201,
876.25,,,,,,968.9509201,
876.5,,,,,,968.9509201,
876.75,,,,,,968.9509201,
877,,,,,,968.9509201,
877.25,,,,,,968.9509201,
877.5,,,,,,968.9509201,
877.75,,,,,,968.9509201,
878,,,,,,968.9509201,
878.25,,,,,,968.9509201,
878.5,,,,,,968.9509201,
878.75,,,,,,968.9509201,
879,,,,,,968.9509201,
879.25,,,,,,970.4188232,
879.5,,,,,,970.4188232,
879.75,,,,,,970.4188232,
880,,,,,,970.4188232,
880.25,,,,,,970.4188232,
880.5,,,,,,970.4188232,
880.75,,,,,,970.4188232,
881,,,,,,970.4188232,
881.25,,,,,,970.4188232,
881.5,,,,,,970.4188232,
881.75,,,,,,970.4188232,
882,,,,,,970.4188232,
882.25,,,,,,970.4188232,
882.5,,,,,,970.4188232,
882.75,,,,,,970.4188232,
883,,,,,,970.4188232,
883.25,,,,,,970.4188232,
883.5,,,,,,970.4188232,
883.75,,,,,,970.4188232,
884,,,,,,970.4188232,
884.25,,,,,,970.4188232,
884.5,,,,,,970.4188232,
884.75,,,,,,970.4188232,
885,,,,,,970.4188232,
885.25,,,,,,970.4188232,
885.5,,,,,,970.4188232,
885.75,,,,,,970.4188232,
886,,,,,,970.4188232,
886.25,,,,,,970.4188232,
886.5,,,,,,970.4188232,
886.75,,,,,,970.4188232,
887,,,,,,970.4188232,
887.25,,,,,,970.4188232,
887.5,,,,,,970.4188232,
887.75,,,,,,970.4188232,
888,,,,,,970.4188232,
888.25,,,,,,970.4188232,
888.5,,,,,,970.4188232,
888.75,,,,,,970.4188232,
889,,,,,,970.4188232,
889.25,,,,,,970.4188232,
889.5,,,,,,970.4188232,
889.75,,,,,,970.4188232,
890,,,,,,970.4188232,
890.25,,,,,,970.4188232,
890.5,,,,,,970.4188232,
890.75,,,,,,970.4188232,
891,,,,,,970.4188232,
,,,,,,970.4188232,


==> data/RQ2/acc.csv <==
round,torch,tf,skl
1,0.2326,0.2365,0.2052
2,0.4975,0.3879,0.321
3,0.5972,0.5043,0.3338
4,0.6482,0.5522,0.3678
5,0.6707,0.5827,0.3769
6,0.6894,0.6072,0.3943
7,0.6943,0.6247,0.4068
8,0.6992,0.6376,0.4137
9,0.706,0.6422,0.4212
10,0.7074,0.6454,0.4262
11,0.7092,0.647,0.4292
12,0.7116,0.6484,0.4348
13,0.7149,0.65,0.4369
14,0.711,0.653,0.4406
15,0.709,0.6546,0.443
16,0.7101,0.6574,0.4497
17,0.709,0.6559,0.4526
18,0.7133,0.6555,0.457
19,0.71,0.6572,0.4577
20,0.7132,0.658,0.4616
21,0.7105,0.6578,0.4647
22,0.7123,0.6556,0.466
23,0.7145,0.6544,0.4653
24,0.7136,0.6519,0.4675
25,0.7123,0.653,0.4692
26,0.7098,0.6529,0.4709
27,0.7111,0.651,0.4717
28,0.7106,0.6524,0.473
29,0.7102,0.6518,0.4749
30,0.7107,0.6527,0.4739


==> data/RQ2/cpu.csv <==
round,torch,tf,skl
0,56.26395465,63.73757626,69.96385093
0.25,56.8361351,64.52952071,70.43470051
0.5,57.03508805,65.35924293,70.959057
0.75,57.5359748,66.08760346,71.55385855
1,59.26613221,66.6440479,72.23303565
1.25,59.52298406,66.89539293,72.98538628
1.5,59.53949118,67.46494849,73.78946168
1.75,60.00623955,67.86306814,74.65737329
2,61.31216547,68.54882313,75.45319777
2.25,61.17725806,65.99262705,76.25045455
2.5,61.19090886,65.68923419,77.07615383
2.75,61.1188006,66.58811046,77.93937613
3,60.95343023,67.18801786,78.94553634
3.25,60.96265862,68.08819102,80.19134902
3.5,60.66271333,68.53286695,81.40411244
3.75,60.74785222,69.19324261,82.64929444
4,60.87130901,69.65645249,83.86235587
4.25,61.01342503,69.75345569,84.98243347
4.5,61.15269518,69.83213471,86.17482465
4.75,61.04353468,69.9100292,87.37010815
5,60.82942357,69.72735683,88.60243812
5.25,62.13550335,69.58569017,89.89655555
5.5,64.2714716,69.30723868,91.38826288
5.75,64.04735954,69.2954662,92.92493409
6,65.34779781,69.22975348,94.51958714
6.25,66.19233485,69.31580026,96.14563196
6.5,69.12935505,69.55813944,97.73276841
6.75,72.46102893,69.78162132,99.25213738
7,73.99067708,70.1038934,100.7478237
7.25,76.77135609,70.50499525,102.1634411
7.5,80.87466958,70.69708675,103.4408014
7.75,81.84717752,70.830299,104.5908303
8,81.94162196,70.53373038,105.5985148
8.25,81.68301085,70.60395016,106.4381329
8.5,81.50174823,72.05617238,107.1589322
8.75,81.31741489,72.73232053,107.7629234
9,81.00090696,72.94135144,108.300422
9.25,80.422163,72.99638458,108.7829794
9.5,78.1587322,73.00060253,109.1370771
9.75,77.65646016,72.80421805,109.3384044
10,77.11539178,72.76305138,109.2748088
10.25,76.52446586,72.74593247,109.0258459
10.5,76.18639178,72.9352853,108.6588145
10.75,75.59183338,73.31554985,108.0833764
11,75.19609425,73.59881438,107.3750838
11.25,74.69792117,74.04814771,106.6065199
11.5,74.45487256,74.50249066,105.7354217
11.75,74.3719998,73.4832409,104.7086001
12,73.91855047,73.12157675,103.7202312
12.25,73.30206158,73.49169315,102.7755343
12.5,72.65799544,73.78265082,101.9065137
12.75,72.41539844,74.26530514,101.1138822
13,71.99291285,74.71472696,100.382153
13.25,71.38657824,75.0414924,99.71295469
13.5,70.86386395,75.20504795,99.10311415
13.75,70.55642303,75.41018684,98.57871633
14,70.5268232,75.6738283,98.10854139
14.25,69.79922219,75.78444558,97.79152448
14.5,69.11737875,75.56737042,97.58035098
14.75,68.96232703,75.69589952,97.49077064
15,68.75964669,75.62897074,97.49051807
15.25,68.75078002,75.90896657,97.58516172
15.5,68.52286549,76.22515704,97.75472578
15.75,69.07030376,76.54950991,97.98680223
16,69.1543153,76.77809538,98.36615671
16.25,70.65605142,77.07378983,98.9677371
16.5,70.50258988,77.12388339,99.66298983
16.75,71.07010791,77.50904212,100.4134021
17,71.23285184,78.06474054,101.2524818
17.25,70.8800758,78.44171617,102.1764818
17.5,70.58224263,78.69608219,103.1630432
17.75,70.39560683,78.8675717,104.2171137
18,71.03930092,80.65949762,105.3473863
18.25,73.94624906,81.5897754,106.5429194
18.5,76.30180462,81.50624599,107.8256139
18.75,80.7751824,81.37663223,109.2150661
19,82.94479801,81.02997548,110.5330831
19.25,86.45502103,80.90323937,111.8474275
19.5,90.17317732,80.54156742,113.2506398
19.75,93.89190748,80.55878964,114.7287255
20,96.06031489,80.26358166,116.2687388
20.25,99.61266674,79.81425537,117.893079
20.5,105.3616445,79.47880237,119.614035
20.75,108.1532136,79.21463571,121.3704267
21,109.6458261,78.8140044,123.0954628
21.25,110.7922365,77.58617106,124.8125792
21.5,113.8953476,75.91194884,126.4823523
21.75,118.0283757,74.98712521,128.1696282
22,119.2023483,74.52182891,129.9271292
22.25,120.2638079,74.22004229,131.7108509
22.5,122.507092,73.59883859,133.4377159
22.75,123.1430862,72.94298,135.0943523
23,124.180406,72.23000992,136.7237341
23.25,127.5624496,71.6817706,138.2761443
23.5,126.0706749,71.2680669,139.6617236
23.75,125.8304459,70.93653668,140.8984266
24,125.9679803,70.3193458,142.0296296
24.25,125.7538174,69.62809483,143.0395304
24.5,124.5428659,68.92786173,143.9693313
24.75,124.6382635,68.38316892,144.8318275
25,124.7711956,67.84901548,145.6294045
25.25,124.9122601,67.13361144,146.3516352
25.5,125.222112,66.80388922,146.8653347
25.75,125.3956661,65.96540437,147.1066288
26,125.6604436,65.67443215,147.2458676
26.25,125.8186633,65.1401676,147.1148489
26.5,125.9453454,64.42747399,146.8892268
26.75,126.0815954,63.94748788,146.5824551
27,126.1565954,63.4793027,145.948845
27.25,126.2804208,62.97808577,145.1915691
27.5,126.5109097,62.36414132,144.2495046
27.75,124.7857928,61.91432651,143.132601
28,120.465517,61.66121104,141.6420015
28.25,118.4884537,63.93002056,139.9936374
28.5,115.1448488,65.52109001,138.1313611
28.75,113.211079,66.94278445,136.019777
29,110.0521742,67.61570112,133.8259959
29.25,105.2005212,67.91699197,131.5627776
29.5,102.5776508,69.37907174,129.1169516
29.75,99.89236936,69.2294668,126.693692
30,96.01205686,68.80296353,124.3501823
30.25,95.11199337,68.17755348,122.0721652
30.5,95.39008861,68.644011,119.8667094
30.75,95.49336639,69.27385227,117.7448542
31,96.00847517,68.41186814,115.7049865
31.25,96.92757458,68.74349777,113.7861701
31.5,97.68764402,69.04051364,112.0080243
31.75,98.67564725,69.37262475,110.338453
32,99.12765354,69.19557347,108.8429084
32.25,99.89748893,68.87885919,107.5120933
32.5,99.69189064,68.36908141,106.3982436
32.75,99.52265664,67.89025733,105.4689861
33,99.80066898,67.39340085,104.6868145
33.25,105.2004838,67.02498815,104.112461
33.5,107.5029637,66.7911973,103.7181866
33.75,110.7268803,66.2699473,103.4636853
34,113.063003,65.64503888,103.3607027
34.25,116.4437955,65.11885654,103.4225154
34.5,119.0717158,64.85546623,103.5394652
34.75,122.4337602,64.80814849,103.7005938
35,129.0459189,64.95956119,103.8923519
35.25,131.8701433,64.67363526,104.1533945
35.5,135.5465734,64.51894341,104.4854613
35.75,138.4523693,64.58155452,104.8845606
36,140.3718031,64.81183229,105.3795157
36.25,140.525927,65.06998044,105.9475124
36.5,140.1108432,65.18109155,106.6151363
36.75,139.9466071,65.27744076,107.2796293
37,139.8759876,65.3479187,107.9917449
37.25,139.8216663,65.19358537,108.8080438
37.5,139.4173148,65.42233918,109.7112474
37.75,138.9750996,66.04552172,110.7545863
38,138.7360286,66.7449838,111.9071453
38.25,137.8740196,66.77490444,113.2179008
38.5,137.7378652,66.96084888,114.5739364
38.75,136.275018,67.04172851,115.8154674
39,136.3729981,67.13822318,116.9907199
39.25,135.6760272,67.12382635,118.1099837
39.5,135.4874132,67.10517556,119.165237
39.75,135.7526031,67.03481608,120.0933547
40,135.9726595,67.2597834,120.894739
40.25,136.2033591,67.31091085,121.5635717
40.5,135.6062644,66.10753395,122.0819125
40.75,132.4674166,65.68110802,122.4732801
41,130.0244189,65.69372603,122.695032
41.25,125.9738428,65.69413344,122.7095456
41.5,123.9589909,65.95012881,122.6652221
41.75,120.4732193,65.92280855,122.5494852
42,116.7565588,65.97905026,122.2540701
42.25,113.0027048,66.05312434,121.811671
42.5,110.8717442,65.99677249,121.2445461
42.75,107.4173306,65.99716464,120.5101358
43,101.6033502,66.25805353,119.582266
43.25,98.83285636,65.98482121,118.53158
43.5,97.77441846,65.76602491,117.3540279
43.75,97.05805871,65.59600639,116.0077722
44,94.65614204,65.35645084,114.5563139
44.25,90.96379415,65.21722685,112.8591855
44.5,89.65346416,65.09894643,110.8497347
44.75,88.51249395,64.94473767,108.6408279
45,86.56629737,64.7434599,106.3464004
45.25,87.16223754,64.56687404,104.0240041
45.5,85.90268199,64.53745523,101.5970419
45.75,82.0753804,64.37319261,99.12317537
46,81.85157739,64.25119261,96.73034526
46.25,83.8444204,64.3484889,94.41322125
46.5,85.09055797,64.5230872,92.14838946
46.75,88.12025027,64.6601074,89.97441841
47,91.02556201,64.67643736,87.94502307
47.25,96.460257,64.77354847,86.02040404
47.5,99.81442367,68.37410403,84.20811671
47.75,102.0247267,70.14810403,82.47121267
48,106.6195574,70.15921514,80.87680424
48.25,109.4076952,70.2045308,79.44613974
48.5,113.6601068,70.02774067,78.19147521
48.75,116.2610159,70.03424861,77.18502037
49,119.2083215,70.01296073,76.32414015
49.25,123.0552659,70.60273851,75.62118419
49.5,125.9570808,70.5592729,75.1845984
49.75,129.6138665,70.85862475,74.90897469
50,129.821822,72.02439636,74.83290901
50.25,129.9687479,73.06433463,74.9470954
50.5,130.5863889,73.78637167,75.32568452
50.75,130.9819941,72.97563093,75.86058874
51,130.8890867,71.97532537,76.58773048
51.25,130.7416577,70.61661505,77.54053944
51.5,130.7728464,69.34131743,78.64776103
51.75,130.6460296,68.63455817,79.91022048
52,130.5970944,66.43904892,81.39240134
52.25,130.5350132,66.053802,82.8658989
52.5,130.3841754,66.05491311,84.38465935
52.75,130.4902495,66.02478613,86.00406719
53,130.1285087,65.22693428,87.79233151
53.25,130.1677309,63.83788666,89.69437931
53.5,129.7894626,63.45855332,91.67706885
53.75,129.0047706,63.81429407,93.60737009
54,128.3619054,63.87907184,95.39200248
54.25,127.4747377,63.95141191,97.08295988
54.5,127.0272089,64.40873514,98.61548906
54.75,126.3423411,64.3334653,100.0419224
55,126.512064,64.37504864,101.3354581
55.25,126.7008403,64.42528012,102.4707571
55.5,126.4937169,64.57421067,103.4660474
55.75,121.1733259,64.46576623,104.312412
56,118.8576707,64.38993289,105.0001952
56.25,115.6508929,64.24941522,105.5398523
56.5,113.3662633,64.30449458,105.9466514
56.75,110.0495554,64.23970622,106.2429185
57,107.3691978,64.18482196,106.4538377
57.25,104.3214201,63.81955881,106.5774707
57.5,98.05918137,65.72155881,106.6397366
57.75,95.73282939,66.28078103,106.5630365
58,92.23030015,66.392282,106.3469295
58.25,89.36053023,66.48922645,105.9964688
58.5,88.58568274,66.34117089,105.4570345
58.75,88.22836792,66.15855978,104.7691444
59,88.84158908,66.03348042,103.876474
59.25,88.79036222,66.03744867,102.784877
59.5,88.6724207,66.06691626,101.5439573
59.75,88.43914557,66.55000173,100.0894451
60,88.8884385,66.25480347,98.45474734
60.25,91.92021482,65.66809835,96.5660453
60.5,94.67742255,64.79420174,94.51870293
60.75,97.95054264,64.76150333,92.16014869
61,101.2331,64.55983666,89.63312266
61.25,104.8317111,64.44020703,87.12734974
61.5,108.3926864,64.36178254,84.65517924
61.75,110.4372604,64.29467143,82.21157033
62,113.2786645,64.24490952,79.84164245
62.25,115.9609494,64.35065026,77.60051912
62.5,119.8472566,64.10472434,75.50174857
62.75,121.8106311,64.01303915,73.51349838
63,123.0081227,63.79060125,71.6669782
63.25,123.3672838,63.65690812,69.96118396
63.5,123.2660365,63.61467356,68.41897426
63.75,122.564311,63.62751669,67.040469
64,122.3185547,63.65920981,65.79140389
64.25,122.219959,63.70807329,64.65406145
64.5,122.037425,63.94257231,63.69142121
64.75,122.071099,63.98449824,62.84014415
65,122.0482171,64.18276213,62.1105748
65.25,121.9592216,64.16926966,61.49250734
65.5,121.9355623,63.95169701,61.01162505
65.75,121.9460385,63.97527121,60.69771269
66,121.4410703,63.88356751,60.56828246
66.25,121.0853774,63.89534528,60.6296381
66.5,120.4071829,64.05632941,60.86094866
66.75,119.9707213,64.1220437,61.32624036
67,120.0198892,64.05723295,62.09054352
67.25,120.1099986,64.03982555,63.08312436
67.5,119.6981468,64.1638811,64.2276738
67.75,118.1312395,68.41984406,65.40860706
68,118.246598,68.89332555,66.74968394
68.25,118.3606985,68.89597706,68.18360774
68.5,118.4977816,68.83886595,69.66777451
68.75,116.7874825,68.6224386,71.15254941
69,115.8754172,68.62977193,72.64010463
69.25,112.8118616,68.56731161,74.06655412
69.5,110.011005,68.70227458,75.35605373
69.75,104.8391532,68.73306823,76.52458788
70,101.9150238,65.00683927,77.53661579
70.25,99.82538219,63.2087652,78.47329746
70.5,95.19898467,63.00411873,79.33569497
70.75,93.47929893,63.06962799,80.14340145
71,89.89789681,64.62975145,80.75909383
71.25,87.16309883,66.04673558,81.21683887
71.5,84.15120994,67.05750718,81.52901779
71.75,80.29322383,68.54028496,81.69391345
72,77.13985346,69.08889302,81.71683988
72.25,75.417707,68.70182512,81.61267333
72.5,74.92297684,69.99262759,81.37532642
72.75,74.50734721,69.97250413,80.98838394
73,73.70213028,70.58125413,80.49912383
73.25,73.12708307,70.25310598,79.88461649
73.5,74.01165715,70.12674487,79.13758096
73.75,75.90773252,69.41855704,78.25662046
74,83.57544857,69.37941021,77.20759371
74.25,86.52911322,69.30936392,75.98910157
74.5,91.01606427,69.35686392,74.59094132
74.75,93.0419455,69.37806275,73.07796707
75,96.0149569,69.62907582,71.43806118
75.25,99.03588282,69.61960573,69.59224128
75.5,101.5711421,69.76367981,67.44120688
75.75,106.1989992,70.26999167,65.12371673
76,109.3823103,69.83330161,62.64867257
76.25,112.8294585,68.51385716,60.17914638
76.5,115.9881431,68.08440037,57.77826018
76.75,117.1422244,67.67546989,55.42484298
77,118.2477703,68.03353882,53.20286031
77.25,118.0254049,69.56647532,51.09644385
77.5,117.8466137,70.16025456,49.12269736
77.75,117.638566,70.51877308,47.2706705
78,117.5132697,70.72050408,45.51942562
78.25,117.6001253,70.96713566,43.87411368
78.5,117.6202621,71.38201661,42.35459466
78.75,117.5405637,71.86538151,40.97850989
79,117.4650081,72.33958786,39.7372976
79.25,117.4637684,72.8039827,38.6281094
79.5,117.5655,73.00390399,37.62061399
79.75,117.2711746,73.36492008,36.73096454
80,116.9105842,71.28825341,35.94588476
80.25,116.2914816,70.66964522,35.2788007
80.5,116.1088918,70.48174399,34.73877641
80.75,116.1358432,70.34592454,34.37982845
81,115.0712463,70.34167618,34.1892786
81.25,115.2208548,70.51680581,34.13988224
81.5,114.8162216,70.37828729,34.33085913
81.75,115.092856,70.18126612,34.72643673
82,115.3767975,69.87797909,35.302873
82.25,115.5765012,69.34948092,36.09929014
82.5,115.2167302,69.01046098,37.08992547
82.75,112.238937,68.54111055,38.25657967
83,109.4983756,68.37751333,39.50869531
83.25,106.2995305,67.97223194,41.06065678
83.5,103.0442527,67.88487083,42.80544672
83.75,99.38703051,67.43350331,44.76410275
84,95.81377948,66.91245068,46.72440871
84.25,93.73174244,66.32911734,48.68537579
84.5,91.20834928,65.70331311,50.5618366
84.75,89.13834928,65.15430076,52.3058761
85,85.62395314,64.67647669,53.89271961
85.25,83.98047166,64.31121743,55.38777212
85.5,83.27135644,64.08132854,56.75061251
85.75,82.87786222,63.59246611,57.95656891
86,83.77630476,63.1784132,59.00498123
86.25,84.952466,62.70310974,59.92882769
86.5,85.08711863,63.2215513,60.72165333
86.75,84.94872577,65.62542476,61.38753772
87,84.86477337,65.86270518,61.88471245
87.25,85.72575912,66.26926074,62.30289305
87.5,89.96562023,67.09143336,62.60080515
87.75,91.22011907,68.25866766,62.84291439
88,94.78296858,70.2871292,63.00727281
88.25,99.08487335,70.94147867,62.97885134
88.5,103.1578138,71.63972559,62.77244488
88.75,104.0352044,71.54842929,62.41579103
89,106.9736387,72.27230936,61.89029547
89.25,108.7599832,73.73976968,61.21443589
89.5,110.0048422,74.99477443,60.31086307
89.75,110.7622328,76.22060776,59.1979213
90,110.9619906,77.48667919,57.93049065
90.25,110.6901799,73.33933351,56.55722901
90.5,110.6542659,72.93232822,55.15104555
90.75,110.5754696,72.93391913,53.68327074
91,110.3904384,72.91285564,52.11784768
91.25,110.2991421,73.15587558,50.54892494
91.5,110.0076712,73.18722198,48.97561852
91.75,110.0255553,73.14479341,47.43464749
92,110.0302394,73.2466823,45.99727724
92.25,109.9643613,73.80213865,44.68898064
92.5,109.7080189,74.35729548,43.54742612
92.75,109.6325494,74.72578755,42.52175014
93,109.5293002,75.55354512,41.6015758
93.25,108.4428959,75.99681673,40.79716332
93.5,107.68597,74.86496487,40.14079777
93.75,107.8382801,73.88557995,39.64720954
94,107.8813009,73.40862779,39.30397659
94.25,107.8919722,71.82529446,39.11371987
94.5,108.1476283,71.65768287,39.05562909
94.75,106.280747,72.10388476,39.1268011
95,106.4955028,70.19473661,39.33334806
95.25,106.7463838,69.4516372,39.687406
95.5,107.0244578,68.33076302,40.14954687
95.75,107.2178136,67.17354079,40.7124612
96,106.6614444,67.5849482,41.3715771
96.25,104.9691234,68.32098851,42.13311247
96.5,97.29541234,68.7181372,43.09132686
96.75,94.45573781,69.19272053,44.23117286
97,90.17820581,69.56820256,45.57374953
97.25,88.73400581,69.92910249,47.120009
97.5,86.88922803,70.15016544,48.84815482
97.75,83.94002601,70.64619109,50.77663021
98,81.95631142,71.10085775,52.91534892
98.25,77.3250229,70.97842225,55.25294564
98.5,74.1716102,70.86111231,57.7437324
98.75,71.4606001,70.37043005,60.34691953
99,68.08582232,70.13849001,63.02327221
99.25,67.80195718,69.68662364,65.70173831
99.5,66.40287781,68.74378704,68.2790634
99.75,66.38549813,67.26307275,70.73107353
100,66.41277164,66.94878425,73.04922522
100.25,68.34062878,66.58532746,75.28497736
100.5,72.49800444,66.36737424,77.4578232
100.75,74.36181757,65.98627044,79.57062987
101,76.80113239,65.29648208,81.59000822
101.25,82.32846043,64.8069219,83.4700809
101.5,85.79068265,64.18893777,85.21560776
101.75,88.12776599,63.71809672,86.81129182
102,90.54043761,63.20518932,88.29199645
102.25,92.7786519,62.71480351,89.62419544
102.5,94.96895715,62.21466462,90.80898085
102.75,97.40468365,61.91756911,91.89540691
103,99.92826229,61.51488833,92.8629359
103.25,100.6514343,61.07493,93.60544071
103.5,101.156064,60.50917836,94.19919959
103.75,100.9930481,60.02602492,94.65986934
104,100.7444234,61.18898789,94.84727548
104.25,100.6066493,62.22902492,94.8930376
104.5,100.529316,63.04385517,94.74588202
104.75,100.4276735,64.94915676,94.37410854
105,100.3224445,65.7813125,93.79712853
105.25,100.7962527,65.67489981,93.0728621
105.5,100.8052585,66.23912203,92.22307224
105.75,100.878575,67.06557405,91.08251297
106,100.8408937,67.61782405,89.91539594
106.25,100.8813752,70.56400638,88.37314602
106.5,100.8540501,73.39869774,86.82958534
106.75,100.860726,73.49932274,85.28487645
107,100.4251952,73.69450793,83.78336117
107.25,99.81140139,73.78463138,82.34929822
107.5,99.44872345,73.74100765,81.04431368
107.75,98.97434168,73.77678542,79.84238364
108,98.42818591,73.88806647,78.77455484
108.25,98.40625162,73.85047388,77.84542368
108.5,97.73204252,74.02373666,77.03385106
108.75,96.82788657,74.31908587,76.31462278
109,96.93061507,73.65460421,75.70938835
109.25,97.10216765,71.33971042,75.25229182
109.5,97.4589464,70.96313565,74.9699727
109.75,96.57393885,70.64250602,74.81138351
110,92.30012572,69.74450415,74.78036595
110.25,91.13323849,68.73089304,74.87248771
110.5,87.68465824,66.7223128,75.07467583
110.75,83.78308925,66.3074131,75.47710252
111,79.92018467,66.00072175,76.01575472
111.25,79.51323064,66.37903193,76.72740819
111.5,76.94368519,65.92135292,77.59201189
111.75,75.13714924,64.6588039,78.60247689
112,74.25261561,63.89969125,79.81798197
112.25,74.07303889,63.0231789,81.22371781
112.5,74.39275917,62.10747297,82.79038702
112.75,74.41251226,62.52657791,84.53692138
113,74.34732707,62.82352862,86.17034668
113.25,74.38013571,63.38006734,87.8813868
113.5,74.70615493,63.90743947,89.73914532
113.75,78.00509011,64.2870691,91.74371485
114,82.28934937,64.63871035,93.84320122
114.25,85.47646531,65.16422015,96.13097772
114.5,87.768947,65.4354293,98.44910977
114.75,91.02383748,65.1977758,100.6537477
115,93.51980309,64.93742492,102.6811089
115.25,97.1674142,64.78387994,104.5509972
115.5,100.5414524,65.77076883,106.2813334
115.75,103.1280475,66.71101575,107.833552
116,106.0350913,66.47542315,109.2813124
116.25,111.2504411,66.18676575,110.5612265
116.5,113.3977907,65.65403216,111.6850096
116.75,114.2826055,65.05514327,112.6519691
117,114.082579,64.54001982,113.4974651
117.25,113.8471837,64.09036114,114.2112019
117.5,113.6990369,63.52482675,114.7847704
117.75,113.5770078,63.22718542,115.2105093
118,113.4616483,63.00708738,115.5201709
118.25,113.3294092,62.42295158,115.7527224
118.5,113.0523106,61.10572936,115.9267467
118.75,112.9331894,60.3923372,116.0308897
119,112.8910856,60.06957343,115.9095216
119.25,112.8941608,59.63127978,115.5936073
119.5,112.7593221,59.15848714,115.0525848
119.75,112.2052315,58.82227727,114.3132204
120,111.0419748,59.20779384,113.3488834
120.25,110.8613435,59.62834939,112.1924402
120.5,110.3675932,59.80812717,110.8497957
120.75,110.4506124,60.40726669,109.1547265
121,110.4202372,60.7932852,107.3084085
121.25,109.6650696,61.76558784,105.3451213
121.5,109.8551159,61.41450318,103.2734606
121.75,109.0199841,62.00144145,101.1990698
122,109.3161072,63.50896526,99.17409137
122.25,109.5401413,64.92449436,97.21178384
122.5,109.7550131,65.94611473,95.31769749
122.75,108.2717209,66.96488016,93.5303973
123,104.4086902,66.92376905,91.8379528
123.25,102.4192671,66.93904683,90.2871557
123.5,99.88920229,67.02600979,88.85697279
123.75,94.68023933,67.06786165,87.57473258
124,91.33203144,67.2919172,86.48268597
124.25,89.05222301,67.45077704,85.54862856
124.5,86.9785478,67.45579841,84.71458026
124.75,85.07660336,67.72960088,84.01580061
125,83.60307161,68.51552924,83.47870492
125.25,81.46552289,70.25034406,83.0629162
125.5,78.92289663,70.95748691,82.78136504
125.75,78.18823851,71.55320913,82.68030846
126,79.5511173,72.16348691,82.74342418
126.25,79.53521254,72.70928056,82.93332331
126.5,79.53847615,71.54751586,83.31576452
126.75,79.48878242,70.47611063,83.83009231
127,82.41100464,69.80401186,84.51037105
127.25,86.82439319,68.00260909,85.34248766
127.5,89.05025177,67.39650161,86.31181051
127.75,92.83979237,67.77216921,87.46385752
128,95.11030519,67.30507044,88.78103215
128.25,96.54353436,66.74319544,90.36473513
128.5,99.4146865,66.36637845,91.82514902
128.75,102.2899121,63.81677197,93.54813569
129,103.6218631,61.53103486,95.38427182
129.25,104.7467374,61.87923702,97.27392309
129.5,105.1119691,62.25675091,99.23545886
129.75,105.6558841,62.62888598,101.2765662
130,105.463861,63.18750155,103.3281543
130.25,105.3932983,63.68542747,105.341278
130.5,105.2867915,63.94941803,107.2177653
130.75,105.2585204,64.53934396,108.9741394
131,105.1219831,64.6803836,110.6512959
131.25,104.9586936,64.62588652,112.2695753
131.5,104.8619105,64.39132146,113.7892323
131.75,104.7654974,64.01502081,115.1412608
132,105.0034252,63.69606444,116.3140318
132.25,105.0582889,63.19697802,117.3219433
132.5,105.1204354,62.77991375,118.1963327
132.75,105.1477559,62.43158042,118.8789206
133,105.0523997,61.96430208,119.4158201
133.25,104.6208882,61.37596875,119.7453839
133.5,104.5135243,60.85985764,119.981406
133.75,104.0165157,60.33104888,120.0262843
134,103.5993552,59.78715662,119.936707
134.25,103.6522423,59.51392786,119.7079065
134.5,103.3510956,59.05385842,119.2983454
134.75,102.7991184,60.9574541,118.7206106
135,102.3546773,64.14814415,117.9760991
135.25,102.56984,63.98657008,117.0471552
135.5,102.83617,63.59923577,116.1153883
135.75,103.004565,63.09027281,115.0644781
136,102.8882952,62.67059909,113.817661
136.25,99.51251346,62.53774195,112.2815427
136.5,95.30291469,62.8558654,110.5632105
136.75,92.46280358,63.71218893,108.5605466
137,90.33457851,64.69764645,106.3982432
137.25,87.26423283,65.48936742,104.2599394
137.5,85.1076279,66.7659756,102.2087823
137.75,82.03835012,66.52183098,100.2369613
138,79.26242419,65.75571987,98.33485893
138.25,76.85974111,65.76732481,96.57779835
138.5,73.83783314,66.45002178,94.94866652
138.75,68.42556462,67.12611606,93.47787563
139,67.33930536,68.15430798,92.18957688
139.25,66.27686092,68.3628794,91.05276877
139.5,66.28158314,68.48704607,90.06009555
139.75,66.79508742,68.41233002,89.2071488
140,70.4712827,68.46106018,88.47045509
140.25,74.19009752,68.4795787,87.8385435
140.5,76.94737619,68.46177168,87.2990676
140.75,79.49233734,68.4767805,86.89122341
141,83.89294406,68.62895643,86.59937194
141.25,87.09481275,69.21502832,86.41145415
141.5,89.58349081,69.69464031,86.43242175
141.75,93.67612549,70.13060063,86.64185954
142,93.81477326,70.75258716,87.06164639
142.25,94.08088437,71.05083408,87.68571815
142.5,93.863434,70.53108099,88.52065816
142.75,93.68283877,70.16092226,89.5346943
143,93.56595179,69.76092226,90.76518375
143.25,93.36976978,69.1884421,92.2923769
143.5,93.39248358,68.8404628,93.9995543
143.75,93.3296058,67.96449058,95.74688163
144,93.36264031,68.97191977,97.60517593
144.25,93.25962209,69.70913546,99.5227806
144.5,93.2455942,68.8260444,101.5743847
144.75,93.30238373,67.68634069,103.7151167
145,93.2861775,66.92810656,105.932157
145.25,92.94741839,66.32153866,108.1141602
145.5,92.68748089,66.77852279,110.2997746
145.75,92.65200814,67.13132835,112.3590206
146,92.7872294,67.59392965,114.2708848
146.25,92.6305371,68.12295743,116.0260104
146.5,92.51268437,68.39576607,117.5338696
146.75,92.45894442,68.73151771,118.8742306
147,92.13385895,69.21719895,120.125272
147.25,91.8635018,69.39475451,121.2567935
147.5,91.17503406,69.06047297,122.2108643
147.75,90.97505073,67.48997914,123.0184644
148,91.04793962,66.94788589,123.6787553
148.25,90.99895974,66.6232254,124.201053
148.5,89.01845469,66.42776243,124.5438144
148.75,89.18860732,65.94565926,124.7653568
149,89.49532894,65.60897952,124.877322
149.25,89.93591536,65.32330142,124.8706421
149.5,87.20385775,64.81788054,124.7242789
149.75,83.12248209,64.25561665,124.5020073
150,81.4792742,63.77379203,124.2119225
150.25,78.22624643,63.27807559,123.7285317
150.5,76.93807928,62.8636188,123.0956416
150.75,75.25099595,62.50850306,122.2220058
151,72.17443029,62.04020894,121.2904595
151.25,71.08094545,61.85555617,120.1977744
151.5,69.5310212,61.48501462,118.877977
151.75,68.65809131,61.17317158,117.4526953
152,68.07383917,60.73905452,115.8817858
152.25,67.25917251,60.2541787,114.1723061
152.5,67.25382528,59.76928608,112.3562884
152.75,67.29978207,60.14138484,110.4472453
153,68.98572652,60.94652594,108.6036952
153.25,71.77056057,61.21894569,106.8193958
153.5,75.0299489,62.39418692,105.0746463
153.75,76.40565116,62.87590622,103.357837
154,77.63110571,63.85174947,101.710834
154.25,79.04053332,64.31925564,100.2037882
154.5,82.30080801,66.77902487,98.84520982
154.75,84.49170683,67.9945187,97.64386791
155,88.68670683,70.00646315,96.5794014
155.25,92.05972088,71.20553722,95.67450731
155.5,94.00303997,71.54625692,94.92063117
155.75,100.2852951,71.67726772,94.33619377
156,100.5292923,71.69246216,93.85842949
156.25,102.7551103,71.75495148,93.54184799
156.5,102.5518322,71.84378355,93.37508809
156.75,102.3811573,71.87537832,93.35302723
157,102.143928,71.94840937,93.49504047
157.25,102.0494683,69.89030752,93.80344667
157.5,101.9320238,66.54581629,94.27101782
157.75,101.8772932,66.79001382,94.92758489
158,101.7813865,67.43861404,95.7189536
158.25,101.7992976,68.0709057,96.6381084
158.5,101.74028,68.71167819,97.69817541
158.75,101.8399746,68.79286867,98.94543789
159,101.7803317,68.3001903,100.3108316
159.25,101.8758873,67.41061623,101.7275495
159.5,101.7688955,66.31765327,103.3417692
159.75,101.5044583,65.59907192,105.0833001
160,101.1548381,64.5862571,106.9296242
160.25,100.5692548,64.9940426,108.8379947
160.5,100.0033615,64.49689974,110.8258986
160.75,99.798228,63.5771202,112.709084
161,99.92524512,63.16652045,114.4410936
161.25,100.0886248,62.87954298,116.0246361
161.5,99.07876651,62.42350595,117.4006898
161.75,99.24874568,62.8367123,118.6290463
162,99.49391975,63.24051949,119.6904917
162.25,99.20154146,63.81149552,120.6064605
162.5,95.64117109,64.39385531,121.4317948
162.75,92.07025839,64.91763309,122.1969029
163,89.49163138,65.24284751,122.8959284
163.25,87.42590488,65.5550048,123.4061294
163.5,83.52509932,66.12723628,123.7400811
163.75,80.93035185,66.81286809,123.9336864
164,79.36157357,66.61373229,123.9351863
164.25,75.1141353,66.32597303,123.7571281
164.5,74.74279109,66.04026932,123.3863528
164.75,75.26321131,66.04099463,122.8081455
165,76.59129212,65.79519216,122.0361914
165.25,77.62938736,65.13581386,121.0963808
165.5,77.4813318,64.61711015,119.9477829
165.75,77.42144453,64.11354534,118.6185736
166,77.2509374,63.70019748,117.0813844
166.25,79.23290963,63.33780859,115.4198644
166.5,82.1356066,62.40389792,113.5825152
166.75,83.59334431,61.10690445,111.6257724
167,85.541884,60.30824948,109.4014299
167.25,88.00823209,60.01573096,107.0782316
167.5,92.46434064,59.46313176,104.6007217
167.75,97.03120674,59.05724816,101.9945989
168,99.21874841,58.57767144,99.19072462
168.25,101.9491745,58.93417144,96.30212155
168.5,118.0939255,59.83115038,93.48508063
168.75,121.2057289,59.99601149,90.77027857
169,123.2783821,61.20022666,88.25276526
169.25,126.0121774,61.98694234,85.91538322
169.5,127.6467867,62.29651751,83.68711026
169.75,127.7501489,61.78848332,81.59980106
170,127.6065796,62.04030872,79.69691964
170.25,127.4063852,63.80946921,77.94293644
170.5,127.1966587,64.91450779,76.30688206
170.75,127.0857967,65.64228557,74.79159775
171,127.0631319,66.58247075,73.39537974
171.25,126.9484952,66.37489668,72.11307784
171.5,126.8296439,66.49028557,70.97236823
171.75,126.4537752,66.3573689,69.98309192
172,126.2996251,66.37527655,69.13295094
172.25,126.0118973,66.55394975,68.41416663
172.5,125.494133,66.89188185,67.81743045
172.75,124.5496441,67.04126931,67.40192811
173,123.6012799,67.12041746,67.15176226
173.25,123.7682244,67.70690984,67.11226659
173.5,123.9568439,69.27663498,67.26880024
173.75,122.1037536,70.08552387,67.60191977
174,122.3533717,70.59985971,68.12618838
174.25,122.1569629,71.02559781,68.78436737
174.5,122.2976002,71.5386732,69.61269032
174.75,122.4482792,71.99832026,70.57313457
175,122.6011282,72.37308217,71.73043979
175.25,122.748868,71.80651581,73.08253566
175.5,121.1785555,71.04215073,74.56371045
175.75,118.5323484,70.54548406,76.20048966
176,115.3566314,69.29557004,77.94835891
176.25,114.1312769,69.01438486,79.7006228
176.5,113.091774,68.19603752,81.41052492
176.75,112.186772,67.902519,83.00566487
177,109.1335806,65.61433771,84.47945652
177.25,106.9470066,64.71592501,85.79958343
177.5,103.9752136,63.06843046,86.97982038
177.75,100.872621,62.25383351,88.03397307
178,98.86637765,62.36575603,88.93072325
178.25,92.47533492,62.87328689,89.69583609
178.5,93.14739332,63.39141189,90.34094153
178.75,92.13312083,63.89559399,90.84804086
179,92.09615202,64.44823288,91.18937044
179.25,91.99775031,64.92160107,91.37677274
179.5,92.00808151,65.21293113,91.41632104
179.75,92.83600873,65.38124132,91.28848953
180,94.86205812,65.54825107,91.011417
180.25,98.55915688,65.43876253,90.54266193
180.5,100.2950299,65.01636602,89.94098052
180.75,103.8315632,64.41456046,89.21736152
181,105.7452939,63.86507224,88.40807917
181.25,108.8076311,63.46715558,87.5126246
181.5,111.6909961,63.03183394,86.55927049
181.75,113.1693295,62.45794842,85.59518519
182,117.7394059,61.99127086,84.42482347
182.25,120.1645782,61.51913071,83.04136208
182.5,122.7326551,61.00009367,81.45008638
182.75,123.0560348,60.59026232,79.7456376
183,122.8824073,60.05672617,77.99496717
183.25,122.663146,62.10101188,76.28743584
183.5,122.5669005,65.58147021,74.65269388
183.75,122.5607629,65.1006497,73.09112241
184,122.4422971,64.60157563,71.63185328
184.25,122.3422371,64.05857563,70.29482297
184.5,122.2203996,63.67996685,69.0994825
184.75,122.1897731,63.23506489,68.04323437
185,122.2929265,63.29110193,67.11063047
185.25,122.3574606,63.67121304,66.28553127
185.5,122.7836129,64.31571921,65.58166461
185.75,122.3472881,65.27380002,65.05118757
186,121.8647256,65.63217039,64.68256019
186.25,121.2935761,65.65791113,64.45514741
186.5,120.4379832,65.30443891,64.42727932
186.75,120.5248771,66.83147594,64.53760172
187,120.6743467,68.35823785,64.82566461
187.25,119.9127917,68.4850434,65.28504113
187.5,118.7969992,70.1513397,65.9143178
187.75,117.9920198,71.30065452,66.71791402
188,118.2209087,71.47621007,67.70324992
188.25,118.333632,71.49419155,68.86904836
188.5,118.5143157,71.63927797,70.20953027
188.75,116.5601102,71.58283353,71.73161427
189,113.5900226,71.69903723,73.42370335
189.25,112.2422542,71.65304958,75.27326405
189.5,110.3412713,71.54281566,77.33543514
189.75,108.3784935,71.95704125,79.40300559
190,103.9965671,72.40489619,81.61054983
190.25,99.73412603,72.94334623,84.00885379
190.5,99.30923515,73.45667957,86.62415587
190.75,96.61427503,73.29853142,89.47260062
191,80.31927503,72.4417413,92.46859392
191.25,77.78108984,72.08246352,95.47514844
191.5,75.92806868,70.9565905,98.36644658
191.75,74.43879399,70.14075717,101.1076554
192,72.48593684,69.89028098,103.7770251
192.25,72.04073482,70.33424109,106.3920253
192.5,72.02934593,70.27440776,108.9271664
192.75,72.14372689,69.60574109,111.4703496
193,73.64602746,68.98567936,113.9282664
193.25,74.72023857,68.24987689,116.2820648
193.5,77.669772,67.34716448,118.5763
193.75,79.19038311,67.78199164,120.7642005
194,83.203522,68.02171386,122.7747547
194.25,87.40648948,68.47246549,124.596257
194.5,91.34478054,69.07280279,126.2784746
194.75,95.60263172,69.4997309,127.7704546
195,97.29298303,69.68318769,129.0843776
195.25,100.5520892,70.17618333,130.2299159
195.5,102.8040906,70.56236267,131.1971817
195.75,107.05667,70.2832777,131.9849051
196,107.0708568,69.20514515,132.606379
196.25,106.915034,68.45995996,133.0419598
196.5,106.628421,68.44976698,133.3250904
196.75,106.4162464,68.02514933,133.4432056
197,106.4898613,67.79731203,133.368627
197.25,106.6093057,67.39188719,133.1248621
197.5,106.5604382,67.2192946,132.5101724
197.75,106.5017537,66.70278576,131.6555522
198,106.6287726,66.03277855,130.5463405
198.25,106.4800432,65.54795139,129.1273011
198.5,106.5516085,65.22189319,127.4878351
198.75,106.5487355,64.69827029,125.8434853
199,106.4546273,64.22512801,124.22113
199.25,106.1023638,63.80420208,122.6578342
199.5,105.5081889,63.3993093,121.2062712
199.75,105.5108509,63.20346273,119.8770473
200,104.4054911,62.92214247,118.6178684
200.25,104.1259486,62.53808202,117.4211132
200.5,104.1948375,62.18532617,116.3037668
200.75,104.4252909,61.67828913,115.2502744
201,103.5364575,62.99169191,114.2559727
201.25,102.3473864,63.47681537,113.3666975
201.5,102.6210357,63.96222432,112.6310533
201.75,102.8146653,64.00192802,112.0562431
202,102.9556496,65.51290421,111.6442509
202.25,102.352899,65.73260749,111.3954972
202.5,100.4690718,69.17732707,111.2905367
202.75,96.90890594,70.07901538,111.3764122
203,95.27179483,71.30920057,111.6051744
203.25,91.95401705,72.3371589,111.9500994
203.5,90.6023897,73.86873177,112.3960885
203.75,87.79584208,73.74437571,112.9169134
204,85.2408897,73.99882016,113.522669
204.25,83.91733414,74.04889086,114.2621606
204.5,79.71816307,74.09186472,115.1801459
204.75,77.73739384,74.13956043,116.2761127
205,76.83720865,74.43840574,117.5670518
205.25,76.30771791,74.36369052,118.9729517
205.5,76.28170951,74.6630059,120.3244714
205.75,76.33393894,72.58290786,121.7587929
206,77.37893894,69.21797219,123.280181
206.25,79.71243101,69.70233021,124.8664708
206.5,83.9112273,70.21323664,126.5448302
206.75,86.68930811,70.75099481,128.2199467
207,89.39467529,71.10267912,129.8951176
207.25,92.13695749,71.49955412,131.5489722
207.5,94.89605994,71.3137069,133.1681537
207.75,97.17295136,70.69920072,134.7376721
208,100.12326,70.03095381,136.2758991
208.25,102.5240292,69.05840995,137.7377568
208.5,105.4100979,68.40922476,139.2991935
208.75,105.9432844,67.57332199,140.8755908
209,105.7609034,68.0006831,142.3933347
209.25,105.6071225,66.67093001,143.8177978
209.5,105.3824493,65.33283477,145.0778738
209.75,105.2637793,65.12879968,146.1986107
210,105.276087,63.88317006,147.1718558
210.25,105.1864633,63.30276728,147.9648984
210.5,105.055053,63.71959598,148.6037242
210.75,105.1708334,64.26487703,149.0636071
211,105.2027882,64.59468989,149.3832146
211.25,105.2093695,66.55059839,149.5448628
211.5,105.2823829,67.50988851,149.5738148
211.75,105.2377004,67.77058516,149.4103287
212,105.183949,68.15498575,149.0887619
212.25,104.6654245,68.14224164,148.6973695
212.5,104.9322817,67.85292837,148.1827029
212.75,105.0836223,67.49838044,147.4830513
213,103.3219556,67.21419525,146.6115235
213.25,103.3791419,66.75269694,145.4722559
213.5,103.4231991,66.331092,144.0416736
213.75,102.8611003,65.91907348,142.5172708
214,102.6318753,65.32516627,141.0041464
214.25,101.2880777,64.82965345,139.5031792
214.5,101.5135905,64.2316953,137.9541534
214.75,101.7121013,63.89084874,136.2646274
215,101.7898476,63.22845985,134.4469185
215.25,101.8280727,61.9853117,132.38837
215.5,100.4531147,61.3579043,130.4061109
215.75,99.69093237,61.10486726,128.5380783
216,96.95593598,60.76572783,126.7016778
216.25,95.77644806,61.09517227,124.9183507
216.5,92.07810869,62.0256661,123.2228206
216.75,88.88442182,62.64707496,121.6205402
217,85.56076441,63.1827694,120.1245709
217.25,81.28611854,63.97672365,118.7901628
217.5,80.23613339,63.8748718,117.604547
217.75,76.68124527,63.49970023,116.5657033
218,74.521626,66.84907645,115.6880575
218.25,70.04458083,67.369632,114.9778513
218.5,69.85631996,67.9162246,114.432919
218.75,71.40055046,68.86196534,114.0416206
219,74.05560096,69.08468756,113.8031161
219.25,76.38370353,69.00202743,113.7312312
219.5,80.33861806,68.68520203,113.828799
219.75,83.22384814,68.65631314,114.0871023
220,85.24201943,68.55010944,114.6495878
220.25,87.61830365,68.66104883,115.397632
220.5,92.62446767,68.97241584,116.3484272
220.75,96.04474645,69.17988048,117.521905
221,99.97434565,69.50058419,118.8461652
221.25,102.2869525,70.27444782,120.2285028
221.5,102.0657858,72.21961625,121.6376147
221.75,102.2981827,73.20367733,123.1242305
222,102.1354607,73.86281313,124.68186
222.25,103.1444786,74.11370638,126.2217695
222.5,103.6054894,74.43136651,127.8453978
222.75,103.4948652,74.74011651,129.5571289
223,103.531784,75.20749614,131.3491783
223.25,103.4428733,75.64842206,133.2228431
223.5,103.3414495,74.21654298,135.2282933
223.75,103.3352319,73.76439483,137.2778198
224,103.3632015,73.15947199,139.340962
224.25,103.4233467,72.84416335,141.3487516
224.5,103.5190397,71.39583993,143.2697028
224.75,103.4181933,71.19252554,145.0331902
225,103.3468764,67.84736152,146.6568129
225.25,103.335706,66.94954809,148.0874263
225.5,103.3664838,65.93374562,149.3610488
225.75,103.0653727,65.43070858,150.524627
226,102.4889595,64.35121652,151.5733639
226.25,102.1513058,64.77223194,152.5603453
226.5,101.848423,65.09182258,153.4344783
226.75,101.3367104,65.54684727,154.1501552
227,100.9672783,65.9640695,154.7179136
227.25,100.6441458,66.23297666,155.1447589
227.5,98.95092519,66.32034827,155.3916014
227.75,99.1257415,66.65234392,155.5005975
228,99.37478912,66.43842978,155.5417881
228.25,99.57453323,66.17155251,155.4311136
228.5,98.83825545,65.66424744,155.1520739
228.75,96.7035491,65.2287783,154.7464536
229,93.05432524,64.61478545,154.1609003
229.25,91.10474852,64.09410809,153.4366244
229.5,89.18785281,63.64447285,152.5401966
229.75,86.33643867,63.19204229,151.480083
230,83.71177537,62.82123872,150.2523096
230.25,81.24595391,62.50611526,148.8882535
230.5,78.71791022,62.24161526,147.3205876
230.75,76.09746345,61.94721468,145.6691316
231,73.07111967,61.46470674,143.5980076
231.25,72.58399004,63.63097989,141.285199
231.5,75.75303766,63.33806322,138.90264
231.75,79.00041861,63.10314964,136.5878513
232,81.70545129,63.91997504,134.3541052
232.25,83.96402272,65.19160272,132.1914757
232.5,87.23198568,66.42186198,130.1020643
232.75,89.53334812,66.84285735,128.1026248
233,92.54131393,67.29251013,126.2221681
233.25,97.0795298,66.78335254,124.500041
233.5,100.7884725,67.57420634,122.9211966
233.75,104.5867912,66.35304998,121.5052939
234,108.7809446,66.83583658,120.1905623
234.25,112.8275319,67.38923869,119.0015881
234.5,114.9382491,68.01322017,117.9585009
234.75,117.0226539,67.79275721,117.0529306
235,119.9447865,67.61651493,116.2962574
235.25,122.7649611,67.41070805,115.7133065
235.5,124.7921223,67.14456916,115.2861468
235.75,130.0707547,67.36377118,115.081313
236,130.4002531,67.36941933,115.1010006
236.25,130.8985471,67.55004896,115.2445576
236.5,130.7140046,67.99000234,115.4763428
236.75,130.5320474,68.32030352,115.8445257
237,130.3602152,68.93661368,116.3601073
237.25,130.2762625,69.71462955,117.0732441
237.5,130.283831,70.23969128,118.0351994
237.75,130.2682576,70.74575609,119.2516119
238,130.3151831,71.07976844,120.4871232
238.25,130.0751665,71.36667122,121.7012022
238.5,129.9962167,71.82518974,123.0275549
238.75,129.7470127,71.59965887,124.4935426
239,129.3749152,70.76241901,126.036807
239.25,128.3713082,70.09198691,127.6553672
239.5,127.7110641,69.45512417,129.3122761
239.75,127.7502902,68.65449454,130.967052
240,127.1773978,68.82782787,132.5883157
240.25,127.4978538,70.21901251,134.2141114
240.5,127.6875791,67.58246159,135.8273615
240.75,127.9643134,67.04616529,137.2853036
241,128.1111234,66.54931344,138.5765242
241.25,126.7960389,65.74075135,139.7455974
241.5,124.3349278,65.36386863,140.7585348
241.75,122.1412327,65.91897974,141.6051196
242,118.2687231,66.57445593,142.3046023
242.25,115.3355918,67.11171084,142.8727774
242.5,113.4127627,67.54947009,143.2729103
242.75,111.1079664,67.93403872,143.5410592
243,105.9874108,68.04301728,143.6609283
243.25,102.6439668,68.21677486,143.6463792
243.5,99.17238758,68.1280797,143.550415
243.75,96.77114438,67.69835748,143.3430366
244,97.67662586,65.90527832,143.0837457
244.25,98.04829736,65.07348885,142.6669457
244.5,98.4526448,64.40458873,141.9604473
244.75,97.80387231,63.74747856,141.1536455
245,97.16413045,63.25687398,140.1776387
245.25,97.50326537,62.93742954,139.0254778
245.5,99.33197271,62.44775052,137.7132444
245.75,99.06526437,62.05703624,136.2419829
246,98.90831787,61.67617723,134.5075383
246.25,98.71695839,61.18816665,132.5800477
246.5,99.5867747,60.69124998,130.4087171
246.75,102.080611,60.39137344,128.0962788
247,105.9247869,60.00144288,125.6897456
247.25,108.8232111,60.31142394,123.374596
247.5,111.3019924,61.89246098,121.2141315
247.75,114.1719032,62.19987037,119.1521829
248,116.842277,62.44117548,117.1709146
248.25,119.3524622,63.28590696,115.2432799
248.5,122.17654,62.78111331,113.3701734
248.75,128.5820747,63.57306507,111.5269733
249,131.5784654,65.2049559,109.7936547
249.25,134.8197212,65.78051146,108.2285913
249.5,135.85167,67.1174559,106.8150141
249.75,137.8113551,70.97617771,105.5416547
250,137.6157795,71.05062215,104.4360758
250.25,137.4545588,70.78449252,103.4564223
250.5,137.2704847,70.6647703,102.6359956
250.75,137.114781,70.50444931,101.982363
251,136.8956056,70.62687306,101.4649563
251.25,136.6189487,70.51539158,101.0728651
251.5,136.1788524,70.88489214,100.8440162
251.75,135.4503522,71.61414467,100.7846998
252,134.6860905,72.10288925,100.9006859
252.25,134.7919075,72.7573337,101.2091667
252.5,134.5790287,73.22680149,101.6874589
252.75,134.6282633,73.81439408,102.3297463
253,133.7087761,74.09602106,103.1830764
253.25,133.9923695,74.45784205,104.1604006
253.5,134.2307028,74.99862349,105.4158655
253.75,134.1598814,72.78224005,106.8830852
254,131.1298728,72.99842832,108.3251177
254.25,128.1102177,73.23217995,109.781707
254.5,125.6404859,72.36778511,111.3276806
254.75,123.4495981,71.0759703,112.9364743
255,120.2136865,69.8712613,114.6409769
255.25,118.0312605,69.38873407,116.4665242
255.5,115.2006309,68.88791926,118.3414446
255.75,110.5784087,69.18651802,120.1900062
256,106.7796679,68.38535462,122.0131691
256.25,102.9646577,68.28282471,123.7512215
256.5,98.92220792,67.2466554,125.44179
256.75,95.09871178,66.91354428,127.0720096
257,92.92430295,66.52386836,128.5700161
257.25,91.1783638,66.73666076,129.9399902
257.5,87.8885384,67.25473836,131.1317618
257.75,85.60248285,67.60586931,132.1585358
258,83.47552009,67.88663783,133.0456458
258.25,78.28377405,67.87439709,133.7548579
258.5,77.90107035,68.12411931,134.3062448
258.75,82.15466342,68.85126746,134.7292824
259,82.62117895,70.356722,135.037624
259.25,82.68262822,70.29977315,135.1542744
259.5,82.72462668,69.6569767,135.0906411
259.75,85.05444811,68.7539509,134.8584801
260,89.49794811,68.20466695,134.3536174
260.25,90.31749876,67.74175029,133.6580878
260.5,91.19590154,67.29496016,132.815023
260.75,93.20205613,66.89866056,131.8306952
261,95.88186084,66.42477167,130.6191176
261.25,98.38026216,66.02295686,129.1294212
261.5,102.5233379,65.61659178,127.4896639
261.75,105.6135106,65.69386338,125.7043941
262,106.0795263,66.29578786,123.7310549
262.25,106.3118027,67.25738971,121.562952
262.5,106.0916345,68.27572304,119.2813018
262.75,105.8669023,67.66368964,116.8011818
263,105.4925306,67.69531464,114.1257602
263.25,105.3968097,67.46200776,111.5246099
263.5,105.3745451,67.36456331,109.0529817
263.75,105.3717098,68.85264921,106.6653692
264,105.4577968,69.85584145,104.3584184
264.25,105.5057968,70.10164953,102.1329843
264.5,105.511973,72.09236382,99.97894495
264.75,105.5171682,72.26463273,97.88949401
265,105.5485985,71.68844754,95.90646108
265.25,105.5084632,71.26410114,94.05689381
265.5,105.5771875,70.91462258,92.34644649
265.75,105.6910019,70.67090829,90.74965342
266,105.2307408,70.65346765,89.22782719
266.25,105.4043772,70.56096765,87.79289047
266.5,104.7134472,70.55508662,86.41675212
266.75,104.0665757,70.73115198,85.18672077
267,103.8859405,71.27235878,84.20286166
267.25,103.5287139,72.10585084,83.3598312
267.5,103.7384445,72.83092029,82.68056902
267.75,103.6015794,73.62994807,82.15373108
268,101.7849033,75.46947893,81.79090734
268.25,102.1194672,76.53928678,81.56770907
268.5,102.3958838,76.96779285,81.52672436
268.75,102.5205823,77.43779285,81.65407819
269,101.9708508,77.90082063,82.01571762
269.25,99.39368893,78.2548947,82.55522713
269.5,96.4409571,78.64670026,83.28104351
269.75,93.69643859,78.35227475,84.07355875
270,91.51057264,76.73658031,84.79267937
270.25,88.70591063,76.49947593,85.66134183
270.5,86.13762781,76.33624181,86.61208327
270.75,83.69028984,75.42388069,87.73429146
271,81.97688075,75.90946067,88.98284257
271.25,75.3853252,75.13800234,90.34074245
271.5,72.19268417,73.47730517,91.72666489
271.75,68.73847429,73.09880429,93.03545564
272,71.5177478,72.01526262,94.36556707
272.25,73.93450706,68.46021127,95.63724211
272.5,76.60756261,68.49059927,96.76401612
272.75,81.04785582,68.91056841,97.78760943
273,84.14013977,69.41786008,98.67042251
273.25,86.31751351,69.61362042,99.36414225
273.5,87.48324451,69.66705647,99.95231587
273.75,90.27681551,69.85320461,100.4160405
274,93.34421902,69.82339541,100.73251
274.25,95.75664779,69.45336366,100.8979847
274.5,103.5967867,69.27778827,100.9346984
274.75,106.2566364,68.57171989,100.822076
275,110.2809966,67.92059426,100.6179532
275.25,113.259899,67.21217675,100.3027114
275.5,113.8349417,66.66446391,99.85494292
275.75,113.6611228,66.23579948,99.3237777
276,113.4078493,65.82130376,98.72943746
276.25,113.2364905,65.49305757,98.0235194
276.5,113.200388,65.34006374,97.29265307
276.75,113.7076358,64.96347878,96.45403911
277,113.6775636,64.46811171,95.43709717
277.25,113.7234138,64.29477838,94.2938774
277.5,113.6303368,63.74312935,92.95954607
277.75,113.5658233,66.21145905,91.38308477
278,113.4812501,69.09042201,89.57547499
278.25,113.5820437,69.81436646,87.61090406
278.5,113.6106887,70.50355763,85.4747954
278.75,113.5065608,71.83314494,83.25696916
279,113.2574813,72.0721281,81.02754782
279.25,113.0086093,71.92093762,78.90527587
279.5,113.0242575,72.2212154,76.84984384
279.75,112.62756,72.74203412,74.8622499
280,112.6402002,74.10994417,72.96405511
280.25,111.7201035,75.24688861,71.14700804
280.5,111.808232,77.41820343,69.39823729
280.75,111.7326368,77.13230837,67.76016425
281,111.8373775,76.83238773,66.26549273
281.25,106.9664966,76.05376339,64.90120305
281.5,106.5787818,74.15145138,63.64055306
281.75,106.6314417,73.9358341,62.5405535
282,106.8092752,74.17896461,61.61299308
282.25,104.690279,74.3704031,60.84278766
282.5,100.3932875,74.58030434,60.27670804
282.75,99.84496346,74.81224878,59.8702993
283,98.90363305,75.52252656,59.62917728
283.25,98.06306162,75.98031227,59.56602839
283.5,96.07735455,76.47972404,59.67957902
283.75,94.42442822,76.98602034,59.97129754
284,90.81280123,77.32808978,60.39226657
284.25,87.63210763,77.29040922,60.91562158
284.5,87.1009101,76.77949564,61.58353714
284.75,87.58444856,75.76345398,62.44568844
285,87.97672634,74.81469329,63.47484572
285.25,87.87305112,74.25038683,64.73874626
285.5,87.6666331,73.60756143,66.2077286
285.75,87.49936326,73.83935415,67.75613649
286,87.44829002,73.82266279,69.30454163
286.25,90.0842257,72.32383343,70.94961872
286.5,91.82583715,71.43313501,72.72559528
286.75,95.64187419,71.6838302,74.59330166
287,97.70630276,70.40925504,76.57829984
287.25,100.3845419,70.41958308,78.74804875
287.5,102.3129731,70.89432164,80.96052524
287.75,106.3513306,71.33389681,83.17332719
288,110.3540415,71.97190607,85.48037072
288.25,113.651202,72.45637035,87.78639258
288.5,115.8488863,72.66020114,90.0990653
288.75,117.6624419,72.9532567,92.44662083
289,121.4043349,73.2312365,94.79974197
289.25,121.5867412,73.23429614,97.05281602
289.5,121.4404628,72.94374253,99.15035601
289.75,121.1740903,72.42744383,101.1139585
290,120.9311196,72.04252871,102.9192861
290.25,120.6627664,71.35494032,104.5969808
290.5,120.5469487,69.45988477,106.1072416
290.75,120.4294353,68.22863071,107.4967777
291,120.3242038,67.67970617,108.7873995
291.25,120.4646841,67.09601874,109.9704194
291.5,120.1538066,66.61694046,111.0046344
291.75,120.2981996,66.19430157,111.9123368
292,119.3715472,65.82434787,112.6304399
292.25,119.190112,65.3580562,113.1755882
292.5,118.9705283,64.99078768,113.6146198
292.75,118.9071862,64.55121096,113.7526367
293,118.7339776,64.16116467,113.7235256
293.25,118.7013844,63.71195832,113.3535317
293.5,117.5043658,64.40539421,112.7354196
293.75,117.7941533,64.97271366,111.8994429
294,117.9401763,65.54223238,110.8492408
294.25,118.0967655,66.19334349,109.6834508
294.5,114.3436812,67.1638296,108.2397031
294.75,109.896898,66.71868254,106.7010912
295,107.3512428,66.91517945,105.2170297
295.25,103.1316115,67.45926587,103.7829057
295.5,100.4665868,68.5187996,102.4777834
295.75,98.48749882,69.39879234,101.3129976
296,97.47968273,70.484877,100.2024751
296.25,94.89238381,72.64098811,99.15161776
296.5,91.92072725,72.69000045,98.17268091
296.75,90.45409762,72.35072356,97.26904384
297,83.30431984,72.22038859,96.47130844
297.25,80.56951176,72.44956808,95.80795264
297.5,77.30317843,72.71343227,95.22613382
297.75,74.8140803,73.02533126,94.72756299
298,74.25387884,73.44086157,94.33526596
298.25,74.99181005,74.22616796,94.0592812
298.5,75.54667425,74.55410949,93.88608659
298.75,75.4601863,75.16802152,93.83654514
299,75.31178682,75.51441041,93.9370614
299.25,74.86687942,75.91968819,94.18490943
299.5,77.83483149,76.47269877,94.59269885
299.75,79.57677851,76.76525433,95.12054911
300,80.83763507,77.27520494,95.80557734
300.25,83.55963343,74.90414322,96.67633092
300.5,86.115503,71.88243951,97.76084719
300.75,86.90094079,71.35628078,99.02994761
301,88.05941821,70.7843165,100.4932426
301.25,90.11010401,69.45376094,102.1288108
301.5,92.51168208,69.09225926,103.8671695
301.75,94.00771538,69.10817195,105.5348729
302,94.5572453,68.68129695,107.3096004
302.25,94.40239725,68.19159325,109.1770893
302.5,94.2212491,66.72095972,111.1337698
302.75,94.05923897,65.67285787,113.1814463
303,93.99827426,63.89900866,115.2978909
303.25,93.72972047,64.48258891,117.4841221
303.5,93.54892586,64.8756382,119.6386122
303.75,93.54940998,65.23229495,121.731138
304,93.67146506,65.51840606,123.7758604
304.25,93.75389284,65.81356479,125.6938805
304.5,94.1697553,65.97015289,127.4441024
304.75,94.31729948,65.95927988,129.0453716
305,94.27705861,66.06012864,130.5113579
305.25,94.00333407,67.19549901,131.8452756
305.5,94.12157188,67.33334089,133.032096
305.75,93.01802526,66.76882237,134.0629165
306,92.28462749,66.14504024,134.9669255
306.25,91.49901314,65.68655876,135.7911385
306.5,91.09526976,65.27834116,136.5069589
306.75,91.31969377,64.81788031,137.163041
307,91.50621228,64.4031766,137.7562882
307.25,90.91637278,63.96546827,138.2218302
307.5,90.75100953,63.74182155,138.5285622
307.75,90.89675027,63.42171884,138.6288838
308,91.15393261,62.831221,138.5900338
308.25,91.43093261,62.45430924,138.398738
308.5,91.58586316,63.66548208,138.0694182
308.75,88.87728677,64.89399398,137.4786402
309,87.14074998,65.44215271,136.6203269
309.25,84.15942723,65.38416796,135.5814966
309.5,82.78655421,65.80718757,134.3119497
309.75,80.70848219,65.45178016,132.6773708
310,78.85951922,65.33440271,130.8858331
310.25,74.739297,66.73093866,128.8921247
310.5,70.50589422,67.38121644,126.590754
310.75,68.61727124,68.10746644,124.189725
311,66.72041532,68.91656774,121.6719274
311.25,64.62973013,68.64527145,118.9895413
311.5,60.69284125,68.23949367,116.1936237
311.75,62.03431866,67.99303534,113.3958669
312,66.97361495,67.82018878,110.700773
312.25,69.37678022,67.58950335,108.1343248
312.5,73.11247822,67.5085157,105.7225153
312.75,75.29458008,67.60865038,103.453208
313,78.1881289,67.70383556,101.3174572
313.25,80.18192171,68.20745439,99.31606624
313.5,83.92056369,68.76504078,97.4424127
313.75,86.05565845,69.3184191,95.68074846
314,90.04835076,70.0734696,94.0814837
314.25,90.28798465,70.63362483,92.61282716
314.5,91.24507349,72.05726681,91.2967431
314.75,91.03678645,72.88830384,90.1405181
315,90.83690672,73.25626681,89.11362619
315.25,90.61418051,73.71051019,88.28697744
315.5,90.51690927,74.03023786,87.60150347
315.75,90.50414068,74.46366643,87.11681602
316,90.51138648,73.63041153,86.79255605
316.25,90.37241955,73.02133963,86.65207229
316.5,90.3177641,72.43417386,86.73431151
316.75,90.29520169,71.59798338,86.99087719
317,90.19749651,70.38867783,87.53052354
317.25,90.29700189,70.6570275,88.24396124
317.5,90.36965451,70.4157775,89.05849881
317.75,90.37914685,69.83212318,89.97051394
318,90.07191405,69.01042599,90.85707639
318.25,90.09620898,68.43120531,91.76984434
318.5,89.96437428,67.68909883,92.80327071
318.75,89.79872648,65.82576549,93.97412384
319,89.61545584,65.9080371,95.23093564
319.25,88.63162251,66.3137379,96.56750976
319.5,87.92015508,66.69154081,97.90244632
319.75,88.03051513,66.76874716,99.2501647
320,87.30813418,67.04796939,100.583318
320.25,86.89431513,67.01152494,101.8680051
320.5,86.7284818,66.69013605,103.0753894
320.75,86.09864549,65.83355581,104.1332591
321,85.79828308,65.32349083,105.0495153
321.25,85.9308915,64.623333,105.8310774
321.5,86.04159256,64.09595205,106.463737
321.75,86.29595599,63.74354464,106.939554
322,84.28715969,63.28306653,107.2755918
322.25,83.37886498,63.13895541,107.4966874
322.5,82.30648776,62.67089192,107.5957476
322.75,80.07722514,62.27633637,107.56645
323,77.44590569,62.00100303,107.3884815
323.25,77.24954727,61.52380065,107.0693181
323.5,76.36366563,61.19484827,106.60947
323.75,74.72401801,61.76256653,105.9723173
324,72.13621304,63.41326013,105.1787525
324.25,70.4503785,65.23898235,104.2952039
324.5,70.63987636,66.40682957,103.1945207
324.75,72.7445238,67.22444994,101.8995685
325,75.48656084,66.89823162,100.4271875
325.25,78.54598586,66.81439971,98.77742747
325.5,80.91306802,67.93389707,96.99264676
325.75,84.22218531,68.46155139,95.00211391
326,88.31085955,70.11897829,92.88068273
326.25,90.94369024,70.72154773,90.683449
326.5,94.08574656,70.46134711,88.44154757
326.75,94.84712349,70.17146616,86.28810551
327,94.66341516,69.84666818,84.33555005
327.25,94.27748629,69.80869993,82.45946637
327.5,94.08372515,69.64971601,80.65400537
327.75,93.97723981,68.3755758,78.91524601
328,93.80748153,67.7755117,77.25090064
328.25,93.76531387,68.06938736,75.66453903
328.5,93.72310077,68.82301699,74.17976861
328.75,93.66344316,69.20979476,72.78865493
329,93.60131353,69.81742439,71.48528594
329.25,93.59099088,70.46365731,70.26217868
329.5,93.59165755,70.74349064,69.09790661
329.75,93.50302086,71.30039541,68.06541613
330,93.48995818,71.40565467,67.18706413
330.25,93.60432326,71.70484234,66.47065443
330.5,94.06914337,72.29859414,65.90566567
330.75,94.02265131,72.73845526,65.49504194
331,94.01176705,71.59256637,65.26141536
331.25,93.95279863,70.3611378,65.24521881
331.5,93.95034813,69.74195129,65.41147088
331.75,93.09503893,69.24072907,65.73507666
332,92.41021354,67.94069732,66.26405714
332.25,91.83786048,67.9802398,67.04352927
332.5,91.80179463,67.9159898,67.99932901
332.75,91.85600991,66.58487869,69.1561911
333,92.09052895,65.93057314,70.50413422
333.25,90.68079802,65.23967036,71.962938
333.5,90.23209587,64.55096121,73.58999673
333.75,90.87114121,66.4247575,75.42065711
334,91.56589676,67.63367254,77.42480611
334.25,90.05879325,67.97040093,79.58180488
334.5,85.8497475,68.25807011,81.88176638
334.75,84.08487977,68.55970503,84.17003076
335,81.26388651,68.6274828,86.43136128
335.25,79.057047,68.83574206,88.64218008
335.5,76.07077596,69.04778752,90.89660658
335.75,76.47630265,68.77577363,93.15445678
336,73.11326914,68.43260924,95.30796035
336.25,70.61010675,67.88094744,97.3545235
336.5,66.30260675,67.09539189,99.22377072
336.75,65.74974494,66.47546814,100.9533486
337,64.84643725,64.99738172,102.5674165
337.25,68.57523354,64.40145579,104.048175
337.5,71.22326682,64.02608542,105.4582312
337.75,74.63776824,63.50796197,106.7670306
338,77.32420764,63.10051825,107.9601008
338.25,79.09094448,62.63268492,109.0918861
338.5,82.18252276,62.25851125,110.1518321
338.75,84.87386891,61.90523393,111.0618207
339,87.79258686,61.61587446,111.7933096
339.25,92.96650449,61.14165224,112.3835416
339.5,95.76793499,61.04881493,112.7645349
339.75,98.39266226,63.19963193,112.9648798
340,100.458575,65.08666896,112.9858525
340.25,104.8332972,65.60098995,112.8142679
340.5,106.1404929,65.63475064,112.5208281
340.75,106.4679123,66.64315341,112.0450744
341,106.3108224,66.72794508,111.3234193
341.25,106.1223549,66.91257471,110.3305439
341.5,105.9725321,68.11454693,109.1687785
341.75,105.850921,69.58526589,107.8489599
342,105.8761786,70.99617757,106.4158805
342.25,105.6829229,71.52046328,104.7766614
342.5,105.628489,71.12629662,103.0580657
342.75,105.5030918,70.9051855,101.4486361
343,105.6386325,70.81540773,99.89313905
343.25,105.7334688,70.99692779,98.41306209
343.5,105.6972431,71.17399569,97.00492953
343.75,105.8359509,72.12887111,95.66345136
344,105.9044809,73.63347428,94.39418157
344.25,105.4592379,73.9385801,93.25379607
344.5,104.5688466,74.45688538,92.26562495
344.75,103.6491631,74.65171871,91.40968134
345,103.463547,75.24919887,90.69931053
345.25,102.911911,75.7559449,90.09384948
345.5,103.015499,76.10849392,89.64053092
345.75,102.4043342,76.5150217,89.32818085
346,102.1313145,76.7880217,89.14543991
346.25,101.7943219,76.11225781,89.11903603
346.5,102.1048619,74.52914093,89.23529704
346.75,102.3817402,72.68202982,89.51419976
347,101.7036062,71.59119648,89.95385952
347.25,99.75118949,70.74084926,90.525682
347.5,97.21055986,71.14862704,91.22927018
347.75,95.16009434,71.20799136,92.05481325
348,93.50547863,69.95009962,93.04429627
348.25,90.8646453,69.27755641,94.21856821
348.5,87.53646293,67.68123696,95.57013112
348.75,84.99246293,67.06503598,97.07792434
349,81.67474688,67.61414313,98.70610713
349.25,80.82206001,68.03425424,100.3944905
349.5,81.91459848,68.49627178,101.9546763
349.75,82.70646356,68.92903721,103.5849075
350,82.65171099,69.42230817,105.2789137
350.25,82.56232827,69.65390481,107.132899
350.5,82.47480878,69.85947888,109.0587214
350.75,83.59113153,69.80942876,111.1836581
351,85.84723735,69.31976546,113.3201802
351.25,89.39718303,69.04338274,115.449523
351.5,92.6275534,68.40596475,117.5386711
351.75,96.26196129,67.72853991,119.5309697
352,98.3904269,67.26494841,121.4689483
352.25,102.7364269,66.67271032,123.2728278
352.5,105.5649791,66.20721958,124.9271128
352.75,107.878463,65.8512065,126.4624015
353,110.6566059,65.41838904,127.8321393
353.25,113.5104818,69.22102793,129.0471246
353.5,115.546553,69.13487978,130.0929691
353.75,116.4233835,68.76678455,130.9893011
354,117.1144502,68.40118269,131.7909199
354.25,116.9635266,68.14194195,132.4591298
354.5,116.7416483,67.74086259,132.94762
354.75,116.5799353,68.25145899,133.2969031
355,116.4347234,69.0635948,133.4769711
355.25,116.3832303,69.96200749,133.5257193
355.5,116.3156789,70.97915035,133.4088104
355.75,116.2783414,71.36838646,133.140825
356,116.3518055,70.82644746,132.68609
356.25,115.9191596,69.70243953,132.0226195
356.5,115.4244411,69.86055227,131.1599556
356.75,115.4044025,71.86382388,130.0622806
357,114.9721508,72.81823583,128.6033183
357.25,114.5946375,73.53112472,126.9807725
357.5,113.7616992,73.21859947,125.1867038
357.75,113.9810572,72.81721852,123.2574479
358,114.2190979,72.57032738,121.1206988
358.25,111.886478,72.62691998,118.810079
358.5,111.5841288,72.59796936,116.4717562
358.75,111.9350177,72.66917306,114.1741291
359,112.1973836,73.21472862,111.963085
359.25,112.4012507,73.68787677,109.8230972
359.5,112.3853988,74.09696936,107.7403778
359.75,108.8856951,74.41144648,105.7636401
360,106.3579679,74.85360698,103.8866352
360.25,103.0885604,75.59415371,102.1161892
360.5,100.7579988,76.25279569,100.4379467
360.75,99.70620459,76.9114068,98.81830591
361,96.6661583,77.42163879,97.28011442
361.25,94.75109216,77.71681841,95.88821825
361.5,91.97243719,77.98519749,94.66421188
361.75,87.81063894,78.52497527,93.58884909
362,84.8875757,78.71552553,92.68259894
362.25,82.00058916,76.51459961,91.9566062
362.5,80.03061893,74.68059961,91.40540933
362.75,76.06017448,74.70504405,91.03472954
363,74.85882633,75.35436504,90.83666077
363.25,74.23198423,74.48505949,90.81294375
363.5,74.28441941,74.18916442,90.97185155
363.75,74.31567867,73.95709035,91.35138677
364,78.62692867,72.84734035,91.88194637
364.25,81.23872497,71.3450564,92.5746542
364.5,84.9849904,69.97327862,93.42727687
364.75,87.45677103,69.79124489,94.51709641
365,90.12723399,70.40763378,95.7489931
365.25,93.92839911,70.83113378,96.87993301
365.5,95.89694574,71.51646711,98.04358726
365.75,97.07542193,71.81541814,99.28910648
366,99.3338359,72.00283877,100.621416
366.25,100.0972526,71.21718635,102.0478794
366.5,100.3202622,70.00468635,103.6278979
366.75,100.2276724,69.68472298,105.2096222
367,99.97389697,69.12671063,106.8423368
367.25,99.88320751,68.71561804,108.4421288
367.5,99.93991157,68.01825693,109.9621838
367.75,99.86714018,67.3765109,111.4087019
368,99.77668984,66.9030095,112.6986671
368.25,99.7817911,66.45001567,113.8475395
368.5,99.77884927,66.08679345,114.8750945
368.75,99.81147273,65.62180734,115.7633539
369,99.81017811,65.21660099,116.5204732
369.25,99.76886389,64.79093432,117.1201816
369.5,99.71487493,64.37360099,117.6153553
369.75,99.83616065,63.92742043,118.0431148
370,99.81033966,63.37255271,118.3854784
370.25,98.98726983,63.77164993,118.6591244
370.5,98.49781808,64.95567923,118.7409809
370.75,98.01042919,65.44624714,118.6823479
371,97.41025838,65.89056658,118.465538
371.25,97.3483683,68.88940645,118.0788527
371.5,97.4683683,68.67631121,117.5427016
371.75,97.68619546,69.12828343,116.8086411
372,96.30308292,69.78166993,115.9838638
372.25,95.73683292,71.44957116,115.0172011
372.5,95.95698636,74.51236746,113.9145803
372.75,96.15209747,76.103374,112.4914789
373,96.42202546,75.72398679,110.9249467
373.25,95.38430214,75.56617977,108.9619189
373.5,93.43661756,75.37621344,106.8618213
373.75,89.90106926,75.18115172,104.6157255
374,87.1322421,75.28871785,102.3446805
374.25,83.97132132,75.61159087,100.1157537
374.5,83.07455942,75.71604348,97.97370624
374.75,79.00108499,75.91837682,95.90722662
375,77.00987287,76.30326717,93.91649589
375.25,75.7920609,76.8791005,91.9846825
375.5,72.89185455,77.47034124,90.13423535
375.75,69.78243897,73.87381346,88.35688553
376,67.5125866,74.12325791,86.70093951
376.25,66.54011907,74.50279105,85.17377693
376.5,65.99606778,74.85589291,83.76393616
376.75,69.5371154,75.0321184,82.47761148
377,71.95667381,75.36863692,81.33634055
377.25,75.29537751,74.8906508,80.33953715
377.5,79.33518307,74.22575111,79.49698386
377.75,82.6130164,73.22782453,78.79635225
378,84.92891587,72.07359833,78.27250117
378.25,87.82547143,71.53950111,77.91520559
378.5,91.40824921,72.03520482,77.71965931
378.75,91.64527566,71.52141646,77.68936332
379,91.81138677,70.507184,77.79961206
379.25,91.64113214,68.7263293,78.07532774
379.5,91.25711482,67.91479381,78.57312589
379.75,91.08924445,67.43288904,79.25917205
380,91.09495385,68.04013652,80.12693842
380.25,90.91959274,68.53412241,81.19082393
380.5,90.86999742,69.1094542,82.44102224
380.75,90.75090019,69.36555167,83.80186062
381,90.76862433,69.7040375,85.31143612
381.25,90.70564394,70.00051899,86.93850287
381.5,90.72782785,69.71086087,88.70204146
381.75,90.73550407,72.93333,90.56201134
382,90.72544234,74.06433,92.5461793
382.25,90.66843823,73.63374177,94.53278248
382.5,90.7111453,73.15806275,96.46990499
382.75,90.77179609,72.31319503,98.35333839
383,90.55878869,71.55962601,100.2330273
383.25,89.93663848,70.87907045,102.0582014
383.5,90.0104975,70.31248925,103.7895665
383.75,89.26757753,70.00907551,105.3792075
384,89.51918269,69.58519025,106.8111376
384.25,88.55471749,69.06019025,108.0855651
384.5,88.67379214,68.58289396,109.2324375
384.75,88.78698302,68.36681988,110.1993887
385,88.65524691,67.93314792,110.9986094
385.25,88.09321516,67.04685163,111.6290629
385.5,87.99828024,65.72697509,112.0925676
385.75,88.19901124,67.63586397,112.4334815
386,88.63789592,68.59481459,112.6577488
386.25,89.42461285,70.76281459,112.7133243
386.5,85.45561285,71.61673126,112.6371124
386.75,83.31104495,71.68774537,112.3938735
387,79.6601733,71.80044907,111.9841227
387.25,77.73869058,72.41158333,111.3669933
387.5,74.86449837,73.68676852,110.5812149
387.75,71.01318973,74.9973955,109.7229555
388,71.07046486,75.48443254,108.7520848
388.25,70.44741436,75.17830889,107.6167866
388.5,67.96094652,74.85463826,106.3049348
388.75,66.92316874,74.67669809,104.8052105
389,66.61375207,74.39355706,103.0015098
389.25,66.65411972,74.43292079,101.0437963
389.5,67.9495406,74.60136523,98.765762
389.75,74.07926709,74.54135099,96.37441178
390,77.25856493,74.98535892,93.88960786
390.25,81.39250012,75.49196711,91.42975387
390.5,83.9380751,76.099194,89.0465462
390.75,86.73391637,76.8837619,86.73373551
391,90.11768655,77.40453968,84.48300743
391.25,93.61716186,79.62907936,82.34692341
391.5,95.54535513,80.37409171,80.35446819
391.75,98.5648175,80.82913337,78.51867109
392,100.7571862,81.28130798,76.76748433
392.25,103.5634056,81.6947802,75.08663365
392.5,103.8743271,82.24157385,73.47883314
392.75,105.2018018,81.78203137,71.98139899
393,104.9931907,80.50293084,70.65803718
393.25,105.1725734,79.92336294,69.47070256
393.5,105.5834861,79.43932127,68.43667969
393.75,105.982617,76.48036294,67.55196375
394,106.0700614,76.60182325,66.81757943
394.25,105.848012,76.091619,66.24434798
394.5,105.7629194,75.49716735,65.83285148
394.75,105.6235742,73.76148107,65.58678638
395,105.5318335,70.52675885,65.48908056
395.25,105.3359816,69.05396718,65.61918461
395.5,105.4072573,69.73242317,65.90076563
395.75,105.1637769,70.16870972,66.46540429
396,105.0732393,70.67973369,67.20805123
396.25,104.8701919,71.05195591,68.15549731
396.5,104.2255376,71.26656239,69.24742252
396.75,103.4922917,71.28346715,70.42723927
397,102.1548473,71.3975163,71.60031855
397.25,101.7376868,71.35338667,72.90402812
397.5,100.6243282,71.01694329,74.28419576
397.75,99.36077263,70.3443044,75.76657132
398,98.78575676,69.5657346,77.3937115
398.25,99.21234406,68.88069672,79.14253982
398.5,99.21944002,68.32551153,80.89559571
398.75,99.1805848,67.89012301,82.62722601
399,98.81708053,67.58009523,84.25925028
399.25,95.2169218,67.28155492,85.78067495
399.5,92.76495599,66.90381418,87.1907477
399.75,89.47717821,66.45734042,88.45273252
400,85.26046524,66.06935431,89.57454367
400.25,81.91828006,65.72997931,90.54014181
400.5,79.48071392,65.31650708,91.39592308
400.75,76.4134917,64.90338208,92.10429212
401,72.57269805,65.1170611,92.6780444
401.25,72.05769805,68.36815104,93.1271232
401.5,71.6211372,70.03287953,93.49634366
401.75,71.62146128,70.98230566,93.76758536
402,71.61155387,71.92017272,93.9818255
402.25,71.86831313,72.14627502,94.04644452
402.5,71.67579461,71.63296694,93.99629202
402.75,71.61345202,72.31009216,93.76768365
403,71.37469178,75.12293938,93.36381828
403.25,80.26858067,75.70827401,92.87644196
403.5,81.38657876,76.56981463,92.19679522
403.75,81.16002828,77.12770352,91.29560732
404,80.8880402,76.98196481,90.12611684
404.25,80.69804917,73.31612867,88.76333941
404.5,80.82162941,71.87462867,87.15349408
404.75,80.69055945,71.7759418,85.41997071
405,80.46155945,71.85351125,83.59638397
405.25,80.95575033,72.20734723,81.71440848
405.5,81.43668689,72.37165699,79.84196956
405.75,81.89544191,72.65323106,78.02988198
406,82.41305582,73.17184218,76.2665056
406.25,83.05019472,73.65957366,74.57481531
406.5,83.31905992,74.21779328,72.9631257
406.75,83.89324992,74.84593054,71.42929117
407,84.51818324,75.4095972,69.95844201
407.25,85.20724913,75.77626387,68.59699748
407.5,85.84077724,76.15280157,67.37828058
407.75,86.6339878,76.59227247,66.31150583
408,87.34380999,76.97338358,65.37502717
408.25,88.0398335,74.82923543,64.56371196
408.5,88.38888234,73.88985634,63.88512184
408.75,88.38316268,71.78263412,63.37440055
409,88.95840812,70.92205079,63.00152314
409.25,89.3324198,71.0231619,62.79541836
409.5,90.00097352,70.89109841,62.74075514
409.75,90.30882557,70.04727125,62.86805464
410,91.4185083,68.47251816,63.13527626
410.25,92.45800359,68.47991895,63.52750041
410.5,90.59218991,68.62584488,64.09760286
410.75,90.62870835,69.22541538,64.79343406
411,91.77217363,69.72334838,65.61407108
411.25,93.00886092,70.38168172,66.60407486
411.5,94.06271031,70.98361904,67.836311
411.75,95.19445968,71.38838302,69.25956664
412,94.619297,71.52146383,70.93560049
412.25,86.82518712,71.95488263,72.71814251
412.5,82.94801431,71.77143025,74.6915961
412.75,77.67785354,71.62737762,76.76817098
413,74.62893059,71.28365866,78.9586992
413.25,70.89540305,70.63655428,81.28700615
413.5,66.17607493,70.0296654,83.75282892
413.75,60.99099347,67.73749608,86.21370785
414,58.18474202,66.82348374,88.59055245
414.25,53.52030319,66.2907754,90.88467075
414.5,50.1209895,65.80074895,93.30999342
414.75,45.27345097,65.42334816,95.77449511
415,44.9392057,64.90557038,98.24947731
415.25,42.6947368,64.49677953,100.5772675
415.5,43.07926257,64.10029805,102.7473315
415.75,42.96936508,63.72702644,104.7840379
416,42.36885438,63.41351255,106.6714615
416.25,41.75871781,63.93089681,108.4307449
416.5,41.85959776,64.76372221,110.0410882
416.75,42.3107512,65.98850979,111.5539359
417,42.75862623,66.25589074,112.9504483
417.25,43.18514324,67.12602146,114.1562273
417.5,43.65727183,66.70296591,115.2043063
417.75,44.41685999,67.91775757,116.1176286
418,44.30940894,68.10950361,116.8736878
418.25,45.04817675,68.86068619,117.461905
418.5,44.90229277,69.71987387,117.871254
418.75,45.83842971,69.99079979,118.0714703
419,46.65955999,69.72248961,118.0471904
419.25,47.69962241,69.47318405,117.8579885
419.5,48.27773562,69.25701189,117.5039891
419.75,49.15443676,69.88997485,116.8611828
420,50.39208466,71.20904332,116.0618857
420.25,51.49870826,71.36362665,115.0589562
420.5,52.86580499,71.83023349,113.770954
420.75,52.96453851,72.28858927,112.2453119
421,54.40259768,72.82599667,110.600907
421.25,55.98003492,73.42550285,108.8344333
421.5,57.62920304,74.08920655,107.0559675
421.75,59.48264665,74.43630895,105.3347497
422,61.4682215,74.76978117,103.7916484
422.25,63.19527967,75.25913919,102.3224755
422.5,65.71587698,75.59007874,100.9233867
422.75,68.18337928,75.89877155,99.60383986
423,70.84171517,76.29488266,98.33913701
423.25,73.64122782,76.76943821,97.14928519
423.5,77.54201885,76.5540555,96.06414023
423.75,81.96370899,73.33580153,95.12449972
424,86.87948413,71.84921423,94.29452227
424.25,92.42213675,70.60935625,93.55293362
424.5,98.83648148,69.61161582,92.87233172
424.75,103.7125253,69.25818218,92.32652029
425,112.5537778,69.65294859,91.90634717
425.25,123.308642,68.91853216,91.6586849
425.5,137.0622222,65.99086876,91.57585187
425.75,38.59253968,65.46055649,91.62206568
426,21.61212963,64.80738188,91.83258226
426.25,22.55011111,64.32060411,92.23489587
426.5,24.94875,64.82785278,92.81899969
426.75,28.10666667,65.14365365,93.58431057
427,17.16,65.28183666,94.55820139
427.25,14.82,65.43607908,95.68927544
427.5,,65.51728741,96.97865072
427.75,,65.39399015,98.41515669
428,,65.58658275,99.81258716
428.25,,65.22762772,101.2457632
428.5,,64.60749614,102.7557829
428.75,,64.07290355,104.3426311
429,,63.52801726,106.0479238
429.25,,66.25726096,107.8696973
429.5,,66.73803874,109.8182972
429.75,,66.28988,111.8203344
430,,65.89365977,113.841559
430.25,,65.43064389,115.7965916
430.5,,65.18869945,117.6613499
430.75,,64.75729204,119.398228
431,,65.15154767,120.985961
431.25,,65.90420199,122.4052572
431.5,,67.49620199,123.6775374
431.75,,68.61395331,124.7845672
432,,70.36501681,125.7523611
432.25,,70.60355296,126.562816
432.5,,70.38343832,127.2624718
432.75,,69.86757721,127.882415
433,,69.58510808,128.2754013
433.25,,70.99125187,128.5785136
433.5,,72.70129108,128.8109538
433.75,,72.4131059,128.8944523
434,,71.80934928,128.7978093
434.25,,71.33956987,128.5215902
434.5,,70.99401432,128.0848887
434.75,,70.64700577,127.5339174
435,,70.65317244,126.7771446
435.25,,70.32617244,125.8281128
435.5,,70.32608602,124.6546545
435.75,,70.53625082,123.2055345
436,,71.12822304,121.4810418
436.25,,71.75270647,119.6356333
436.5,,72.39819259,117.7243875
436.75,,73.15511851,115.7916661
437,,73.59474814,113.6005393
437.25,,73.94147083,111.2218267
437.5,,74.47835972,109.9855186
437.75,,74.91974861,108.7945101
438,,75.26423935,107.6579474
438.25,,75.82528873,106.5653269
438.5,,76.16410355,105.5262722
438.75,,76.54269151,104.5308388
439,,76.55968556,103.5912668
439.25,,75.37568229,102.6819771
439.5,,74.99748784,101.8137776
439.75,,74.06912183,101.0317031
440,,74.54884405,100.3192712
440.25,,73.19433425,99.6663954
440.5,,72.86108028,99.08730944
440.75,,72.23031485,98.59136823
441,,71.42214025,98.18838069
441.25,,71.26781563,97.90117423
441.5,,71.58755637,97.74279548
441.75,,71.9746397,97.68149398
442,,72.50757621,97.75987543
442.25,,72.04160399,98.03237444
442.5,,70.867283,98.41572668
442.75,,71.03802374,98.94558547
443,,71.0125158,99.6819943
443.25,,70.7155405,100.602953
443.5,,70.06007753,101.6596239
443.75,,69.32529121,102.8743712
444,,68.51292084,104.1866723
444.25,,68.01868881,105.5356167
444.5,,67.57666103,106.7485241
444.75,,67.09778561,108.0017819
445,,66.79541088,109.2971932
445.25,,66.42465458,110.6368075
445.5,,66.05767046,112.0240253
445.75,,65.62570749,113.460848
446,,65.20795088,114.888147
446.25,,64.83274453,116.2304585
446.5,,64.45891913,117.503987
446.75,,64.11267482,118.7591313
447,,64.37870096,120.0063529
447.25,,64.8101593,121.1949885
447.5,,66.02856207,122.3050244
447.75,,66.44102613,123.3050111
448,,67.04051051,124.2283391
448.25,,67.92711908,125.0747307
448.5,,68.46948019,125.8235225
448.75,,70.6085913,126.4429397
449,,72.53035056,126.9903469
449.25,,72.90512468,127.3827206
449.5,,74.89205278,127.6075547
449.75,,76.56237024,127.674358
450,,76.97970358,127.5546299
450.25,,76.85638708,127.2147172
450.5,,76.57453523,126.855098
450.75,,76.58781361,126.3020282
451,,76.94036583,125.5169809
451.25,,77.07520533,124.4795399
451.5,,77.12977323,123.0537045
451.75,,74.08063302,121.2140335
452,,73.48691957,118.8882737
452.25,,74.00178419,116.1880783
452.5,,74.51747202,113.0571488
452.75,,75.05262193,109.6988941
453,,75.42120036,106.2371413
453.25,,75.92411703,102.7299813
453.5,,75.71812937,99.21020794
453.75,,75.03134807,95.71395756
454,,73.3817533,92.20410139
454.25,,72.26519245,88.70969076
454.5,,70.35168628,85.18390891
454.75,,70.1654958,81.66016218
455,,70.54488204,78.02718983
455.25,,69.76602093,74.18753509
455.5,,69.1855271,70.49685248
455.75,,67.59212433,66.60306934
456,,65.88567988,62.39705132
456.25,,65.92593043,58.06373872
456.5,,66.28814383,53.68594497
456.75,,66.74824568,49.25798807
457,,67.32114527,44.79711982
457.25,,67.79748074,40.16002432
457.5,,68.14597093,35.52511272
457.75,,69.18140303,30.8194891
458,,70.46747556,26.2084492
458.25,,70.60114353,22.13122934
458.5,,70.22209723,18.89401043
458.75,,69.99239495,15.88335567
459,,69.49737892,13.03041254
459.25,,69.15846887,8.495081856
459.5,,68.75944109,3.46686757
459.75,,68.28217166,
460,,67.7072087,
460.25,,67.22552067,
460.5,,66.78837561,
460.75,,66.29528037,
461,,65.90472481,
461.25,,64.59993315,
461.5,,63.34203963,
461.75,,62.89041158,
462,,62.66571714,
462.25,,62.38334241,
462.5,,63.96186093,
462.75,,65.11510089,
463,,65.87043819,
463.25,,66.64567893,
463.5,,66.2273456,
463.75,,66.43449429,
464,,68.5126054,
464.25,,69.44454985,
464.5,,70.05015302,
464.75,,70.59269932,
465,,70.38813142,
465.25,,70.20035364,
465.5,,69.79583594,
465.75,,69.85304726,
466,,70.03573245,
466.25,,70.17707433,
466.5,,70.45153898,
466.75,,70.95737231,
467,,71.49790317,
467.25,,72.346186,
467.5,,73.66887119,
467.75,,74.02800539,
468,,74.40880896,
468.25,,74.81588303,
468.5,,75.31762906,
468.75,,75.62862906,
469,,75.88174017,
469.25,,76.32489604,
469.5,,76.04749735,
469.75,,75.65083068,
470,,74.49442195,
470.25,,74.04486639,
470.5,,73.43780467,
470.75,,72.57856304,
471,,71.87413844,
471.25,,69.79424301,
471.5,,67.75038499,
471.75,,67.68576961,
472,,65.96825327,
472.25,,64.68577894,
472.5,,64.63786228,
472.75,,65.0531455,
473,,65.41919488,
473.25,,65.8040911,
473.5,,65.77942299,
473.75,,66.03682158,
474,,65.99909318,
474.25,,65.74605446,
474.5,,65.31347162,
474.75,,64.66218454,
475,,64.04874009,
475.25,,63.45293762,
475.5,,62.96334067,
475.75,,62.38442401,
476,,61.83025734,
476.25,,61.2787494,
476.5,,60.88712195,
476.75,,60.38307433,
477,,66.37191384,
477.25,,68.22351878,
477.5,,68.94992619,
477.75,,71.03556507,
478,,72.07191428,
478.25,,71.74400393,
478.5,,72.11641133,
478.75,,73.2572719,
479,,73.68767033,
479.25,,75.19881848,
479.5,,76.12736189,
479.75,,76.0958738,
480,,75.52260583,
480.25,,74.46828484,
480.5,,72.98418762,
480.75,,72.49236663,
481,,72.36482342,
481.25,,72.29152376,
481.5,,72.24855367,
481.75,,72.13442669,
482,,72.47351002,
482.25,,73.25556469,
482.5,,73.85676157,
482.75,,74.48755092,
483,,74.91130545,
483.25,,75.36979752,
483.5,,75.79847477,
483.75,,76.21097477,
484,,76.62482662,
484.25,,76.98047255,
484.5,,77.16251177,
484.75,,77.54480806,
485,,75.85269477,
485.25,,74.79936144,
485.5,,73.94668551,
485.75,,73.07003737,
486,,73.23974497,
486.25,,74.02217552,
486.5,,73.11902275,
486.75,,72.4327033,
487,,71.85676503,
487.25,,71.54416154,
487.5,,72.1685813,
487.75,,72.73038024,
488,,73.08672752,
488.25,,73.37775693,
488.5,,73.4144236,
488.75,,73.53094496,
489,,73.57961921,
489.25,,73.35017476,
489.5,,72.78060686,
489.75,,71.88329205,
490,,70.43064053,
490.25,,69.99570658,
490.5,,69.53399824,
490.75,,69.16618343,
491,,68.58300882,
491.25,,68.13307055,
491.5,,67.852515,
491.75,,67.42096407,
492,,67.16680721,
492.25,,68.85391832,
492.5,,69.13291543,
492.75,,69.69619826,
493,,71.88738345,
493.25,,72.332551,
493.5,,72.74220708,
493.75,,72.36854695,
494,,72.4521272,
494.25,,72.97143275,
494.5,,74.51191205,
494.75,,75.45105304,
495,,76.67452527,
495.25,,76.79205349,
495.5,,76.54544855,
495.75,,76.24673823,
496,,76.07481904,
496.25,,76.49624761,
496.5,,77.57283585,
496.75,,78.07493012,
497,,78.54606769,
497.25,,79.15769939,
497.5,,79.49088458,
497.75,,79.60248952,
498,,79.52573026,
498.25,,79.6236747,
498.5,,79.81506359,
498.75,,79.71903184,
499,,79.58036518,
499.25,,79.5052329,
499.5,,73.46589957,
499.75,,71.09794542,
500,,69.84664913,
500.25,,67.37809357,
500.5,,66.00896659,
500.75,,65.92750194,
501,,64.9354649,
501.25,,63.46398342,
501.5,,62.69716524,
501.75,,60.78494302,
502,,59.42375254,
502.25,,58.85232397,
502.5,,58.88454619,
502.75,,58.99287953,
503,,58.9569536,
503.25,,59.35908323,
503.5,,59.28525607,
503.75,,58.97140422,
504,,58.96890422,
504.25,,58.63823755,
504.5,,58.12651533,
504.75,,57.383473,
505,,57.21323908,
505.25,,56.95997111,
505.5,,56.61072274,
505.75,,56.08365925,
506,,55.47572274,
506.25,,55.0325746,
506.5,,54.52538941,
506.75,,61.63620812,
507,,65.70261335,
507.25,,65.25031706,
507.5,,64.90168961,
507.75,,64.408515,
508,,64.41145712,
508.25,,64.41582974,
508.5,,64.57378543,
508.75,,63.4786405,
509,,62.28831568,
509.25,,62.06905456,
509.5,,62.04391599,
509.75,,61.95320334,
510,,61.74908651,
510.25,,61.52184295,
510.5,,61.66415808,
510.75,,61.61145498,
511,,61.92329206,
511.25,,62.30284955,
511.5,,62.48872087,
511.75,,62.76154143,
512,,63.38201916,
512.25,,64.02702406,
512.5,,64.68182209,
512.75,,65.3516723,
513,,66.01633422,
513.25,,66.5442705,
513.5,,67.23000588,
513.75,,67.92961877,
514,,68.49545906,
514.25,,69.22247144,
514.5,,69.78759003,
514.75,,67.42545439,
515,,66.98578225,
515.25,,66.25312105,
515.5,,62.95469937,
515.75,,62.17422484,
516,,61.46529311,
516.25,,62.07717335,
516.5,,61.97130377,
516.75,,60.83304088,
517,,58.05882152,
517.25,,56.19786479,
517.5,,53.70370528,
517.75,,53.41305211,
518,,53.88576746,
518.25,,54.52323137,
518.5,,55.10883204,
518.75,,54.28293708,
519,,52.82360366,
519.25,,52.42398859,
519.5,,52.08301822,
519.75,,51.65274376,
520,,51.77207898,
520.25,,52.29888095,
520.5,,53.07385226,
520.75,,53.72645363,
521,,54.06230373,
521.25,,55.09458995,
521.5,,56.3530068,
521.75,,57.45848739,
522,,57.66935065,
522.25,,59.105,
522.5,,60.37505376,
522.75,,61.45255556,
523,,62.5491954,
523.25,,63.79916667,
523.5,,65.68679012,
523.75,,67.19974359,
524,,68.76573333,
524.25,,70.39555556,
524.5,,72.18449275,
524.75,,74.5519697,
525,,77.02587302,
525.25,,79.38966667,
525.5,,82.59614035,
525.75,,84.10148148,
526,,87.35745098,
526.25,,91.93479167,
526.5,,96.23711111,
526.75,,102.1583333,
527,,108.6974359,
527.25,,116.2111111,
527.5,,121.8484848,
527.75,,129.0033333,
528,,140.2203704,
528.25,,155.1354167,
528.5,,175.5190476,
528.75,,201.1777778,
529,,237.5466667,
529.25,,124.0333333,
529.5,,24.84444444,
529.75,,25.6,
530,,25.7,


==> data/RQ2/loss.csv <==
round,torch,tf,skl
1,2.200249,2.159791,2.106136
2,1.389733,1.639153,1.898209
3,1.134503,1.366693,1.844422
4,1.026263,1.241142,1.782851
5,0.987053,1.177423,1.751947
6,0.985237,1.142505,1.713832
7,0.991607,1.116923,1.684355
8,1.029378,1.111691,1.662025
9,1.099236,1.123323,1.644507
10,1.120108,1.14516,1.626816
11,1.209974,1.168975,1.614502
12,1.232963,1.192438,1.600096
13,1.284514,1.219398,1.59065
14,1.388987,1.262412,1.578922
15,1.383278,1.28429,1.571716
16,1.388342,1.323842,1.558522
17,1.445175,1.370213,1.55157
18,1.491153,1.417881,1.54117
19,1.484463,1.450009,1.534697
20,1.531956,1.497871,1.525793
21,1.584676,1.530355,1.519308
22,1.615972,1.586951,1.512577
23,1.590708,1.613662,1.507236
24,1.618065,1.65622,1.501726
25,1.579065,1.679171,1.496701
26,1.639899,1.714518,1.491609
27,1.636339,1.751078,1.486378
28,1.640247,1.771219,1.482887
29,1.662936,1.797552,1.476416
30,1.706795,1.820066,1.474993


==> data/RQ2/mem.csv <==
round,torch,tf,skl
0,0,0,0
0.25,0.156391144,0.583889008,0.000488281
0.5,0.259777069,0.578063965,0.000923157
0.75,0.377437592,0.20772171,0.004844666
1,0.036987305,0.577846527,0.018363953
1.25,1.17747879,0.57837677,0.029808044
1.5,1.21018219,0.035747528,0.031150818
1.75,1.073978424,0.587615967,0.035762787
2,1.059627533,0.587379456,0.035984039
2.25,1.501056671,0.038013458,0.056617737
2.5,1.45337677,0.508464813,0.068828583
2.75,1.650398254,0.553630829,0.097747803
3,1.824516296,0.4022789,0.150817871
3.25,2.229663849,0.498348236,0.149879456
3.5,2.383026123,0.53163147,0.150707245
3.75,2.247093201,0.469600677,0.154445648
4,2.275302887,0.098514557,0.265716553
4.25,2.580657959,0.314281464,0.495510101
4.5,2.570819855,0.821922302,1.047851563
4.75,2.395107269,0.846328735,1.6926651
5,2.650684357,1.580821991,2.671447754
5.25,2.763435364,2.614299774,3.651313782
5.5,2.615833282,2.594814301,4.782596588
5.75,2.24987793,3.207382202,5.479095459
6,2.155567169,4.177482605,5.54114151
6.25,1.76574707,4.117237091,5.060913086
6.5,2.114265442,4.340560913,3.982753754
6.75,2.137874603,5.408226013,3.337001801
7,2.362857819,5.438404083,3.419391632
7.25,1.939067841,5.836143494,2.904174805
7.5,2.704151154,5.971317291,2.897762299
7.75,2.511898041,6.396045685,3.236503601
8,2.223499298,8.010269165,3.441101074
8.25,2.326091766,8.463249207,3.478710175
8.5,2.047836304,8.862300873,3.512657166
8.75,2.135444641,9.801780701,3.518924713
9,2.016235352,9.333789825,3.514923096
9.25,1.399002075,9.442150116,3.514690399
9.5,0.637950897,10.28136826,3.512020111
9.75,0.118793488,9.954280853,3.508747101
10,1.231456757,10.24623489,3.515789032
10.25,2.249313354,11.04286575,3.514511108
10.5,3.110771179,10.45179749,3.512302399
10.75,3.817932129,10.46131897,3.51317215
11,4.511585236,10.24448776,3.518081665
11.25,5.358833313,10.29543686,3.518890381
11.5,5.438446045,10.7944603,3.51757431
11.75,6.054458618,10.26898575,3.538486481
12,6.839752197,10.30406952,3.551776886
12.25,7.942588806,10.62921906,3.55802536
12.5,8.856040955,10.28083801,3.608646393
12.75,9.694202423,10.26285934,3.635959625
13,11.07110214,10.90734482,3.656867981
13.25,12.21276855,10.30176163,3.654941559
13.5,12.69025803,10.32563782,3.765613556
13.75,13.33308411,10.44600296,3.815555573
14,14.3561554,10.83655548,3.816810608
14.25,15.22315979,11.73283386,3.869739532
14.5,15.79593277,12.45054245,3.942577362
14.75,16.59157181,13.58771896,3.940986633
15,17.25503922,13.32032394,3.94108963
15.25,17.68985748,12.92559433,3.950294495
15.5,17.84525299,13.58134842,4.000759125
15.75,18.3817749,12.36808777,3.953521729
16,18.63773727,12.36520004,4.009140015
16.25,18.71264267,12.19960785,4.06004715
16.5,19.15269852,11.90016556,4.061023712
16.75,19.38463593,11.97140884,4.146541595
17,19.59397507,12.17473221,4.081047058
17.25,19.73552322,11.58812714,4.109924316
17.5,19.82040787,11.65956497,4.109416962
17.75,19.90516281,11.91869736,4.13615799
18,20.35480118,11.59542084,4.092559814
18.25,20.38518906,12.21256638,4.101421356
18.5,20.38986969,12.00294876,4.117996216
18.75,20.97201157,12.15617752,4.128509521
19,21.0367012,13.0628891,4.146808624
19.25,21.0711937,13.15603256,4.163848877
19.5,21.6312027,13.90930176,4.181419373
19.75,21.87347031,15.29624176,4.204959869
20,22.02144623,16.10086441,4.221603394
20.25,22.98364258,17.26570892,4.278781891
20.5,23.14134598,19.28779602,4.320690155
20.75,23.37971115,19.79972076,4.331535339
21,24.02948761,20.65178299,4.368999481
21.25,24.22258377,21.83639908,4.374820709
21.5,24.39815521,22.46993637,4.389877319
21.75,24.61221313,22.87914658,4.401821136
22,25.02700424,23.73622131,4.401348114
22.25,25.53097916,24.83780289,4.401836395
22.5,25.83555222,25.04976654,4.402755737
22.75,25.82673645,25.75050735,4.403877258
23,26.07254028,26.51988602,4.402900696
23.25,26.64783859,27.52925491,4.403411865
23.5,26.67694092,27.68292236,4.403995514
23.75,26.97625351,28.41615295,4.367870331
24,27.48939896,29.38896942,4.363426208
24.25,27.8842392,30.2484436,4.368824005
24.5,28.22814941,30.52773666,4.370456696
24.75,28.3872757,31.36629868,4.398479462
25,29.10633469,32.78650284,4.389141083
25.25,29.35225677,32.91661835,4.518939972
25.5,29.70074081,33.45272446,4.378932953
25.75,30.45355988,34.0031662,4.381053925
26,30.7685051,35.13041306,4.386943817
26.25,31.19804764,34.95237732,4.38842392
26.5,32.11738205,35.25688934,4.387031555
26.75,32.50610733,36.23755264,4.383422852
27,32.78951645,35.87472916,4.378623962
27.25,33.0202179,36.25701904,4.378997803
27.5,33.65063858,37.10988617,4.376998901
27.75,33.9865036,36.56827164,4.375591278
28,34.75320435,36.71425629,4.375011444
28.25,34.88693237,37.47945786,4.374164581
28.5,35.46087265,36.71437073,4.366729736
28.75,35.50066757,36.84489822,4.363746643
29,35.63323593,37.50114059,4.367076874
29.25,36.02875519,37.34579086,4.339221954
29.5,36.34871674,37.22755051,4.405620575
29.75,36.53332901,37.83464432,4.469497681
30,36.77223206,37.37731934,4.47826767
30.25,37.40600204,37.50499344,4.478187561
30.5,37.74728775,37.96697998,4.496013641
30.75,38.08996582,37.54315948,4.538467407
31,38.90951157,37.91130829,4.468391418
31.25,39.28259277,38.35246658,4.523990631
31.5,39.53692627,39.01738358,4.521606445
31.75,39.98869324,38.48056793,4.591316223
32,40.47145081,38.63713837,4.504459381
32.25,40.78205109,39.23193359,4.53842926
32.5,41.25337601,38.96393585,4.583332062
32.75,41.77998734,39.40936279,4.537986755
33,41.70045471,39.52255249,4.488201141
33.25,41.89759064,39.39117432,4.540676117
33.5,42.67558289,39.54714203,4.540210724
33.75,42.84847641,40.07178879,4.540267944
34,43.05142593,39.68545914,4.613731384
34.25,43.69816208,39.7853508,4.541542053
34.5,44.00820541,40.27501678,4.56426239
34.75,44.28677368,39.75211334,4.580940247
35,44.42490387,39.81808853,4.581043243
35.25,44.85741043,40.17734146,4.551555634
35.5,45.31113815,39.75193787,4.548595428
35.75,45.57761002,40.24955368,4.564743042
36,45.98534775,39.79693604,4.613510132
36.25,46.41033936,39.79486084,4.61120224
36.5,46.84229279,39.98589706,4.619308472
36.75,46.86414337,40.10619736,4.640182495
37,47.46212387,39.80209732,4.659698486
37.25,47.83985901,40.07310867,4.688899994
37.5,47.97634888,40.2917099,4.690925598
37.75,48.16095352,39.83096695,4.690338135
38,48.8494339,40.16132736,4.69210434
38.25,49.05585098,39.83755112,4.691677094
38.5,49.2608757,40.08073425,4.690406799
38.75,49.28189468,40.68418503,4.690406799
39,49.53600311,40.08924866,4.689918518
39.25,49.45615005,40.12148285,4.690895081
39.5,49.67463303,40.63570786,4.690406799
39.75,49.23548126,40.18980026,4.69039917
40,49.10501099,40.22633743,4.69196701
40.25,49.06313705,40.77310562,4.693340302
40.5,48.37757492,40.25214767,4.696315765
40.75,48.28446579,40.29498672,4.695842743
41,48.48901749,40.6749382,4.692306519
41.25,48.28139877,40.34025955,4.699989319
41.5,48.13952255,40.24293518,4.835319519
41.75,48.17645645,40.83955383,4.695274353
42,48.15902328,40.33399582,4.74861145
42.25,47.90506363,40.35954285,4.738769531
42.5,48.4089241,40.72166443,4.84280014
42.75,47.26164246,40.28382111,4.688770294
43,47.22946548,40.31171799,4.695549011
43.25,47.14071655,40.58847809,4.69884491
43.5,47.06078339,40.21490479,4.700717926
43.75,47.29645538,40.23493195,4.69821167
44,46.89496231,40.48908997,4.69600296
44.25,46.95222473,40.44300461,4.691478729
44.5,46.68719101,40.19117737,4.691093445
44.75,46.54633713,40.59374619,4.689563751
45,46.07314301,40.22896957,4.686214447
45.25,45.8956604,40.37432098,4.683750153
45.5,46.02633286,40.6573143,4.681674957
45.75,45.97091675,40.24242401,4.677524567
46,45.95668793,40.2795105,4.692253113
46.25,45.73987198,40.24829483,4.796363831
46.5,45.51822662,40.88575363,4.643302917
46.75,45.48977661,40.27692795,4.65398407
47,45.0382843,40.28801346,4.726119995
47.25,45.00937653,40.68478775,4.748901367
47.5,44.89338684,40.29589462,4.763507843
47.75,44.9642601,40.30077362,4.851650238
48,45.21607971,40.91709518,4.75868988
48.25,44.82766342,40.31642151,4.831787109
48.5,44.69268799,40.31175232,4.855175018
48.75,44.67183685,40.8227272,4.917125702
49,44.32296371,40.32366562,4.857585907
49.25,43.91907501,40.33625412,4.909366608
49.5,43.81888199,41.03390121,4.911029816
49.75,43.91043854,40.6538887,4.911155701
50,44.12664795,40.46575546,4.909011841
50.25,43.64616776,40.79941559,4.908546448
50.5,43.2314682,40.50336456,5.002117157
50.75,43.27194595,40.54480362,4.923316956
51,42.50249863,41.04148102,5.059265137
51.25,42.32975006,40.54272461,4.964729309
51.5,42.24685669,40.52988052,4.981380463
51.75,42.28802109,40.91621399,5.013008118
52,42.46220016,40.52787018,4.979454041
52.25,41.97344208,40.66104507,4.950737
52.5,42.01085663,41.31729889,4.968341827
52.75,41.78722763,40.7192688,4.969043732
53,41.38330078,40.64206314,4.987617493
53.25,41.05488205,40.76559067,4.995037079
53.5,40.9092865,41.2050705,4.971809387
53.75,40.97148895,40.66526794,4.949756622
54,40.83737564,41.17123032,4.952495575
54.25,41.03214264,40.67221069,4.947368622
54.5,40.54244232,40.67749786,4.936306
54.75,40.55464172,41.15563202,4.951068878
55,40.32613754,40.75860214,4.941726685
55.25,40.55122375,40.68589783,4.973613739
55.5,39.70928955,41.29880524,4.962085724
55.75,39.62071991,40.70137405,4.961269379
56,39.55729675,40.70612717,4.962242126
56.25,39.53537369,40.71400452,4.961242676
56.5,39.49406433,41.08343506,4.96112442
56.75,39.67963409,40.73527908,4.961612701
57,39.36368561,40.76385498,4.961612701
57.25,39.26940536,41.48666,4.961612701
57.5,39.07830429,41.42356873,4.960636139
57.75,39.28883743,41.7822113,4.960758209
58,38.83295059,42.24807739,4.96124649
58.25,38.52565002,42.24441147,4.961265564
58.5,38.24141312,41.70720291,4.961265564
58.75,38.34917831,41.86402512,4.958633423
59,38.34379196,41.8704834,4.958877563
59.25,38.43680573,41.56333542,5.142848969
59.5,38.08029938,42.15861893,4.956935883
59.75,37.88656998,41.56421661,5.010211945
60,38.42805862,41.57030487,5.036659241
60.25,37.23984909,42.04473495,5.143154144
60.5,37.36786652,41.62569427,4.959564209
60.75,37.34470749,41.57567978,4.961574554
61,37.44791412,42.18225861,4.969539642
61.25,37.41315842,41.57802963,4.968166351
61.5,37.03013992,41.58086395,4.964420319
61.75,37.05407333,42.19468689,4.964076996
62,36.84853363,41.58486938,4.95790863
62.25,37.16956329,41.58960342,4.957344055
62.5,36.20230865,42.15515137,4.953666687
62.75,36.08914566,41.71479797,4.995056152
63,36.00285339,41.5880127,4.972251892
63.25,35.95539474,41.89471817,4.970050812
63.5,36.13526917,41.59370804,5.024700165
63.75,36.11707687,41.20097733,5.039531708
64,35.84741592,41.74340439,5.02325058
64.25,35.63311005,41.19428635,5.039943695
64.5,35.57841873,41.20353317,5.037750244
64.75,35.4919014,41.73962021,5.034111023
65,34.9166832,41.17825317,5.047245026
65.25,34.86336517,41.12239456,5.125919342
65.5,34.98131561,41.10406113,5.135448456
65.75,34.81505585,41.60414886,5.138710022
66,34.54665756,41.22021866,5.160903931
66.25,34.51993942,41.11165619,5.177501678
66.5,34.46113205,41.51489639,5.177501678
66.75,34.31266022,41.12543488,5.212364197
67,34.46900177,41.18189621,5.271701813
67.25,33.85278702,41.5943718,5.220500946
67.5,33.43058395,41.05983734,5.237812042
67.75,33.33329773,41.06645966,5.301399231
68,33.27391434,41.6258812,5.264995575
68.25,33.45239639,41.16670609,5.264995575
68.5,33.08180237,41.10725021,5.308139801
68.75,33.17952728,41.69440842,5.301761627
69,32.96896744,41.11600113,5.281555176
69.25,33.4596138,41.16487885,5.292945862
69.5,32.19094467,41.81293488,5.282203674
69.75,32.24078369,41.1493187,5.258590698
70,32.10129929,41.18598557,5.279640198
70.25,32.16206741,41.58895111,5.274452209
70.5,32.30370712,41.22072601,5.304519653
70.75,31.85910034,41.17179489,5.310108185
71,31.966362,41.85128784,5.307914734
71.25,31.72309494,41.28221893,5.307125092
71.5,31.79219055,41.36154175,5.306793213
71.75,31.35826874,42.0799675,5.307388306
72,31.01890945,41.3944931,5.307407379
72.25,30.99064636,41.26138306,5.308483124
72.5,30.97532654,41.44543839,5.309135437
72.75,31.02468872,41.21194458,5.308757782
73,30.68683624,41.59784317,5.308757782
73.25,30.77929688,41.16597748,5.309246063
73.5,30.50797653,41.2176857,5.308757782
73.75,31.02026749,41.61781311,5.308269501
74,30.00741196,41.14051437,5.30934906
74.25,29.94113922,41.17139816,5.306659698
74.5,30.03902054,41.69475555,5.340808868
74.75,30.04520035,41.30871964,5.307628632
75,30.05078506,41.38782883,5.30714035
75.25,30.19934464,41.85507965,5.364250183
75.5,29.75318909,41.3864975,5.41418457
75.75,29.70622635,41.45941925,5.337497711
76,29.51532364,41.5929451,5.232082367
76.25,29.84953308,41.29593277,5.234355927
76.5,29.02462387,41.25107956,5.23695755
76.75,28.77470016,41.88529587,5.236728668
77,28.70023346,41.34529495,5.234729767
77.25,28.88097763,41.28678894,5.23431015
77.5,28.72887802,41.62729645,5.231052399
77.75,28.97703171,41.26897812,5.235916138
78,28.48894501,41.33573914,5.235706329
78.25,28.52038574,41.87729263,5.23487854
78.5,28.36042023,41.38100815,5.244476318
78.75,28.67927551,41.40830612,5.246181488
79,27.92198563,41.40267181,5.333839417
79.25,27.57469559,41.36964035,5.316741943
79.5,27.54833984,41.3641777,5.298404694
79.75,27.46235657,41.45624924,5.384349823
80,27.51379395,41.49030304,5.391914368
80.25,27.51018143,41.42499542,5.410900116
80.5,27.14515305,41.54956436,5.389102936
80.75,27.1590271,42.28918839,5.426700592
81,26.81270599,41.82643509,5.529850006
81.25,26.77380371,42.29306412,5.471496582
81.5,26.4551239,42.58578873,5.466941833
81.75,26.11717987,42.42227554,5.498531342
82,26.02204514,42.68056488,5.475227356
82.25,26.09953308,41.80375671,5.493400574
82.5,26.07801056,41.8443222,5.49029541
82.75,26.26146317,42.30305099,5.493621826
83,25.81605148,41.79917908,5.473106384
83.25,25.90885925,41.83518982,5.562095642
83.5,25.61372375,42.40583038,5.430438995
83.75,25.60646057,41.95473099,5.465370178
84,25.49182892,41.88092422,5.465770721
84.25,24.94073868,42.47711182,5.447177887
84.5,24.95599747,41.9606514,5.453884125
84.75,24.78479004,42.00474167,5.452350616
85,24.44096756,42.54620361,5.435527802
85.25,24.45321274,41.92653275,5.474636078
85.5,24.0495491,41.95513916,5.448566437
85.75,24.06713867,42.49797058,5.459384918
86,23.94713211,41.93202209,5.455646515
86.25,24.14396286,41.94917679,5.461654663
86.5,23.81454849,42.60039139,5.382743835
86.75,23.49039078,42.00630569,5.383232117
87,23.43748474,42.29743195,5.382335663
87.25,23.4311409,42.24747849,5.382335663
87.5,23.58318329,42.01615143,5.3813591
87.75,23.3088913,42.33421707,5.381847382
88,23.37162018,42.1170578,5.381847382
88.25,23.13148499,42.02134705,5.382209778
88.5,23.64430237,42.04133606,5.382209778
88.75,22.76874161,42.37120438,5.382213593
89,22.52612305,42.09813309,5.382701874
89.25,22.44794464,42.02366257,5.382213593
89.5,22.43028641,42.48324203,5.382019043
89.75,22.76983643,42.02700806,5.379615784
90,22.63759995,42.21494675,5.502445221
90.25,22.54571915,42.33748627,5.273048401
90.5,22.42723846,42.03252029,5.309661865
90.75,22.23045349,42.04659653,5.284572601
91,22.2340126,42.70476151,5.332035065
91.25,21.62831497,42.12094116,5.282394409
91.5,21.62907791,42.14778519,5.277381897
91.75,21.60639572,42.42764282,5.280750275
92,21.94193649,42.03692627,5.284729004
92.25,21.77573776,42.07196426,5.28604126
92.5,21.67823029,42.57564926,5.286979675
92.75,21.69366455,42.04015732,5.282939911
93,21.43347931,42.12963104,5.282272339
93.25,21.70896912,42.47761536,5.2838974
93.5,21.13783264,42.14476395,5.285476685
93.75,20.76661301,42.10983276,5.283985138
94,20.80506134,42.63429642,5.279243469
94.25,20.70454788,42.06546783,5.274337769
94.5,20.71646118,42.18852997,5.26908493
94.75,20.68712997,42.8835144,5.271347046
95,20.69674683,42.08420181,5.268913269
95.25,20.69363403,42.23106384,5.267284393
95.5,20.71749496,42.10587311,5.294326782
95.75,21.05449677,42.1436882,5.384632111
96,21.35685349,42.45127106,5.396057129
96.25,21.43024445,42.08818817,5.358543396
96.5,21.69592285,42.23718643,5.391864777
96.75,22.05489731,42.72603989,5.402339935
97,22.02590561,42.12918854,5.420150757
97.25,22.15926743,42.14347076,5.43932724
97.5,22.68107605,42.73949051,5.43983078
97.75,23.04883575,42.20751572,5.39365387
98,23.24060059,42.55644226,5.428565979
98.25,23.41571045,42.43602753,5.630226135
98.5,23.8782692,42.30477524,5.436435699
98.75,24.25769424,42.82614517,5.48078537
99,24.48543167,42.87279892,5.502052307
99.25,24.55448532,42.11943054,5.468448639
99.5,25.30658722,42.72159576,5.531509399
99.75,25.47795105,42.14660263,5.479686737
100,25.71136475,42.117733,5.478832245
100.25,26.37955475,42.26642227,5.496067047
100.5,26.70118713,42.5379715,5.509056091
100.75,27.12443924,42.41740799,5.54744339
101,27.22302246,42.75534058,5.545417786
101.25,27.94295502,42.39731598,5.559780121
101.5,28.28045273,42.40319443,5.582778931
101.75,28.49250793,43.0296402,5.593711853
102,29.26782227,42.42222214,5.591976166
102.25,29.30691147,42.42874908,5.591976166
102.5,29.63979721,42.95211411,5.590259552
102.75,29.78451538,42.43780899,5.5897789
103,30.36444855,43.0599823,5.589897156
103.25,30.68183517,42.45411301,5.590385437
103.5,30.97708511,42.75903702,5.590454102
103.75,31.20365524,42.47480774,5.590137482
104,31.76622772,42.49945068,5.590545654
104.25,32.02577209,42.96143341,5.590553284
104.5,32.3234024,42.49427032,5.592277527
104.75,33.05669785,42.44269562,5.592315674
105,33.27018356,42.78419876,5.591094971
105.25,33.43665314,42.32233429,5.75340271
105.5,33.59337997,42.32555389,5.590835571
105.75,34.43719101,42.94570541,5.64397049
106,34.71315384,42.50605392,5.669704437
106.25,34.80312347,42.29993439,5.745140076
106.5,35.45643234,42.78669357,5.599826813
106.75,35.74789429,42.31084824,5.561965942
107,35.87440109,42.32274628,5.564235687
107.25,35.99320984,42.69979095,5.562400818
107.5,36.73286438,42.33576965,5.560901642
107.75,36.89802933,42.34349442,5.557956696
108,37.08117676,42.83323288,5.557209015
108.25,37.25697708,42.32300949,5.556007385
108.5,37.94695282,42.32685471,5.557712555
108.75,38.21788406,42.83608627,5.563236237
109,38.34405899,42.33312988,5.565631866
109.25,38.92917633,42.54016495,5.565673828
109.5,39.34339523,42.68284988,5.617286682
109.75,39.55387878,42.35966873,5.615215302
110,40.03942871,42.36077881,5.611896515
110.25,40.44066238,42.97878647,5.611522675
110.5,40.81528473,42.36723328,5.6121521
110.75,40.95322037,42.37413406,5.627193451
111,41.69462967,43.12256241,5.633575439
111.25,41.8474617,42.38256073,5.647716522
111.5,42.06813812,42.46660614,5.730892181
111.75,42.12439728,42.66425323,5.821521759
112,42.26105881,42.39825821,5.667438507
112.25,42.82124329,42.92843246,5.735206604
112.5,43.08809662,42.39356232,5.834514618
112.75,43.35260773,42.39490128,5.781906128
113,44.04476929,42.93792343,5.871944427
113.25,44.38874054,42.38371658,6.039718628
113.5,44.64077759,42.39837646,5.926734924
113.75,45.58016968,42.85066986,5.947662354
114,45.71422577,42.14758682,5.946437836
114.25,45.96224594,42.21738815,5.945941925
114.5,46.13160706,42.99824524,5.911712646
114.75,46.91637421,42.5404892,5.912460327
115,47.13635254,43.06906128,5.97485733
115.25,47.28483963,42.93812943,5.975086212
115.5,47.49637985,42.56346893,5.932254791
115.75,47.89804459,42.66621017,5.951892853
116,48.36449814,42.71874237,5.950141907
116.25,48.55424881,42.47796631,5.967884064
116.5,48.76545715,42.90587234,5.974632263
116.75,49.46856689,42.4661026,5.948684692
117,49.58974457,42.47654724,5.950489044
117.25,49.78678894,42.87309265,5.950077057
117.5,49.95969772,42.47070313,5.949588776
117.75,49.98104858,42.47115707,5.950077057
118,50.11426163,42.8374176,5.950077057
118.25,49.66587067,42.47408676,5.949108124
118.5,49.526371,42.50844574,5.950717926
118.75,49.53754044,42.98612976,5.95331955
119,49.06738663,42.46345139,5.953910828
119.25,48.78623581,42.46790314,5.954391479
119.5,48.74658203,42.78857422,5.954460144
119.75,48.77575302,42.46350098,5.954460144
120,48.6492157,42.91165543,5.954460144
120.25,48.73784256,42.47574234,5.950523376
120.5,48.29622269,42.47684479,6.177589417
120.75,48.3314743,43.19179535,5.951644897
121,48.35462952,42.57715225,6.004962921
121.25,47.61727142,42.5880928,6.124752045
121.5,47.3361969,43.09994125,5.859207153
121.75,47.24039841,42.49761963,5.859859467
122,47.32061768,42.48979187,5.864814758
122.25,47.42639923,42.48868561,5.8659935
122.5,46.99907303,43.05757141,5.865371704
122.75,46.73684692,42.49765778,5.859596252
123,46.47361374,42.63345718,5.858169556
123.25,46.17213821,42.95073318,5.858097076
123.5,46.14846802,42.49737549,5.853363037
123.75,45.97874451,42.51173401,5.852046967
124,46.06375885,42.97332764,5.853176117
124.25,46.22453308,42.52139282,5.861557007
124.5,45.83341217,42.48386383,5.862342834
124.75,45.8055687,42.4901619,5.858566284
125,45.66529083,43.11033249,5.856987
125.25,45.67908478,42.48519897,5.893863678
125.5,45.2719574,42.48862076,5.885723114
125.75,44.82854843,42.92491531,6.004714966
126,44.70588303,42.67660522,5.958625793
126.25,44.75585556,42.610569,5.945011139
126.5,45.01460648,43.11071777,5.943130493
126.75,44.54317474,42.49445343,5.944648743
127,44.57745743,42.50138474,6.035369873
127.25,44.46009064,42.80241776,5.960544586
127.5,44.21366882,42.63604355,6.17515564
127.75,43.83340836,42.6423378,6.121452332
128,43.85458755,42.62966156,6.138286591
128.25,43.90607071,42.63201141,6.13948822
128.5,43.82542801,43.14844513,6.274879456
128.75,44.07080841,42.65900803,6.076793671
129,43.52171326,42.72909927,6.114627838
129.25,43.31355286,42.72454834,6.115226746
129.5,43.40299988,43.14283371,6.130344391
129.75,43.34905624,42.86890411,6.102367401
130,42.62295532,42.68547821,6.105846405
130.25,42.54470825,43.35506439,6.129302979
130.5,42.69023132,42.6493454,6.121273041
130.75,42.70452118,42.65462875,6.132919312
131,42.30256271,43.3061409,6.113868713
131.25,42.29977036,42.80970764,6.100662231
131.5,42.10489655,43.09088135,6.135414124
131.75,42.53390503,43.57275009,6.017292023
132,41.37330246,43.28688431,6.015777588
132.25,41.3840065,42.81523132,6.015872955
132.5,41.25954437,42.92008591,6.01593399
132.75,41.44164276,42.84447479,6.01593399
133,41.47280121,43.3470192,6.016422272
133.25,41.0007515,42.90320969,6.016422272
133.5,41.07491302,42.92852402,6.017253876
133.75,40.78865433,43.28009033,6.0157547
134,40.35437775,42.87482071,6.015060425
134.25,39.98368454,42.89674759,6.013816833
134.5,40.02462769,43.24043274,6.013736725
134.75,40.12062836,42.86107635,6.014419556
135,39.93386841,43.28818893,6.013938904
135.25,40.10081863,42.90458298,6.057056427
135.5,39.68820953,42.95210648,6.016834259
135.75,39.495224,43.36101151,6.068256378
136,39.29837418,42.88710403,6.089630127
136.25,38.85442352,42.92134094,6.21383667
136.5,38.83733749,42.99198532,6.034873962
136.75,38.71503067,42.97225571,5.990592957
137,38.89873123,43.60629654,5.990852356
137.25,38.85144424,43.07718277,5.991897583
137.5,38.42288208,42.98186111,5.994262695
137.75,38.2113266,43.52413559,5.994636536
138,38.28789139,43.00648117,5.991832733
138.25,37.93821335,42.97948456,5.988327026
138.5,37.55392838,43.49547195,5.988006592
138.75,37.45334625,43.01412201,5.989612579
139,37.56179047,42.90769958,5.988773346
139.25,37.46691895,43.18215561,5.987709045
139.5,37.18654251,42.97650909,5.998188019
139.75,37.22994232,42.93913651,6.038951874
140,37.00579453,42.93825531,6.09344101
140.25,37.00889969,42.91083527,6.091579437
140.5,36.52999496,43.15750122,6.08997345
140.75,36.34963608,42.99829483,6.121788025
141,36.35866547,42.91939545,6.1445961
141.25,36.50617599,42.93933868,6.161277771
141.5,36.78480148,43.02733612,6.180072784
141.75,36.28007126,42.96221161,6.318515778
142,36.08399963,43.12489319,6.320655823
142.25,36.39584732,43.55435181,6.103748322
142.5,35.56473541,42.95723343,6.210968018
142.75,35.30461502,43.46567535,6.338550568
143,35.20086288,43.03396988,6.202327728
143.25,35.17198181,42.96146011,6.272319794
143.5,35.40184784,43.55751801,6.258640289
143.75,35.03231812,43.09395218,6.442298889
144,34.97911835,43.3560524,6.276767731
144.25,34.79654694,43.66033173,6.292491913
144.5,34.96236038,42.97903061,6.292102814
144.75,34.48651123,43.01268005,6.292209625
145,34.05989838,43.08429337,6.27122879
145.25,33.99482727,42.94797134,6.294475555
145.5,33.62227249,43.27991104,6.275375366
145.75,33.57995987,43.00923538,6.263587952
146,33.76958466,43.06316757,6.270202637
146.25,33.34620285,43.49172211,6.270740509
146.5,33.18444824,43.00951385,6.261440277
146.75,33.21689987,43.35803986,6.268104553
147,33.11257553,43.07674026,6.288024902
147.25,32.60501862,43.05885315,6.275859833
147.5,32.41921997,43.75872803,6.275859833
147.75,32.51147842,43.46595764,6.273887634
148,32.46408463,43.53961563,6.273651123
148.25,32.06103897,43.60296249,6.273651123
148.5,32.09430695,43.34206772,6.273651123
148.75,31.86737823,43.23994064,6.273109436
149,31.53164291,43.86615753,6.272636414
149.25,31.21276474,43.29491425,6.272911072
149.5,31.11309814,43.21380997,6.273780823
149.75,31.2234993,43.7921257,6.274494171
150,31.14554977,43.26018906,6.273731232
150.25,30.83042145,43.28836823,6.2733078
150.5,30.87986755,43.67013931,6.2733078
150.75,30.57434082,43.21842957,6.326339722
151,31.0134964,43.26319885,6.27363205
151.25,30.10515594,43.40189362,6.309570313
151.5,29.72616577,43.22955704,6.34400177
151.75,29.59253311,43.76033401,6.314796448
152,29.69007492,43.21330643,6.17117691
152.25,29.52785873,43.2283783,6.170597076
152.5,29.56299973,43.70924377,6.136707306
152.75,29.34841156,43.13596344,6.137340546
153,29.10245895,43.19083786,6.134716034
153.25,29.05463028,43.69634628,6.13129425
153.5,28.59808731,43.31932449,6.13180542
153.75,28.56399155,43.36733246,6.128940582
154,28.39398193,43.2506485,6.128681183
154.25,28.52574158,43.26117706,6.12613678
154.5,28.75588226,43.55841064,6.123661041
154.75,28.37533188,43.37883759,6.124702454
155,28.36689758,43.25828934,6.122436523
155.25,28.14076996,43.79509735,6.12015152
155.5,28.23529434,43.25241852,6.118164063
155.75,27.82978821,43.25863647,6.114837646
156,27.40096283,43.76854324,6.110298157
156.25,27.34858322,43.31575012,6.167514801
156.5,27.37312317,43.35309601,6.073974609
156.75,27.43225098,43.9380188,6.282272339
157,27.13218307,43.29790878,6.362670898
157.25,27.12857819,43.32188034,6.537437439
157.5,26.97875214,43.9240036,6.410373688
157.75,26.95752335,43.38690567,6.382305145
158,26.8377037,43.31457901,6.400096893
158.25,26.13955688,43.38426971,6.396663666
158.5,26.13295746,43.88237381,6.396190643
158.75,26.1416893,43.30907822,6.396068573
159,26.21726608,43.55067062,6.395832062
159.25,26.39847565,43.25756454,6.487892151
159.5,25.84507751,43.25880432,6.451019287
159.75,25.55268097,43.91144562,6.468727112
160,25.90158463,43.33523941,6.469215393
160.25,25.3833313,43.61374664,6.434509277
160.5,24.8251915,43.15792084,6.497528076
160.75,24.7173996,42.83306885,6.486923218
161,24.82598495,42.82807159,6.451530457
161.25,24.7066803,43.19895935,6.451877594
161.5,24.58906555,43.0441246,6.452152252
161.75,24.40892029,43.08437729,6.489360809
162,24.20989227,43.60300446,6.454906464
162.25,24.59291458,43.07539749,6.485198975
162.5,23.92278671,43.08602142,6.492176056
162.75,23.60224915,43.42242432,6.458641052
163,23.54043198,43.10165787,6.458641052
163.25,23.603405,43.48402405,6.458641052
163.5,23.54367065,43.17363358,6.459163666
163.75,23.60630798,43.53829956,6.458774567
164,23.2373848,43.54160309,6.459087372
164.25,23.21134949,43.72344971,6.460025787
164.5,23.06678009,43.2534256,6.460800171
164.75,23.11653137,43.35969543,6.461402893
165,22.68645477,43.0573616,6.461372375
165.25,22.40581131,43.48784256,6.461372375
165.5,22.40658569,42.97526169,6.461372375
165.75,22.47614288,42.97838593,6.461372375
166,22.66435623,43.49546051,6.459102631
166.25,22.50817108,42.95911026,6.502902985
166.5,22.570755,42.96777344,6.464744568
166.75,22.6453743,43.41501999,6.515888214
167,22.47642899,43.00224686,6.50276947
167.25,22.1946373,42.94282532,6.388801575
167.5,21.89837265,43.32148361,6.387950897
167.75,21.86516571,42.92979813,6.389354706
168,21.8092804,42.93307114,6.38891983
168.25,21.79841995,43.32983017,6.389076233
168.5,22.15589523,42.94042969,6.390331268
168.75,21.99227905,42.94715118,6.386543274
169,22.02073669,43.39218903,6.385887146
169.25,22.03995132,42.96466827,6.386207581
169.5,21.75180054,43.00516891,6.384654999
169.75,21.69368362,43.61976624,6.384067535
170,21.20477295,42.99402237,6.393398285
170.25,21.2245903,43.00494766,6.393852234
170.5,21.20497131,43.62182999,6.392276764
170.75,21.12141037,43.00571823,6.385047913
171,21.10517883,43.06324387,6.391395569
171.25,21.21671295,43.33097076,6.38180542
171.5,21.24324799,43.33836746,6.379043579
171.75,21.18097305,43.03849411,6.443481445
172,21.15654755,43.03957748,6.444458008
172.25,21.17937088,43.60205078,6.529930115
172.5,21.13185883,43.06078339,6.423595428
172.75,21.10397339,43.08849716,6.534980774
173,21.33136749,43.21120071,6.430717468
173.25,21.65581131,43.09346771,6.574676514
173.5,21.63908768,43.28548813,6.450061798
173.75,21.59100342,43.0918045,6.571975708
174,22.13576508,43.09301376,6.577720642
174.25,22.22118759,43.43610001,6.647285461
174.5,22.21128464,43.05311966,6.649375916
174.75,22.1921463,43.20579529,6.649623871
175,22.82765579,43.67032623,6.748474121
175.25,23.14270782,43.07325745,6.65240097
175.5,23.34141159,43.07578659,6.666797638
175.75,23.99874115,43.493927,6.654476166
176,24.29221344,43.07692337,6.672241211
176.25,24.58852005,43.08265305,6.674171448
176.5,25.06497955,43.53356552,6.691822052
176.75,25.48228455,43.09054184,6.678279877
177,25.65112686,43.12176514,6.674324036
177.25,25.73296738,43.32532883,6.645175934
177.5,25.83388901,43.08375931,6.644134521
177.75,26.3233223,43.35675812,6.667129517
178,26.68664551,43.08950043,6.652099609
178.25,26.79936218,43.08534622,6.651611328
178.5,26.92577744,43.85763168,6.651611328
178.75,27.44445801,43.091465,6.651611328
179,27.84609222,43.09137726,6.652099609
179.25,28.19890594,43.41449738,6.654388428
179.5,28.40247726,43.09488297,6.654872894
179.75,29.23839569,43.12451172,6.655361176
180,29.49179077,43.64258957,6.654872894
180.25,29.69839478,43.25026703,6.654430389
180.5,29.8216362,43.80447769,6.654327393
180.75,30.63173676,43.79016495,6.654327393
181,30.97883224,43.21188354,6.65335083
181.25,31.12464523,43.48512268,6.650985718
181.5,31.51455688,43.21731567,6.771465302
181.75,31.91909027,43.21944046,6.65076828
182,32.25154877,43.81623459,6.70230484
182.25,32.45067596,43.22066879,6.719406128
182.5,33.08776474,43.22219467,6.853599548
182.75,33.3061409,43.61476517,6.567058563
183,33.579422,43.23035431,6.561786652
183.25,34.07290649,43.23369217,6.561897278
183.5,34.38562012,43.5997963,6.563217163
183.75,34.76696014,43.24057007,6.562793732
184,35.01581955,43.23629379,6.560070038
184.25,35.64869308,43.85925674,6.557559967
184.5,35.94215393,43.25005722,6.555343628
184.75,36.07888794,43.46643448,6.552921295
185,36.673069,43.22137451,6.551456451
185.25,37.09852982,43.212883,6.549617767
185.5,37.20242691,43.81919098,6.548179626
185.75,37.24536514,43.13599777,6.548557281
186,37.83851242,43.07149887,6.550132751
186.25,38.05585098,43.32302856,6.551582336
186.5,38.33269119,43.10969162,6.585754395
186.75,38.52846909,43.62728882,6.636001587
187,39.21043777,43.08773422,6.663158417
187.25,39.60121918,43.23511505,6.69373703
187.5,39.64825439,43.47792053,6.693199158
187.75,40.19136047,43.08832932,6.724754333
188,40.60051346,43.09324265,6.695976257
188.25,40.86478043,43.69379807,6.735202789
188.5,41.5774498,43.11701202,6.754089355
188.75,41.93447113,43.11795044,6.791606903
189,42.28145218,43.18593597,6.72000885
189.25,43.0330658,43.4610405,6.849273682
189.5,43.40975189,43.11782074,6.793533325
189.75,43.42650604,43.11845779,6.810832977
190,43.91928864,43.70384216,6.810741425
190.25,44.42160416,43.09126663,6.810413361
190.5,44.5460434,43.45640564,6.809932709
190.75,44.69573212,43.51895142,6.814113617
191,44.83571625,43.05817795,6.829410553
191.25,45.60691833,43.35713959,6.829883575
191.5,45.81414413,43.24409103,6.805809021
191.75,45.95082474,43.13566589,6.817966461
192,46.13802338,43.59657669,6.826564789
192.25,46.71652985,43.1916275,6.829372406
192.5,47.17977524,43.11206818,6.832275391
192.75,47.28937531,43.50330353,6.81230545
193,48.12232208,43.08382416,6.82427597
193.25,48.40478897,43.09331894,6.817092896
193.5,48.6186142,43.74837494,6.850700378
193.75,48.76804733,43.18118286,6.752124786
194,49.41915512,43.21243286,6.752124786
194.25,49.78515625,43.27112961,6.752613068
194.5,49.98706055,43.12439346,6.752124786
194.75,50.1872673,43.65325546,6.752124786
195,50.0715065,43.10685349,6.752124786
195.25,50.23954773,43.12270737,6.751636505
195.5,49.80792999,43.55401993,6.752124786
195.75,49.71317291,43.37519836,6.752124786
196,49.58097839,43.36857605,6.760421753
196.25,49.48985291,43.54354095,6.759933472
196.5,48.86333466,44.62947083,6.759933472
196.75,48.83718491,43.43266296,6.75944519
197,48.93612289,43.34716034,6.759365082
197.25,48.68719864,43.581604,6.905208588
197.5,48.64386749,43.29642487,6.758014679
197.75,48.62955475,43.79565048,6.811782837
198,48.41767502,43.26792145,6.831798553
198.25,47.94229507,43.26802826,6.803829193
198.5,47.68187332,43.75847244,6.733909607
198.75,47.59954453,43.29732895,6.72977829
199,47.59424591,43.32263947,6.731170654
199.25,47.68517685,43.94376373,6.730903625
199.5,47.25022888,43.27832031,6.730464935
199.75,47.3016777,43.30743408,6.73102951
200,47.23865509,43.96772385,6.731048584
200.25,46.98260498,43.29053879,6.728790283
200.5,46.63467407,43.72974014,6.728439331
200.75,46.28418732,43.32090759,6.72826767
201,46.16775513,43.34852982,6.75724411
201.25,46.23556137,43.70159149,6.767150879
201.5,46.17208099,43.3290062,6.717609406
201.75,45.90513229,43.32218552,6.78850174
202,45.96247864,43.93294144,6.785293579
202.25,45.25033569,43.31981277,6.786655426
202.5,44.95571136,43.31172562,6.784832001
202.75,44.54743958,44.03587341,6.787826538
203,44.50843048,43.3695755,6.830699921
203.25,44.57650757,44.0562439,6.779968262
203.5,44.7502861,43.431427,6.870410919
203.75,44.6975441,43.32816315,6.878025055
204,44.54966736,43.93164063,6.823741913
204.25,44.27741623,43.40287781,6.858524323
204.5,43.90047073,43.32028198,6.864688873
204.75,43.53559113,43.69432449,6.871688843
205,43.47228622,43.33458328,6.890174866
205.25,43.54559708,43.37991333,7.015918732
205.5,43.61525726,43.95682907,6.951187134
205.75,43.18828583,43.36711502,6.968322754
206,43.0773735,43.40703201,6.934215546
206.25,43.22285461,43.82426071,6.935909271
206.5,42.76166153,43.40736008,6.934494019
206.75,42.47572708,43.43880463,6.934455872
207,42.46359634,43.87680817,6.990966797
207.25,42.61861038,43.46783066,6.95677948
207.5,42.52567291,43.37923813,6.957645416
207.75,41.9996109,43.79294205,6.961143494
208,41.98170471,43.37718582,6.943546295
208.25,42.00113678,43.37733078,6.947715759
208.5,41.72820282,43.7224617,6.933998108
208.75,42.06590271,43.48351288,6.9333992
209,41.06044769,43.57606888,6.931800842
209.25,41.01861954,43.99684143,6.932037354
209.5,40.90457535,43.38288498,6.932037354
209.75,40.87849426,43.42877197,6.933654785
210,41.10665894,43.4823761,6.93347168
210.25,40.68774796,43.39323807,6.933021545
210.5,40.67836761,44.00668716,6.932872772
210.75,40.51711655,43.4757309,6.933357239
211,40.80359268,43.49940109,6.931941986
211.25,39.9778595,43.89532089,6.931941986
211.5,39.83981323,43.43286896,6.931941986
211.75,39.68608856,43.7695694,6.9320755
212,39.82670593,43.42658997,7.059970856
212.25,39.67023849,43.44106293,6.930511475
212.5,39.85086823,44.17347336,6.983108521
212.75,39.33242035,43.57882309,7.036533356
213,39.27985382,44.18122482,7.08449173
213.25,39.33310318,43.81194687,7.005268097
213.5,39.19626999,43.67127228,7.001564026
213.75,38.71229553,44.14471436,7.003715515
214,38.30949402,43.74819946,7.005466461
214.25,38.2789917,43.67700958,7.003875732
214.5,38.39990997,44.29925537,7.00504303
214.75,38.33254242,43.71709061,7.001914978
215,38.42214203,44.35418701,7.000213623
215.25,38.06964111,43.73960876,6.997951508
215.5,37.8483696,43.69911957,6.996463776
215.75,37.81134033,44.1348381,6.997138977
216,37.2105217,43.77745056,6.995651245
216.25,37.16436768,43.69947815,6.993415833
216.5,36.97555923,44.03326035,7.007228851
216.75,36.99581146,43.74177933,7.012058258
217,37.1588974,43.76851273,7.012744904
217.25,37.02572632,44.39011383,7.073993683
217.5,36.85622025,43.71430588,7.072254181
217.75,36.58340454,44.04160309,7.159233093
218,36.94832993,43.78237534,7.089599609
218.25,36.21272278,43.74843597,6.982273102
218.5,35.95472336,44.02151108,7.148246765
218.75,35.91283035,43.76126099,7.256984711
219,35.89058304,43.71864319,7.181819916
219.25,36.0604248,44.18417358,7.157657623
219.5,35.67967606,43.65798187,7.173191071
219.75,35.5051918,43.73130035,7.172473907
220,35.84482956,44.3196907,7.181064606
220.25,35.39261246,43.22410583,7.189529419
220.5,34.89657211,43.22683334,7.189342499
220.75,34.86921692,43.28695297,7.289100647
221,34.81973267,43.54317856,7.164741516
221.25,34.8614502,43.45360565,7.212936401
221.5,35.03081512,44.01089096,7.212291718
221.75,34.55971909,43.4623642,7.212425232
222,34.59814835,43.46515274,7.18636322
222.25,34.37004471,43.76656723,7.192958832
222.5,34.4900589,43.43346024,7.196121216
222.75,33.64471436,43.43442154,7.192951202
223,33.49611664,43.94020844,7.191425323
223.25,33.50249863,43.78047943,7.196563721
223.5,33.55830002,43.43484497,7.192626953
223.75,33.70414734,43.82582092,7.203071594
224,33.78988266,43.43772888,7.191101074
224.25,33.28574371,43.75159836,7.130046844
224.5,33.16215515,43.42781067,7.134853363
224.75,33.12903214,43.7795639,7.1379776
225,33.07704544,44.06649399,7.1379776
225.25,32.47719955,43.46465683,7.136882782
225.5,32.3025589,43.31013489,7.140277863
225.75,32.47549057,43.63047791,7.141868591
226,32.28700638,43.25901031,7.14138031
226.25,32.23339844,43.26401138,7.14138031
226.5,32.0099678,43.78845215,7.14138031
226.75,31.66944122,43.24847412,7.144100189
227,32.213871,43.52780151,7.144100189
227.25,31.11575699,43.22554779,7.144100189
227.5,30.84112167,43.2359848,7.143291473
227.75,30.96601105,43.79191589,7.32000351
228,30.89693451,43.3331604,7.143352509
228.25,31.06887817,43.56974792,7.196659088
228.5,30.59768295,44.40120316,7.21162796
228.75,30.45869446,43.82162094,7.06080246
229,30.41423416,43.98313141,7.060276031
229.25,30.17728806,43.56498718,7.059234619
229.5,29.70827866,43.44926453,7.060436249
229.75,29.71640778,43.72636032,7.058879852
230,29.72393417,43.49346924,7.057186127
230.25,29.69929886,43.44828796,7.05696106
230.5,29.85512543,43.87071609,7.054912567
230.75,29.38325119,43.44885254,7.055732727
231,29.1497345,43.44931412,7.053852081
231.25,29.41202164,43.83101273,6.978878021
231.5,28.82071304,43.46260834,6.9752388
231.75,28.44110107,43.46735382,6.988746643
232,28.35721588,43.77596283,6.988967896
232.25,28.47999191,43.47781754,7.012756348
232.5,28.7646904,43.68569946,7.06943512
232.75,28.26370621,43.48675156,7.066539764
233,28.32209015,43.50357056,7.065570831
233.25,28.16264725,43.6667366,7.190921783
233.5,28.72136307,43.48804474,7.002735138
233.75,27.85685349,43.51422119,7.061344147
234,27.35477448,43.62017822,7.126686096
234.25,27.36903763,43.98633575,7.197116852
234.5,27.46281433,43.59354401,7.179195404
234.75,27.48426437,43.51441956,7.313659668
235,27.67488098,44.00554276,7.257175446
235.25,27.08787537,43.58831406,7.236644745
235.5,27.08963013,43.53284836,7.267093658
235.75,26.93817902,44.07345581,7.267272949
236,26.90547562,43.54753494,7.272270203
236.25,26.29750443,43.57105637,7.28540802
236.5,26.16266632,43.97957611,7.266426086
236.75,26.10903168,43.5872879,7.266376495
237,26.04855728,43.58714676,7.26669693
237.25,26.25836182,44.16866302,7.268817902
237.5,26.30212021,43.55155182,7.424064636
237.75,25.86857605,43.54889679,7.294036865
238,25.79562378,43.99214554,7.31206131
238.25,25.74202347,43.55786133,7.313014984
238.5,25.55583191,43.84606934,7.312957764
238.75,24.88939285,44.05728912,7.28837204
239,24.98429108,43.56171799,7.28994751
239.25,24.88529587,43.56240082,7.301395416
239.5,24.66905975,44.17602539,7.292789459
239.75,24.71298218,43.54618454,7.304027557
240,24.84374619,43.83594894,7.329063416
240.25,24.48361588,43.92120743,7.296051025
240.5,24.43309021,43.64675522,7.31798172
240.75,24.45962143,43.94063568,7.320854187
241,23.93715668,43.65019989,7.330978394
241.25,23.57781982,43.65307999,7.330158234
241.5,23.42920685,43.97373962,7.329906464
241.75,23.38054276,43.6605835,7.329906464
242,23.63375854,43.74345398,7.330970764
242.25,23.26016998,43.98770523,7.331264496
242.5,23.26613617,43.67583466,7.331687927
242.75,23.15967178,43.68873596,7.331344604
243,23.0020256,44.10363388,7.331344604
243.25,23.29352188,43.70000076,7.329948425
243.5,22.88875961,43.79761887,7.329948425
243.75,22.623806,44.15533066,7.329948425
244,22.43198395,44.24952316,7.329948425
244.25,22.61887741,43.99074173,7.330574036
244.5,22.74024963,44.7203598,7.520801544
244.75,22.63781738,43.78582382,7.329853058
245,22.63103104,43.79156113,7.38306427
245.25,22.5774498,44.41058731,7.423099518
245.5,22.61988831,43.79378891,7.443656921
245.75,22.54434586,43.79262161,7.366481781
246,22.1281662,43.79248428,7.363079071
246.25,22.07637787,43.79769516,7.364521027
246.5,22.12870789,44.3605957,7.362621307
246.75,22.42496109,43.79738617,7.362438202
247,22.13084793,43.80456543,7.361785889
247.25,22.15452576,44.20446396,7.359737396
247.5,22.06853104,43.80768967,7.361385345
247.75,22.28008652,43.80955887,7.357082367
248,21.76481628,44.33839798,7.357883453
248.25,21.36452866,43.81571579,7.357559204
248.5,21.38187408,43.81191635,7.356624603
248.75,21.43437958,44.36942673,7.355228424
249,21.53637314,43.82191849,7.356025696
249.25,21.4622612,44.02318573,7.353908539
249.5,21.4787674,43.85743332,7.353172302
249.75,21.41926193,43.89361954,7.355072021
250,21.54718018,44.35380554,7.413799286
250.25,21.46696091,43.82567215,7.428325653
250.5,21.4831543,43.88631439,7.455097198
250.75,21.49937439,44.66016769,7.454284668
251,22.03700638,43.86346054,7.419116974
251.25,21.9591217,43.8707428,7.46478653
251.5,22.02310181,43.91749191,7.615474701
251.75,22.04887009,43.98470306,7.652679443
252,22.57381058,44.38343048,7.511486053
252.25,22.53950882,43.89537811,7.696083069
252.5,22.6604538,43.89881516,7.629524231
252.75,22.90710068,44.27695847,7.663654327
253,23.33308029,43.86636734,7.663738251
253.25,23.68945694,43.86725235,7.664108276
253.5,23.6334343,44.49046326,7.664134979
253.75,24.25816345,43.97502518,7.719490051
254,24.57019424,43.99807739,7.663135529
254.25,24.72131348,44.32963943,7.678524017
254.5,25.30970001,43.88649368,7.723464966
254.75,25.7393837,43.91106796,7.715053558
255,26.00838852,44.37118912,7.688289642
255.25,26.60790253,43.8785553,7.706771851
255.5,26.83450317,43.90758133,7.677345276
255.75,27.07065201,44.6268959,7.731918335
256,27.2426033,43.95903397,7.703575134
256.25,27.75863647,44.21533585,7.687332153
256.5,28.23098373,43.8799324,7.685920715
256.75,28.51154709,43.91273499,7.72114563
257,28.70952606,44.56253433,7.727134705
257.25,29.3968277,43.87904739,7.727619171
257.5,29.61880112,43.962677,7.727020264
257.75,29.80006027,44.50762939,7.726543427
258,29.92770767,43.93779373,7.72687149
258.25,30.61394501,43.89860153,7.726902008
258.5,30.74308395,44.34241104,7.728805542
258.75,30.98373032,43.91192245,7.729297638
259,31.79128265,43.82076263,7.729415894
259.25,31.86148071,43.99754715,7.729297638
259.5,32.21547318,44.11641312,7.729785919
259.75,32.41854477,44.61209869,7.729423523
260,33.35111237,44.31732559,7.728160858
260.25,33.43995667,44.08799744,7.727489471
260.5,33.70614243,44.46046066,7.772186279
260.75,34.33153152,44.02409744,7.744930267
261,34.66828918,44.05234528,7.780830383
261.25,35.01010132,44.6581192,7.840263367
261.5,35.42524719,44.03638458,7.725631714
261.75,35.78599548,44.03997803,7.723968506
262,36.111866,44.43525696,7.725837708
262.25,36.28465271,44.08485413,7.681777954
262.5,36.88750839,44.48516464,7.683189392
262.75,37.15496445,44.39979553,7.681995392
263,37.17780304,44.1061058,7.679294586
263.25,37.11849594,44.31990433,7.683879852
263.5,37.93986893,44.14640427,7.702262878
263.75,37.98051453,44.0795517,7.697330475
264,38.31744003,44.68284607,7.69966507
264.25,38.62026978,44.1409874,7.704391479
264.5,39.45841217,44.30426025,7.698860168
264.75,39.56006622,44.1206665,7.696815491
265,39.77116394,44.25408173,7.695064545
265.25,40.63844681,44.66769409,7.70470047
265.5,40.83728409,44.14834213,7.743339539
265.75,41.01197052,44.24505615,7.762775421
266,41.08774567,44.18265533,7.773143768
266.25,41.90566254,44.44472122,7.974384308
266.5,42.01130295,44.27736664,7.823707581
266.75,42.15924835,44.19107819,7.842227936
267,42.85037994,44.8125267,7.917320251
267.25,43.03300476,44.19920731,8.017097473
267.5,43.36889267,44.23970032,7.975139618
267.75,43.56698227,44.79171753,7.997089386
268,44.03062057,44.1468544,8.022304535
268.25,44.45027924,44.15205002,8.021606445
268.5,44.49705505,44.54471588,8.020767212
268.75,44.99662018,44.22608185,8.019855499
269,45.47182083,44.36631012,8.017311096
269.25,45.66910553,44.34000397,8.187786102
269.5,45.87334442,44.16981506,8.018115997
269.75,46.6170845,44.76338577,8.039493561
270,46.6847229,44.25138092,8.039573669
270.25,46.94762802,44.17683411,8.051811218
270.5,47.03858566,44.79444122,8.021568298
270.75,47.49274826,44.28483963,8.034259796
271,47.96906662,44.25335693,8.056957245
271.25,48.1359787,44.62514496,8.024459839
271.5,49.03001785,44.18853378,8.016033173
271.75,49.08653641,44.23377609,8.017124176
272,49.40630722,44.89738083,8.018936157
272.25,49.57979584,44.2338829,8.008468628
272.5,49.53901291,44.20339203,8.015090942
272.75,49.72100449,44.77685165,7.89610672
273,49.31916428,44.20500946,7.896064758
273.25,49.08710098,44.26495743,7.895915985
273.5,49.32355499,44.42646027,7.895427704
273.75,48.5140686,44.27363968,7.89528656
274,48.4303627,44.70386124,7.895301819
274.25,48.4854126,44.490448,7.895301819
274.5,48.59770584,44.64213943,7.894813538
274.75,48.76153564,45.11740494,7.894813538
275,48.26662445,44.47006607,7.894813538
275.25,48.32688904,44.43815231,7.894813538
275.5,48.00386047,44.33417892,7.895305634
275.75,47.83138657,44.36688232,7.895305634
276,47.32762527,44.92514038,7.895793915
276.25,47.35406494,44.32658768,7.925876617
276.5,47.44033813,44.3286705,8.015174866
276.75,47.39794159,44.88782883,7.896522522
277,47.04364014,44.38112259,7.949962616
277.25,47.08333206,43.90598679,7.939655304
277.5,46.88674545,44.48211288,7.759143829
277.75,47.37243271,43.90319061,7.752475739
278,46.13900757,43.90100479,7.751373291
278.25,46.08756256,44.71627045,7.750514984
278.5,45.99905014,44.11937714,7.746509552
278.75,46.18238449,44.09258652,7.744068146
279,46.07358932,44.19452286,7.740661621
279.25,45.87408066,44.08578873,7.738231659
279.5,45.65629959,44.66980743,7.737422943
279.75,45.70527267,44.0812912,7.734420776
280,45.51141739,44.08909607,7.731845856
280.25,45.66207123,44.72251511,7.731803894
280.5,45.12393951,44.09111786,7.728546143
280.75,44.66291046,44.09280777,7.732666016
281,44.59352875,44.5828743,7.84488678
281.25,44.54656982,44.10883713,7.799442291
281.5,44.6750412,44.25669098,7.822360992
281.75,44.34099579,44.72756958,7.902385712
282,44.34399796,44.05764771,7.839672089
282.25,44.16944504,44.06096268,7.837394714
282.5,44.74292374,44.49980927,7.871646881
282.75,43.5997467,43.98362732,8.019832611
283,43.40821838,43.98572159,7.925289154
283.25,43.35734558,44.55532837,8.016132355
283.5,43.31231308,43.95842743,7.991973877
283.75,43.4335022,43.96508026,7.911190033
284,43.60593414,44.40983582,7.967739105
284.25,43.14619827,43.97008896,7.967708588
284.5,43.16207886,44.13376999,7.967494965
284.75,42.90119553,44.01275635,7.968898773
285,42.85308075,43.95676804,7.967868805
285.25,42.19395447,44.44124985,8.137969971
285.5,42.13572693,43.97056961,7.96723175
285.75,42.29425812,44.23579025,7.986034393
286,42.37129593,44.53989029,7.986114502
286.25,42.0125351,43.97373199,7.977226257
286.5,42.13035965,43.97506714,8.011222839
286.75,41.97171021,44.52219391,8.003025055
287,42.23222351,43.96207428,7.968334198
287.25,41.20602036,43.96637726,7.98077774
287.5,41.11546707,44.39366913,7.96579361
287.75,41.10744858,43.93569946,7.968948364
288,41.22629166,43.96421814,7.965320587
288.25,41.1434021,44.35168457,7.993999481
288.5,41.02949142,43.98949432,8.021179199
288.75,40.84526443,43.98895264,8.003910065
289,40.63274002,44.35103226,8.003475189
289.25,40.62434769,44.0059166,8.003875732
289.5,40.44695663,44.13095856,8.003875732
289.75,39.91147995,45.12659454,8.005683899
290,39.90974045,44.81232071,8.005683899
290.25,39.98606491,44.74211884,8.003574371
290.5,39.73566055,45.23678589,8.003139496
290.75,40.07020569,44.63788605,8.003761292
291,39.60892868,44.58934021,8.003082275
291.25,39.64499283,44.92822266,8.002773285
291.5,39.36258698,44.57761383,8.002285004
291.75,39.05842972,44.57965469,8.002773285
292,38.62381744,45.2216301,8.001537323
292.25,38.57145691,44.62430191,8.069213867
292.5,38.57665253,45.07290649,8.001331329
292.75,38.53345108,44.61400604,8.001331329
293,38.20435333,44.62195206,8.054904938
293.25,38.29269409,45.13664627,8.252548218
293.5,37.8913269,44.60652924,7.902523041
293.75,37.79891205,44.60289764,7.902126312
294,37.26598358,45.20798111,7.902553558
294.25,37.1628685,44.58621597,7.902210236
294.5,37.14599228,44.48769379,7.904582977
294.75,37.20424652,44.43597794,7.919712067
295,37.29714203,44.52008057,7.920654297
295.25,36.95977402,44.9837532,7.922130585
295.5,36.99850845,44.59630585,7.923809052
295.75,37.07994843,44.64102173,7.939876556
296,36.77088928,45.14932251,7.948596954
296.25,36.78474426,44.5753479,7.948226929
296.5,36.40298462,44.58416748,7.948703766
296.75,36.06471634,45.45251465,7.945552826
297,36.00170135,44.73915482,7.98122406
297.25,36.03254318,44.63251495,7.92640686
297.5,36.08256912,45.24763107,8.102401733
297.75,35.77206421,44.63264084,8.055732727
298,35.49969864,44.64938736,8.059066772
298.25,35.70949173,45.03505325,8.028942108
298.5,34.76259613,44.66888046,8.071979523
298.75,34.71633148,44.67000198,8.109149933
299,34.769207,44.82953644,8.117408752
299.25,34.77823257,44.66926193,8.135875702
299.5,34.91518784,44.75758743,8.280147552
299.75,34.58360291,44.67271423,8.187587738
300,34.75762558,44.83101273,8.219776154
300.25,34.47991562,44.8738327,8.21962738
300.5,34.12740707,44.6300621,8.274051666
300.75,33.79276276,44.60262299,8.421794891
301,33.77342606,45.21575928,8.377269745
301.25,33.67787552,44.58888245,8.312660217
301.5,33.57832718,44.59430695,8.32818222
301.75,33.74743652,45.28376389,8.327877045
302,33.80841064,44.59168625,8.328578949
302.25,33.51629639,44.59452057,8.294647217
302.5,33.44487,45.19991302,8.356460571
302.75,33.13569641,44.60315704,8.332355499
303,33.42831802,44.60483932,8.308757782
303.25,32.92790985,45.02633286,8.329486847
303.5,32.47724152,44.62114716,8.321517944
303.75,32.3907547,44.82720184,8.321586609
304,32.42844009,45.26055145,8.314838409
304.25,32.5534935,44.64295197,8.31716156
304.5,32.29853821,44.97958755,8.333312988
304.75,32.22367096,44.66094589,8.339790344
305,31.93998718,44.6420517,8.340251923
305.25,32.30219269,45.25287628,8.338336945
305.5,31.50660324,44.7559433,8.337852478
305.75,31.16441345,45.01259613,8.338443756
306,31.15315247,45.20139694,8.337486267
306.25,31.10280228,44.66334915,8.338062286
306.5,31.04520035,45.04502869,8.338062286
306.75,31.13013077,44.69691849,8.33757782
307,30.77529526,44.73638153,8.33757782
307.25,30.84419632,45.11497116,8.337089539
307.5,30.6982193,44.68638611,8.33757782
307.75,30.15510178,44.69501114,8.33757782
308,29.80040741,45.35308075,8.33757782
308.25,29.72649002,44.76556015,8.403720856
308.5,29.81492615,44.69554138,8.334575653
308.75,30.07052994,44.68264771,8.363857269
309,29.55934525,44.72862244,8.409500122
309.25,29.59025192,45.26217651,8.573242188
309.5,29.34261703,44.7492218,8.312843323
309.75,29.07566833,44.70230103,8.251808167
310,28.71697235,45.29537964,8.252872467
310.25,28.62091827,44.7637558,8.252235413
310.5,28.6281395,44.70253372,8.255947113
310.75,28.71271515,45.21737289,8.251899719
311,28.65647125,44.74330139,8.25195694
311.25,28.83546829,44.76731873,8.251766205
311.5,28.29337692,45.23805237,8.249671936
311.75,28.32700348,44.74054337,8.249347687
312,28.10709,45.25494003,8.24565506
312.25,28.09505463,44.81773376,8.242908478
312.5,27.43475342,44.76797104,8.321674347
312.75,27.4154892,45.19752884,8.322647095
313,27.42741394,44.76960754,8.38212204
313.25,27.60855484,44.8120575,8.397422791
313.5,27.69776154,45.45561981,8.398006439
313.75,27.3208046,44.77793121,8.444179535
314,27.3692131,44.79290771,8.443862915
314.25,27.37437439,45.19433975,8.443763733
314.5,27.49377441,44.87932968,8.40411377
314.75,26.71084213,44.81178284,8.401062012
315,26.45347595,45.27479172,8.417598724
315.25,26.46972275,44.81038666,8.43265152
315.5,26.50926208,44.81813812,8.432170868
315.75,26.34513092,45.27473068,8.472564697
316,26.44353104,44.76849747,8.509178162
316.25,26.55741119,45.26540375,8.362155914
316.5,26.17993927,44.80590057,8.420280457
316.75,25.92816544,44.83782959,8.43687439
317,26.43542099,45.33437729,8.550056458
317.25,25.5020752,45.11211395,8.454868317
317.5,25.2411232,44.80980301,8.547225952
317.75,25.12110901,45.29749298,8.550388336
318,25.16914368,44.78559494,8.577365875
318.25,25.19647598,45.29805374,8.546546936
318.5,25.37248611,44.82879257,8.524219513
318.75,24.94356918,44.90666199,8.531654358
319,24.83592606,45.35027313,8.534111023
319.25,24.59149551,44.80699921,8.525806427
319.5,24.56867599,44.8528595,8.532920837
319.75,24.42785645,45.23373795,8.532035828
320,24.02561188,44.83431625,8.541007996
320.25,23.82828522,44.84598541,8.538391113
320.5,24.03534317,45.63286972,8.46081543
320.75,23.99508286,45.0869751,8.459720612
321,23.93968964,45.93731689,8.46100235
321.25,23.59684372,45.02018738,8.461406708
321.5,23.45343018,45.01281738,8.461406708
321.75,23.77375793,45.38251877,8.461406708
322,22.51309204,44.98876572,8.460918427
322.25,22.51085281,45.0070343,8.464027405
322.5,22.42499161,45.65330124,8.463787079
322.75,22.60297012,45.05848312,8.46427536
323,22.45168686,45.12696075,8.463302612
323.25,22.95248413,45.00344467,8.463291168
323.5,22.70228577,45.01852798,8.462463379
323.75,22.56193161,45.51552582,8.462467194
324,22.67593002,45.00778198,8.541919708
324.25,21.86034775,45.00756836,8.465457916
324.5,21.89109039,45.64090729,8.509815216
324.75,22.03367615,45.07310104,8.542064667
325,22.34910202,45.09414673,8.599658966
325.25,22.11186981,45.01443863,8.398735046
325.5,22.19399261,44.99845505,8.410850525
325.75,22.22843552,45.47113419,8.414459229
326,22.06723404,45.05541229,8.412742615
326.25,21.98534775,44.95477676,8.410861969
326.5,21.55666351,45.4526825,8.40549469
326.75,21.50378418,45.09529877,8.407588959
327,21.40409851,44.95919418,8.40914917
327.25,21.33932495,45.58651352,8.407970428
327.5,21.29540253,44.92024994,8.406520844
327.75,21.32165146,44.97872543,8.405887604
328,21.33852386,45.39591599,8.402889252
328.25,21.31425476,44.93801498,8.399562836
328.5,21.30462265,44.95346451,8.408119202
328.75,21.24003983,45.59005356,8.475112915
329,21.29720306,45.02435303,8.480636597
329.25,21.29235077,44.95780563,8.506118774
329.5,21.58859253,45.45146179,8.62430954
329.75,21.90528107,44.96346664,8.523742676
330,21.841259,44.99388504,8.523529053
330.25,21.84334564,45.60908508,8.611270905
330.5,21.94847107,45.0705986,8.64484024
330.75,22.58031845,45.06457901,8.581195831
331,22.86103058,45.3707428,8.585426331
331.25,22.89333725,45.00785065,8.558300018
331.5,23.34149551,45.40453339,8.637741089
331.75,23.42397308,44.95650482,8.60905838
332,23.60066223,44.97202682,8.591770172
332.25,23.66078568,45.72651672,8.605175018
332.5,24.49650955,45.04873276,8.606128693
332.75,24.6204071,44.97735214,8.669372559
333,24.89141846,45.48537827,8.605209351
333.25,25.10368347,44.99863052,8.619586945
333.5,25.74943161,45.02608109,8.567230225
333.75,25.91117096,45.44732285,8.589744568
334,26.18849945,44.97732162,8.568973541
334.25,26.75366974,45.11476135,8.597503662
334.5,27.06134796,45.51408768,8.607784271
334.75,27.41757584,45.0671196,8.588844299
335,27.49886322,44.55031586,8.578723907
335.25,27.64057159,45.10895157,8.612922668
335.5,28.30342102,44.63358688,8.595123291
335.75,28.47430801,44.68105316,8.587223053
336,28.66347122,45.72600174,8.592842102
336.25,29.05648804,45.85857773,8.589859009
336.5,29.52986526,45.7720108,8.586597443
336.75,29.74577332,45.19121552,8.595794678
337,30.02862549,45.25357056,8.604129791
337.25,30.78519058,45.83943176,8.604129791
337.5,30.96281433,45.22156143,8.60471344
337.75,31.25174332,45.30971909,8.606124878
338,31.78315353,45.21557236,8.606006622
338.25,32.21175003,45.21818924,8.60684967
338.5,32.64856339,45.7602272,8.607959747
338.75,32.69789124,45.21332169,8.607505798
339,33.51945496,45.21452332,8.607513428
339.25,33.74044418,45.83292007,8.607032776
339.5,33.96644592,45.14559174,8.607032776
339.75,34.70882797,45.14081573,8.606544495
340,34.72541428,45.03501511,8.606544495
340.25,34.95106125,45.03858566,8.606204987
340.5,35.24986649,45.4142952,8.811958313
340.75,35.90128326,45.0391655,8.606220245
341,36.24962234,45.03961182,8.658435822
341.25,36.40082932,45.64842987,8.729846954
341.5,36.8576355,45.05323792,8.593837738
341.75,37.22992325,45.47531891,8.594398499
342,37.67439651,45.0541954,8.554542542
342.25,37.85296631,45.06744003,8.554553986
342.5,38.61847687,45.38770676,8.551021576
342.75,38.70195389,45.11928558,8.553943634
343,38.93939209,45.03113937,8.551921844
343.25,39.46879578,45.43709564,8.54807663
343.5,39.96709824,45.05857086,8.546485901
343.75,40.18960571,45.06426239,8.544734955
344,40.99952316,45.47599792,8.54271698
344.25,41.03594971,45.07471848,8.540412903
344.5,41.26869202,45.07557297,8.536624908
344.75,41.29985809,45.38473892,8.53377533
345,42.16767502,45.08501053,8.620441437
345.25,42.20040512,45.05262756,8.667663574
345.5,42.46173477,45.57136917,8.787685394
345.75,42.64133453,45.28226089,8.799022675
346,43.47411728,45.07328796,8.799137115
346.25,43.50793076,45.66029739,8.814739227
346.5,43.91822052,45.1020813,8.881313324
346.75,44.58353806,45.13566208,8.802028656
347,44.9662323,45.68371201,8.828113556
347.25,45.13075638,45.15830231,8.910713196
347.5,45.75241852,45.43666077,8.846637726
347.75,46.11268234,45.70295715,8.899162292
348,46.26713562,45.08088303,8.899944305
348.25,46.45737457,45.13843918,8.900882721
348.5,47.17136383,45.08781433,8.989109039
348.75,47.32331848,45.08766556,8.902175903
349,47.51737213,45.54558563,8.919826508
349.25,47.66468048,45.23205566,8.919345856
349.5,48.30837631,45.10822296,8.921009064
349.75,48.68091202,45.67842865,8.946022034
350,48.84973145,45.12841797,8.930427551
350.25,49.63023758,45.13735199,8.902301788
350.5,49.98274994,45.44872284,8.909606934
350.75,50.28144455,45.15975952,8.912117004
351,50.24653244,45.38875961,8.947471619
351.25,50.46224594,45.54275894,8.939380646
351.5,50.1165657,45.50376892,8.906902313
351.75,50.19463348,45.62933731,8.946426392
352,50.10769272,45.19356918,8.92244339
352.25,49.3175621,45.19181824,8.918937683
352.5,49.06693649,45.63131332,8.918937683
352.75,49.06842804,45.19223404,8.919902802
353,49.14167023,45.1955719,8.921142578
353.25,49.24040222,45.66796494,8.921218872
353.5,48.84392548,45.18857956,8.921260834
353.75,48.90006256,45.18930054,8.921188354
354,48.77282715,45.66147995,8.920005798
354.25,49.03578949,45.18095779,8.919254303
354.5,47.96176147,45.18215179,8.919181824
354.75,47.95899963,45.65733719,8.919139862
355,47.93682098,45.18725967,8.919136047
355.25,47.92780685,45.18989563,8.923072815
355.5,48.10785675,45.29993439,8.919792175
355.75,47.65927124,45.20004272,8.954780579
356,47.76276779,45.52412415,8.990650177
356.25,47.32434464,45.2110939,8.988349915
356.5,47.01304245,45.23031616,8.827144623
356.75,46.68052673,45.66830826,8.825122833
357,46.73948669,45.19021606,8.770931244
357.25,46.68455124,45.19137955,8.771446228
357.5,46.53491974,45.60432816,8.772109985
357.75,46.71870422,45.29832077,8.768699646
358,46.27262115,45.21556473,8.767490387
358.25,46.32048798,45.60471344,8.770568848
358.5,45.94022369,45.35309219,8.769824982
358.75,45.58201599,45.21341324,8.768474579
359,45.24730301,45.51305389,8.768745422
359.25,45.20840454,45.22422409,8.76984024
359.5,45.22502518,45.2307663,8.769275665
359.75,45.39484024,45.24505615,8.768032074
360,44.99116516,45.85790253,8.765457153
360.25,44.89407349,45.23458862,8.820526123
360.5,45.27331924,45.23795319,8.821331024
360.75,44.23286057,45.52098083,8.822330475
361,44.07149506,45.20796204,8.941135406
361.25,44.22290802,45.21235275,8.830513
361.5,44.23400116,45.69829178,8.78250885
361.75,44.35269165,45.41501236,8.802558899
362,43.83137512,45.19477081,8.92155838
362.25,43.81007004,45.7150116,8.869796753
362.5,43.6775856,45.19320297,8.88671875
362.75,43.4382782,45.19869995,8.908241272
363,42.74905396,45.82036591,9.007072449
363.25,42.74988556,45.19638062,8.96962738
363.5,42.7931366,45.5498848,8.990440369
363.75,42.99416733,45.57066345,9.036315918
364,42.49007416,45.21360397,9.056224823
364.25,42.3659935,45.21057892,9.095767975
364.5,42.88555145,45.85271835,9.080745697
364.75,41.83378983,45.26807404,9.211696625
365,41.69644547,45.29534912,9.114627838
365.25,41.81494522,45.96762848,9.132724762
365.5,41.86433411,45.2281456,9.132831573
365.75,41.67325211,45.46036911,9.098236084
366,41.88864899,45.04728317,9.158584595
366.25,41.51494598,45.01805115,9.121517181
366.5,41.25215912,45.51531982,9.123271942
366.75,41.87179947,45.35866165,9.095207214
367,40.75150299,46.65080261,9.096904755
367.25,40.52584839,45.83623886,9.113365173
367.5,40.50956345,45.34526443,9.115207672
367.75,40.52325058,45.87600708,9.090614319
368,40.83743286,45.35941315,9.115226746
368.25,40.2784462,45.35212708,8.998451233
368.5,40.23485565,45.93130112,8.998451233
368.75,40.52192307,45.38445282,9.000621796
369,39.38123322,45.40877151,9.00069046
369.25,39.3030777,46.05876541,9.00069809
369.5,39.2322998,45.35110474,9.00069809
369.75,39.39920044,45.40130997,9.000217438
370,39.47567749,45.87266159,8.999153137
370.25,38.92359543,45.36972809,8.999637604
370.5,38.94532394,45.60894394,8.999637604
370.75,38.96995926,45.39575958,8.999145508
371,38.68145752,45.42106247,8.999145508
371.25,38.51941299,45.99930191,8.99654007
371.5,37.92237473,45.36322021,8.995933533
371.75,37.93511963,45.38920593,9.150138855
372,37.77195358,45.75492859,8.996860504
372.25,37.95643234,45.46915436,8.906181335
372.5,37.55921173,45.37272263,8.941371918
372.75,37.59978867,45.8694191,9.028045654
373,37.71027374,45.43625641,8.921676636
373.25,36.97610855,45.6427803,8.820426941
373.5,36.72600174,45.40159607,8.820716858
373.75,36.64174271,45.49173355,8.821205139
374,36.7792778,46.2183075,8.819404602
374.25,37.03290558,45.39673233,8.815620422
374.5,36.46943283,45.4052124,8.814445496
374.75,36.51392365,46.01145935,8.808303833
375,36.27165985,45.45093536,8.807865143
375.25,36.72373199,45.49373627,8.810489655
375.5,35.54479218,45.56435013,8.810306549
375.75,35.57183075,45.41062546,8.806427002
376,35.38492584,45.38132858,8.802944183
376.25,35.44067764,45.65643311,8.895908356
376.5,35.56029129,45.40749359,8.9102211
376.75,35.10133362,45.51353073,8.930488586
377,35.15159225,45.8658371,8.993164063
377.25,34.99688339,45.45035553,8.949871063
377.5,34.98374939,45.4763298,9.05304718
377.75,34.33996964,45.95280838,9.053237915
378,33.81546402,45.43194199,9.068660736
378.25,33.94382477,45.53882599,9.202301025
378.5,34.0357666,45.9572525,9.068031311
378.75,34.1652832,45.45736694,9.083889008
379,33.9582901,45.46884155,9.083877563
379.25,33.92132187,45.80510712,9.083648682
379.5,33.70634842,45.51272583,9.086429596
379.75,34.11074829,45.52696609,9.102153778
380,33.39217377,45.87161255,9.085437775
380.25,32.99880219,45.4648056,9.084983826
380.5,32.89255142,45.51428223,9.158447266
380.75,32.8193512,46.17490387,9.203651428
381,33.00438309,45.48885727,9.138576508
381.25,33.01972198,45.73147964,9.158607483
381.5,32.71512985,45.52680206,9.16286087
381.75,32.59167862,45.69198227,9.142345428
382,32.76595306,46.71187973,9.120452881
382.25,32.10669708,46.05784988,9.154037476
382.5,31.64996719,45.97488403,9.17533493
382.75,31.63497162,45.94911194,9.166931152
383,31.75542068,45.5453949,9.205635071
383.25,31.61518478,45.58486557,9.227172852
383.5,31.57822418,45.91352844,9.247497559
383.75,31.17695999,45.62892151,9.272686005
384,31.12931824,45.92405319,9.274394989
384.25,30.84342575,45.56332397,9.273334503
384.5,30.82546616,45.59165955,9.274856567
384.75,30.14208603,45.95227432,9.276405334
385,30.02841949,45.55955505,9.274902344
385.25,30.09905624,45.57316589,9.274414063
385.5,30.00972366,46.24911118,9.274414063
385.75,30.18321228,45.61793518,9.274879456
386,29.71782303,45.65534592,9.274879456
386.25,29.64951324,46.05857468,9.274879456
386.5,29.74092102,45.58408737,9.271209717
386.75,29.23970795,45.62692642,9.270729065
387,28.91956711,46.07172012,9.270729065
387.25,28.80156326,45.5984993,9.270809174
387.5,28.72149277,46.26234818,9.334003448
387.75,28.93682098,45.63925934,9.271362305
388,28.87770844,45.7677002,9.332912445
388.25,29.01360321,46.10791016,9.364612579
388.5,28.54471588,45.63274765,9.291172028
388.75,28.55694199,45.73801041,9.1537323
389,28.33246231,46.38446045,9.150615692
389.25,28.72364044,45.64901733,9.153320313
389.5,27.93255997,45.65269852,9.151729584
389.75,27.69872665,46.15049362,9.151660919
390,27.65379715,45.7045517,9.152500153
390.25,27.79981232,45.69938278,9.152359009
390.5,27.87322235,46.14529037,9.146076202
390.75,27.54862213,45.66661072,9.145782471
391,27.61021042,45.62170029,9.144195557
391.25,27.43884659,45.49300385,9.139572144
391.5,27.87982178,45.17547989,9.13885498
391.75,26.97328949,45.18008423,9.138095856
392,26.60240555,45.4228363,9.210502625
392.25,26.6663208,45.17818832,9.16954422
392.5,26.78803635,45.41932297,9.271736145
392.75,26.65900421,45.90484238,9.320869446
393,26.78444672,45.43585205,9.36523819
393.25,26.31843948,45.43987656,9.317642212
393.5,26.37398148,46.05179214,9.31999588
393.75,26.10749054,45.43472672,9.365406036
394,25.94672394,45.54443359,9.34784317
394.25,25.46471405,45.93401718,9.490104675
394.5,25.41035461,45.42741013,9.383640289
394.75,25.24868393,45.42569733,9.354358673
395,25.3331604,46.06550598,9.389957428
395.25,25.40916061,45.46680832,9.388809204
395.5,25.23328781,45.4280777,9.387733459
395.75,25.07149506,45.91044235,9.389160156
396,25.06143188,45.44896698,9.455272675
396.25,24.73564911,45.35741425,9.406806946
396.5,25.06315994,45.47714233,9.429698944
396.75,24.40676117,44.99707031,9.394573212
397,24.05183029,45.02606964,9.39591217
397.25,23.97426605,45.40956879,9.453468323
397.5,24.06877518,45.36789322,9.454147339
397.75,23.87422562,45.32880402,9.440536499
398,23.93962479,46.36650467,9.414634705
398.25,23.62593842,45.69242859,9.422142029
398.5,23.64246368,45.28627396,9.438762665
398.75,23.63939667,45.83300781,9.41753006
399,23.19964981,45.21488571,9.437866211
399.25,22.99817657,45.21509171,9.220787048
399.5,22.94369125,45.76483536,9.222351074
399.75,23.115448,45.21205521,9.247261047
400,23.0208931,45.82750702,9.27438736
400.25,23.18059158,45.23394775,9.274394989
400.5,22.7549324,45.23803329,9.258548737
400.75,22.75016403,45.84422302,9.258548737
401,22.652565,45.22727966,9.2579422
401.25,22.78789139,45.38345337,9.2579422
401.5,22.23057175,45.23014069,9.2579422
401.75,21.9489975,45.23154831,9.258918762
402,22.11553955,45.7853241,9.258918762
402.25,22.06963348,45.25203705,9.258430481
402.5,22.11894226,45.26468658,9.258430481
402.75,22.08429337,45.88761139,9.214862823
403,22.03461456,45.28252029,9.388870239
403.25,22.14414215,45.64280701,9.170978546
403.5,22.31714249,45.40608978,9.258956909
403.75,21.82128525,45.31742859,9.249305725
404,21.47906876,45.94552231,9.386962891
404.25,21.47057724,45.33997345,9.145420074
404.5,21.47735214,45.32316589,9.103988647
404.75,21.4987793,45.96335983,9.104999542
405,21.52119827,45.32327271,9.033607483
405.25,21.54297638,45.33009338,9.030471802
405.5,21.52711487,45.89720917,9.027542114
405.75,21.52787781,45.34804916,9.026287079
406,21.43721771,45.34682465,9.023036957
406.25,21.53023529,45.88278961,9.021224976
406.5,21.49822998,45.32021713,9.020294189
406.75,21.51774979,45.32499313,9.018428802
407,21.53174973,45.92819977,9.014434814
407.25,22.00527954,45.3379364,9.01216507
407.5,22.12065887,45.33611298,9.038406372
407.75,22.15966034,46.14466858,8.99521637
408,22.11130142,45.33644485,9.082004547
408.25,22.61146927,45.33880997,9.083602905
408.5,22.77722931,45.84063721,9.081184387
408.75,22.61626816,45.34828186,9.113521576
409,22.62540054,45.35041809,9.108539581
409.25,23.07377243,46.28769684,9.128185272
409.5,23.34247589,45.35371399,9.200733185
409.75,23.56429291,45.35738373,9.130645752
410,24.31593323,45.93505859,9.120834351
410.25,24.49778748,45.3441925,9.295143127
410.5,24.91382599,45.34512711,9.214008331
410.75,24.94935989,45.72410202,9.322662354
411,25.50393295,45.46233749,9.268302917
411.25,25.81027985,45.32700729,9.267879486
411.5,26.09464264,45.64595795,9.417507172
411.75,26.91453171,45.35150528,9.27154541
412,27.16508102,45.51435471,9.286682129
412.25,27.28127289,45.37018967,9.412712097
412.5,27.43357086,45.38620377,9.33026886
412.75,28.15017319,46.1592865,9.349086761
413,28.24530411,45.50021744,9.347793579
413.25,28.5401001,45.74790955,9.34777832
413.5,28.764534,46.03361893,9.312553406
413.75,29.46380615,45.44569778,9.375488281
414,29.87633133,45.44192886,9.371826172
414.25,29.94823456,45.46207809,9.361457825
414.5,30.73303604,45.43321609,9.412849426
414.75,30.88502502,45.40295029,9.374782562
415,31.10421753,45.62103653,9.41601944
415.25,31.37658691,45.41631699,9.440021515
415.5,28.14110565,45.41658401,9.452529907
415.75,20.78012848,45.86598587,9.481613159
416,13.19077682,45.40845108,9.478713989
416.25,6.859104156,45.40075684,9.477687836
416.5,5.835857391,45.83834457,9.477451324
416.75,6.051185608,45.41147232,9.477451324
417,6.661994934,45.41556549,9.477451324
417.25,6.629653931,45.75494003,9.476993561
417.5,6.806186676,45.41352844,9.479911804
417.75,7.514419556,45.42195511,9.49080658
418,7.753147125,46.03840637,9.492294312
418.25,8.093959808,45.40911865,9.490715027
418.5,8.732315063,45.71347427,9.490997314
418.75,9.194572449,45.55889893,9.490947723
419,9.425163269,45.43352509,9.49249649
419.25,10.07175446,46.02201843,9.549213409
419.5,10.49836349,45.42089844,9.489688873
419.75,11.17294693,45.49327469,9.488811493
420,11.37173843,45.69816208,9.544506073
420.25,11.71963882,45.42235565,9.800678253
420.5,11.98167801,45.42530441,9.530521393
420.75,12.62456894,45.70238113,9.52305603
421,12.96775436,45.46641159,9.525325775
421.25,13.1620636,45.46222305,9.523509979
421.5,13.94844818,45.50672913,9.519176483
421.75,14.22133255,46.09565735,9.517086029
422,14.43221283,45.46712875,9.512863159
422.25,14.98761368,45.46658707,9.513145447
422.5,15.32984161,45.79786301,9.514072418
422.75,15.61363602,45.51274109,9.508758545
423,16.117836,45.54973602,9.50566864
423.25,16.62774658,46.19701004,9.503948212
423.5,16.86216354,45.47174072,9.503017426
423.75,17.36349487,45.53729248,9.501316071
424,17.71841049,45.97977448,9.564868927
424.25,18.04277802,45.46853256,9.718559265
424.5,18.30630493,45.5358696,9.726078033
424.75,19.07275009,45.94945526,9.790119171
425,19.27436066,45.53470612,9.727436066
425.25,19.43035126,45.86043549,9.74471283
425.5,19.90134048,45.46652985,9.793071747
425.75,20.42032242,45.50232697,9.677680969
426,20.67899704,46.12517166,9.788780212
426.25,21.21878052,45.46809006,9.710430145
426.5,21.64684296,45.47079086,9.76096344
426.75,21.84259415,45.42890167,9.867500305
427,22.11077499,46.12463379,9.784069061
427.25,22.07696152,45.52473068,9.746246338
427.5,21.68146896,45.75183105,9.890556335
427.75,,45.45223999,9.774593353
428,,45.50299072,9.810935974
428.25,,45.99517441,9.812789917
428.5,,45.31713867,9.801937103
428.75,,45.76082611,9.79517746
429,,46.0925827,9.783184052
429.25,,45.34064102,9.79353714
429.5,,45.46852112,9.797782898
429.75,,45.2043457,9.813983917
430,,45.25091171,9.790752411
430.25,,45.90322876,9.784729004
430.5,,45.20980072,9.786064148
430.75,,45.21680069,9.80248642
431,,45.63547516,9.803401947
431.25,,45.29907608,9.802936554
431.5,,45.2247467,9.803264618
431.75,,45.75516129,9.803218842
432,,45.26031113,9.803741455
432.25,,45.29504013,9.803253174
432.5,,45.56916428,9.804389954
432.75,,45.24228668,9.804420471
433,,45.34634399,9.804523468
433.25,,45.75014496,9.803874969
433.5,,45.3596611,9.80538559
433.75,,45.38747787,9.806549072
434,,45.87922287,9.806621552
434.25,,45.50160217,9.801559448
434.5,,45.76229095,9.973201752
434.75,,45.68612671,9.802036285
435,,45.59497452,9.839179993
435.25,,45.60082626,9.876609802
435.5,,45.74435806,9.927864075
435.75,,45.84497452,9.77488327
436,,45.71362686,9.73015213
436.25,,45.62316895,9.732379913
436.5,,45.67520142,9.736248016
436.75,,45.78723907,9.738704681
437,,45.62804031,9.738101959
437.25,,45.6350975,9.736865997
437.5,,45.84755707,9.741470337
437.75,,45.62890625,9.739459991
438,,45.6358757,9.737880707
438.25,,45.92699051,9.735481262
438.5,,46.02898788,9.73317337
438.75,,45.71968842,9.731906891
439,,46.13164139,9.730651855
439.25,,45.65103531,9.732933044
439.5,,45.66856003,9.813903809
439.75,,46.15607834,9.832546234
440,,45.59609604,9.856853485
440.25,,45.60043335,9.936859131
440.5,,46.19979095,9.851760864
440.75,,45.65084076,9.863307953
441,,45.91080856,9.875324249
441.25,,45.6089859,9.891960144
441.5,,45.64629364,9.890327454
441.75,,46.31259918,9.952293396
442,,45.63267136,9.889720917
442.25,,45.65418243,9.946681976
442.5,,46.24435806,9.907032013
442.75,,45.73355484,9.917102814
443,,45.77959824,10.02761078
443.25,,46.34382629,9.942008972
443.5,,45.98960114,9.960342407
443.75,,46.39531708,9.960384369
444,,46.21421432,9.987556458
444.25,,45.71631241,9.97145462
444.5,,45.80311203,9.971675873
444.75,,45.76648712,10.03343582
445,,45.72150421,10.0260582
445.25,,46.13410187,9.99130249
445.5,,45.72140884,9.990383148
445.75,,45.78512955,9.982215881
446,,46.1616478,9.985706329
446.25,,45.74362183,9.988525391
446.5,,45.74549866,10.00743484
446.75,,46.3524704,10.01361847
447,,45.82257843,10.01313782
447.25,,45.75538635,10.02429962
447.5,,46.19419861,10.02936935
447.75,,45.78939056,10.02928162
448,,45.69862747,10.02917099
448.25,,45.99653244,10.03065872
448.5,,45.33633804,10.02800369
448.75,,45.33614349,10.02741623
449,,45.97940445,10.02596664
449.25,,45.4060936,10.02624893
449.5,,45.81210709,10.0263443
449.75,,45.57895279,10.02694702
450,,45.58190918,10.02688217
450.25,,45.95018387,10.02575302
450.5,,45.59044647,10.21514893
450.75,,45.59730911,10.02551651
451,,46.01307297,10.07864761
451.25,,45.61763382,10.10067368
451.5,,45.62453842,10.21747208
451.75,,46.08606339,10.00438309
452,,45.60727692,9.972297668
452.25,,45.60620117,9.966773987
452.5,,45.8068161,9.964996338
452.75,,45.77099609,9.958095551
453,,45.56128693,9.955905914
453.25,,45.92261505,9.952201843
453.5,,46.11061096,9.948226929
453.75,,45.5895462,9.944705963
454,,45.80964661,9.943309784
454.25,,45.65188217,9.940124512
454.5,,45.40014648,9.93755722
454.75,,45.65735626,9.937057495
455,,45.83216476,9.935668945
455.25,,45.38793564,9.955951691
455.5,,45.3705368,10.02552414
455.75,,45.5496788,10.05114746
456,,45.36407471,9.95369339
456.25,,45.387146,9.989326477
456.5,,45.44319153,10.05455399
456.75,,45.53061295,10.05057144
457,,45.99433136,10.1210022
457.25,,45.39943314,10.06749725
457.5,,45.41042328,10.10188293
457.75,,45.82394791,10.15642929
458,,45.44953537,10.10033417
458.25,,45.57367325,10.11351395
458.5,,45.79507065,10.11641312
458.75,,46.0941925,10.15020752
459,,45.68605042,10.15020752
459.25,,45.79721069,10.15023422
459.5,,45.44091034,10.14979935
459.75,,45.44512939,10.15050507
460,,45.78850174,10.16994476
460.25,,45.45960999,10.18768311
460.5,,45.46489716,10.18803787
460.75,,45.94328308,10.17620468
461,,45.46772766,10.19178391
461.25,,45.49621964,10.16862869
461.5,,46.13199997,10.2137146
461.75,,45.47092056,10.19388199
462,,45.47535706,10.19206619
462.25,,45.99047089,10.19913483
462.5,,45.47901917,10.1803093
462.75,,45.47753906,10.16699219
463,,46.09614563,10.17012024
463.25,,45.48505402,10.17027664
463.5,,45.3985939,10.17053223
463.75,,45.70442581,10.16996765
464,,45.3524437,10.16901779
464.25,,45.67791748,10.16851425
464.5,,45.29174042,10.16851425
464.75,,45.41423416,10.16888428
465,,45.81771088,10.16888428
465.25,,45.26153946,10.16888428
465.5,,45.29730606,10.16888428
465.75,,45.70508194,10.16888428
466,,45.33887482,10.16888428
466.25,,45.34171677,10.168396
466.5,,45.62231445,10.17259216
466.75,,45.35800171,10.32667923
467,,45.37710571,10.17050552
467.25,,45.82627106,10.22373581
467.5,,45.37086868,10.24077988
467.75,,45.3732605,10.33030701
468,,45.36772919,10.01755142
468.25,,45.99217987,10.0149498
468.5,,45.33607483,10.01382446
468.75,,45.48168182,10.01292038
469,,45.81812668,10.01081085
469.25,,45.45297623,10.00888062
469.5,,45.33012009,10.00548172
469.75,,45.78718567,10.00395584
470,,45.30815125,10.00077438
470.25,,45.31967926,10.00862885
470.5,,45.63644409,10.01194
470.75,,45.34857941,10.01072693
471,,45.61712646,10.01159668
471.25,,45.87422943,10.05644989
471.5,,45.31665802,10.05736923
471.75,,45.31858826,10.12615204
472,,45.90812683,10.19747543
472.25,,45.32254028,10.20191956
472.5,,45.32234573,10.21461868
472.75,,45.9272995,10.25600433
473,,45.33338928,10.314991
473.25,,45.34278107,10.39094925
473.5,,45.84274292,10.42504883
473.75,,45.3625679,10.29340744
474,,45.3719101,10.34602356
474.25,,45.61945724,10.30623245
474.5,,45.55280685,10.32315826
474.75,,46.1943512,10.47815323
475,,45.93619156,10.35448074
475.25,,45.84316254,10.40653992
475.5,,46.07138062,10.4119072
475.75,,45.507267,10.37363052
476,,45.5115509,10.41591644
476.25,,46.10897064,10.38284302
476.5,,45.51887512,10.37964249
476.75,,45.51107788,10.38732147
477,,46.0580101,10.38733292
477.25,,45.51274872,10.39871979
477.5,,45.51319885,10.38902664
477.75,,45.86869431,10.41751099
478,,45.49988556,10.36065674
478.25,,45.50414276,10.36344147
478.5,,46.06472397,10.36421204
478.75,,45.50625992,10.36359787
479,,45.50868225,10.36315536
479.25,,45.98249054,10.36362457
479.5,,45.50921631,10.36367798
479.75,,45.83633041,10.36367798
480,,45.52032852,10.36368179
480.25,,45.54261398,10.36368179
480.5,,45.95599747,10.36422348
480.75,,45.57177353,10.36422348
481,,45.80519867,10.36422729
481.25,,45.53229141,10.36834335
481.5,,45.59597397,10.35521698
481.75,,45.93410492,10.4485054
482,,45.52832031,10.35633469
482.25,,45.51972961,10.3921051
482.5,,45.84025955,8.838375092
482.75,,45.52715683,6.867630005
483,,45.53808594,6.867630005
483.25,,45.90453339,6.867630005
483.5,,45.55999374,6.866973877
483.75,,45.53828812,6.866409302
484,,46.12101364,6.866317749
484.25,,45.50106049,6.867965698
484.5,,45.6145668,6.866306305
484.75,,46.06565475,6.866306305
485,,45.59996414,6.866306305
485.25,,45.52315903,6.865699768
485.5,,46.03003311,6.866195679
485.75,,45.54571152,6.866195679
486,,45.92926788,6.866195679
486.25,,46.08403397,6.866134644
486.5,,45.5139389,6.866134644
486.75,,45.54455566,6.865997314
487,,46.19090652,6.865905762
487.25,,45.51700592,6.865905762
487.5,,45.51702499,6.865905762
487.75,,46.28083038,6.864864349
488,,45.57937622,6.864788055
488.25,,45.6241951,6.864788055
488.5,,46.00137711,6.864788055
488.75,,45.56074142,6.864788055
489,,45.58952332,6.864788055
489.25,,46.08781052,6.864742279
489.5,,45.85482025,6.865436554
489.75,,45.79427719,6.865436554
490,,46.36661148,6.864952087
490.25,,45.65368271,6.864494324
490.5,,45.60769272,6.864494324
490.75,,45.6903801,6.864494324
491,,45.63980103,6.864494324
491.25,,46.11407852,6.864494324
491.5,,45.61964798,6.864376068
491.75,,45.62253952,6.864376068
492,,46.04564667,6.864376068
492.25,,45.67334747,6.864376068
492.5,,45.72078323,6.864376068
492.75,,46.11912155,6.847309113
493,,45.62651443,6.846458435
493.25,,45.665802,
493.5,,46.20965958,
493.75,,45.62829208,
494,,45.6311264,
494.25,,46.06201935,
494.5,,45.71046066,
494.75,,45.63608932,
495,,45.9344368,
495.25,,45.63430023,
495.5,,46.32751846,
495.75,,45.57415771,
496,,45.5346756,
496.25,,46.18476105,
496.5,,45.69342041,
496.75,,45.65405273,
497,,46.0118103,
497.25,,45.57044983,
497.5,,45.60819244,
497.75,,46.15637207,
498,,45.58805466,
498.25,,45.54045868,
498.5,,46.05070496,
498.75,,45.63330841,
499,,45.62168884,
499.25,,46.32008743,
499.5,,45.60272598,
499.75,,45.65697098,
500,,46.06415558,
500.25,,45.5789299,
500.5,,45.57987976,
500.75,,46.50495148,
501,,45.6728096,
501.25,,45.61345673,
501.5,,45.96541214,
501.75,,45.62509537,
502,,45.6659584,
502.25,,46.2820549,
502.5,,45.62477493,
502.75,,45.8199501,
503,,46.09540558,
503.25,,45.64653397,
503.5,,45.67789459,
503.75,,46.1968689,
504,,45.72859955,
504.25,,45.88797379,
504.5,,46.67245865,
504.75,,46.37705231,
505,,46.35507202,
505.25,,45.88655472,
505.5,,45.81737518,
505.75,,46.04695129,
506,,45.85525894,
506.25,,45.89118195,
506.5,,46.28855896,
506.75,,45.81543732,
507,,45.84337997,
507.25,,46.31661987,
507.5,,45.8350296,
507.75,,45.83820724,
508,,46.29161072,
508.25,,45.87527466,
508.5,,45.9136734,
508.75,,46.47995377,
509,,45.91540146,
509.25,,45.9200325,
509.5,,46.53007889,
509.75,,45.86502075,
510,,45.8852272,
510.25,,46.218647,
510.5,,45.94423294,
510.75,,45.89048004,
511,,45.89795303,
511.25,,45.92892456,
511.5,,45.84620285,
511.75,,45.60614014,
512,,45.46676636,
512.25,,45.4750824,
512.5,,46.10306168,
512.75,,45.69234467,
513,,46.2876358,
513.25,,45.64683533,
513.5,,45.65264511,
513.75,,46.07237244,
514,,45.66338348,
514.25,,45.74006653,
514.5,,46.12905502,
514.75,,45.65632629,
515,,45.65672684,
515.25,,46.1256485,
515.5,,45.64962006,
515.75,,45.65151596,
516,,46.17159271,
516.25,,46.02007294,
516.5,,45.61142349,
516.75,,45.81503296,
517,,45.48703003,
517.25,,45.49035645,
517.5,,46.03905487,
517.75,,45.47388077,
518,,45.47238922,
518.25,,45.9536705,
518.5,,45.45263672,
518.75,,42.65723801,
519,,32.76306915,
519.25,,20.92506027,
519.5,,12.01613617,
519.75,,3.454017639,
520,,1.851741791,
520.25,,1.597335815,
520.5,,1.423290253,
520.75,,1.600212097,
521,,1.285671234,
521.25,,1.286872864,
521.5,,1.880714417,
521.75,,1.308792114,
522,,1.296474457,
522.25,,1.368770599,
522.5,,1.676738739,
522.75,,1.309116364,
523,,1.309459686,
523.25,,1.934165955,
523.5,,1.313884735,
523.75,,1.314941406,
524,,1.933567047,
524.25,,1.303730011,
524.5,,1.304214478,
524.75,,1.922218323,
525,,1.30493927,
525.25,,1.30689621,
525.5,,1.694599152,
525.75,,1.322841644,
526,,1.325717926,
526.25,,1.946037292,
526.5,,1.334560394,
526.75,,1.335548401,
527,,1.688861847,
527.25,,1.326393127,
527.5,,1.329036713,
527.75,,1.809120178,
528,,1.339256287,
528.25,,1.344238281,
528.5,,1.93371582,
528.75,,1.346893311,
529,,1.347610474,
529.25,,1.939788818,
529.5,,1.339363098,
529.75,,1.339904785,
530,,1.33605957,
,,1.953136444,


==> data/RQ2/net.csv <==
round,torch,tf,skl
0,0.000221252,6.10352E-05,0.000221252
0.25,0.000221252,6.10352E-05,0.000221252
0.5,0.000221252,6.10352E-05,0.000221252
0.75,0.000221252,6.10352E-05,0.000221252
1,0.000221252,6.10352E-05,0.000221252
1.25,0.000221252,6.10352E-05,0.000221252
1.5,0.000221252,6.10352E-05,0.000221252
1.75,0.000221252,6.10352E-05,0.000221252
2,0.000221252,6.10352E-05,0.000221252
2.25,0.000221252,6.10352E-05,0.000221252
2.5,0.000221252,6.10352E-05,0.000221252
2.75,0.000221252,6.10352E-05,0.000221252
3,0.000221252,6.10352E-05,0.000221252
3.25,0.000221252,6.10352E-05,0.000221252
3.5,0.000221252,6.10352E-05,0.000221252
3.75,0.000221252,6.10352E-05,0.000221252
4,0.000221252,6.10352E-05,0.000221252
4.25,0.000221252,6.10352E-05,0.000221252
4.5,0.000221252,6.10352E-05,0.000221252
4.75,1.46812439,6.10352E-05,0.000221252
5,1.46812439,6.10352E-05,0.000221252
5.25,1.46812439,6.10352E-05,0.000221252
5.5,1.46812439,6.10352E-05,0.000221252
5.75,1.46812439,6.10352E-05,0.000221252
6,1.46812439,6.10352E-05,18.15517426
6.25,1.46812439,6.10352E-05,18.15517426
6.5,1.46812439,6.10352E-05,18.15517426
6.75,1.46812439,6.10352E-05,18.15517426
7,1.46812439,6.10352E-05,18.15517426
7.25,1.46812439,6.10352E-05,18.15517426
7.5,1.46812439,6.10352E-05,18.15517426
7.75,1.46812439,6.10352E-05,18.15517426
8,1.46812439,6.10352E-05,18.15517426
8.25,1.46812439,6.10352E-05,18.15517426
8.5,1.46812439,6.10352E-05,18.15517426
8.75,1.46812439,6.10352E-05,18.15517426
9,1.46812439,1.710186005,18.15517426
9.25,1.46812439,1.710186005,18.15517426
9.5,1.46812439,1.710186005,18.15517426
9.75,1.46812439,1.710186005,18.15517426
10,1.46812439,1.710186005,18.15517426
10.25,1.46812439,1.710186005,18.15517426
10.5,1.46812439,1.710186005,18.15517426
10.75,1.46812439,1.710186005,18.15517426
11,1.46812439,3.420070648,18.15517426
11.25,1.46812439,3.420070648,18.15517426
11.5,1.46812439,3.420070648,18.15517426
11.75,1.46812439,3.420070648,18.15517426
12,1.46812439,3.420070648,18.15517426
12.25,1.46812439,3.420070648,18.15517426
12.5,1.46812439,3.420070648,36.47719955
12.75,1.46812439,3.420070648,36.47719955
13,1.46812439,3.420070648,54.79629517
13.25,1.46812439,3.420070648,54.79629517
13.5,1.46812439,3.420070648,54.79629517
13.75,1.46812439,3.420070648,73.11230087
14,1.46812439,3.420070648,73.11230087
14.25,1.46812439,3.420070648,91.38810349
14.5,1.46812439,3.420070648,128.0161667
14.75,1.46812439,3.420070648,146.3185806
15,1.46812439,3.420070648,146.3185806
15.25,1.46812439,8.548503876,146.3185806
15.5,1.46812439,10.25843048,146.3185806
15.75,1.46812439,13.67771149,146.3185806
16,1.46812439,15.38694382,146.3185806
16.25,1.46812439,17.09593201,164.6154594
16.5,1.46812439,17.09593201,182.960762
16.75,1.46812439,17.09593201,182.960762
17,1.46812439,18.80551529,182.960762
17.25,1.46812439,18.80551529,182.960762
17.5,1.46812439,18.80551529,201.3157692
17.75,1.46812439,18.80551529,201.3157692
18,1.46812439,18.80551529,201.3157692
18.25,1.46812439,18.80551529,201.3157692
18.5,1.46812439,18.80551529,201.3157692
18.75,1.46812439,18.80551529,201.3157692
19,1.46812439,18.80551529,201.3157692
19.25,1.46812439,18.80551529,201.3157692
19.5,1.46812439,18.80551529,201.3157692
19.75,1.46812439,18.80551529,201.3157692
20,1.46812439,18.80551529,201.3157692
20.25,1.46812439,18.80551529,201.3157692
20.5,1.46812439,18.80551529,201.3157692
20.75,1.46812439,18.80551529,201.3157692
21,1.46812439,18.80551529,201.3157692
21.25,1.46812439,18.80551529,201.3157692
21.5,1.46812439,18.80551529,201.3157692
21.75,1.46812439,18.80551529,201.3157692
22,1.46812439,18.80551529,201.3157692
22.25,1.46812439,18.80551529,201.3157692
22.5,1.46812439,18.80551529,201.3157692
22.75,2.936271667,18.80551529,201.3157692
23,2.936271667,18.80551529,201.3157692
23.25,4.404418945,18.80551529,201.3157692
23.5,7.340713501,18.80551529,201.3157692
23.75,13.21342468,18.80551529,201.3157692
24,13.21342468,18.80551529,201.3157692
24.25,14.68157196,18.80551529,201.3157692
24.5,16.14998627,18.80551529,201.3157692
24.75,16.14998627,18.80551529,201.3157692
25,16.14998627,18.80551529,219.4689331
25.25,16.14998627,18.80551529,219.4689331
25.5,16.14998627,18.80551529,219.4689331
25.75,16.14998627,18.80551529,219.4689331
26,16.14998627,18.80551529,219.4689331
26.25,16.14998627,18.80551529,219.4689331
26.5,16.14998627,18.80551529,219.4689331
26.75,16.14998627,18.80551529,219.4689331
27,16.14998627,18.80551529,219.4689331
27.25,16.14998627,18.80551529,219.4689331
27.5,16.14998627,18.80551529,219.4689331
27.75,16.14998627,18.80551529,219.4689331
28,16.14998627,18.80551529,219.4689331
28.25,16.14998627,18.80551529,219.4689331
28.5,16.14998627,18.80551529,219.4689331
28.75,16.14998627,18.80551529,219.4689331
29,16.14998627,18.80551529,219.4689331
29.25,16.14998627,18.80551529,219.4689331
29.5,16.14998627,18.80551529,219.4689331
29.75,16.14998627,18.80551529,237.8109779
30,16.14998627,18.80551529,274.4847336
30.25,16.14998627,18.80551529,274.4847336
30.5,17.6178894,18.80551529,274.4847336
30.75,17.6178894,18.80551529,292.7977257
31,17.6178894,18.80551529,292.7977257
31.25,17.6178894,18.80551529,329.4608231
31.5,17.6178894,18.80551529,329.4608231
31.75,17.6178894,18.80551529,329.4608231
32,17.6178894,18.80551529,329.4608231
32.25,17.6178894,18.80551529,329.4608231
32.5,17.6178894,18.80551529,347.7920456
32.75,17.6178894,18.80551529,347.7920456
33,17.6178894,18.80551529,366.0872154
33.25,17.6178894,18.80551529,384.4382935
33.5,17.6178894,18.80551529,384.4382935
33.75,17.6178894,18.80551529,384.4382935
34,17.6178894,18.80551529,384.4382935
34.25,17.6178894,18.80551529,384.4382935
34.5,17.6178894,18.80551529,384.4382935
34.75,17.6178894,18.80551529,402.7775154
35,17.6178894,18.80551529,402.7775154
35.25,17.6178894,18.80551529,402.7775154
35.5,17.6178894,18.80551529,402.7775154
35.75,17.6178894,18.80551529,402.7775154
36,17.6178894,18.80551529,402.7775154
36.25,17.6178894,18.80551529,402.7775154
36.5,17.6178894,18.80551529,402.7775154
36.75,17.6178894,18.80551529,402.7775154
37,17.6178894,18.80551529,402.7775154
37.25,17.6178894,18.80551529,402.7775154
37.5,19.08603668,18.80551529,402.7775154
37.75,19.08603668,18.80551529,402.7775154
38,22.02233124,18.80551529,402.7775154
38.25,23.49047852,18.80551529,402.7775154
38.5,24.95862579,18.80551529,402.7775154
38.75,26.42677307,18.80551529,402.7775154
39,29.36306763,18.80551529,402.7775154
39.25,30.8312149,18.80551529,402.7775154
39.5,32.29987335,18.80551529,402.7775154
39.75,32.29987335,18.80551529,402.7775154
40,32.29987335,18.80551529,402.7775154
40.25,32.29987335,18.80551529,402.7775154
40.5,32.29987335,18.80551529,402.7775154
40.75,32.29987335,20.89633942,402.7775154
41,32.29987335,22.97186661,402.7775154
41.25,32.29987335,25.0486145,402.7775154
41.5,32.29987335,27.14635849,402.7775154
41.75,32.29987335,27.14635849,402.7775154
42,32.29987335,27.14635849,402.7775154
42.25,32.29987335,27.14635849,420.9297829
42.5,32.29987335,27.14635849,420.9297829
42.75,32.29987335,27.14635849,420.9297829
43,32.29987335,27.14635849,420.9297829
43.25,32.29987335,27.14635849,420.9297829
43.5,32.29987335,29.22961426,420.9297829
43.75,32.29987335,33.38579178,420.9297829
44,32.29987335,33.38579178,420.9297829
44.25,32.29987335,33.38579178,420.9297829
44.5,32.29987335,33.38579178,420.9297829
44.75,32.29987335,33.38579178,420.9297829
45,32.29987335,35.47124481,420.9297829
45.25,32.29987335,35.47124481,420.9297829
45.5,32.29987335,37.56516266,420.9297829
45.75,33.76777649,37.56516266,420.9297829
46,33.76777649,37.56516266,420.9297829
46.25,33.76777649,37.56516266,420.9297829
46.5,33.76777649,39.6692543,420.9297829
46.75,33.76777649,39.6692543,420.9297829
47,33.76777649,39.6692543,439.2696304
47.25,33.76777649,39.6692543,457.6299858
47.5,33.76777649,39.6692543,475.9834251
47.75,33.76777649,39.6692543,475.9834251
48,33.76777649,39.6692543,475.9834251
48.25,33.76777649,39.6692543,494.3165207
48.5,33.76777649,39.6692543,494.3165207
48.75,33.76777649,39.6692543,512.6186905
49,33.76777649,39.6692543,530.9547958
49.25,33.76777649,39.6692543,530.9547958
49.5,33.76777649,39.6692543,549.2821121
49.75,33.76777649,39.6692543,549.2821121
50,33.76777649,39.6692543,549.2821121
50.25,33.76777649,39.6692543,549.2821121
50.5,33.76777649,39.6692543,549.2821121
50.75,33.76777649,39.6692543,549.2821121
51,33.76777649,39.6692543,567.6247292
51.25,33.76777649,39.6692543,567.6247292
51.5,33.76777649,39.6692543,585.9465942
51.75,33.76777649,39.6692543,585.9465942
52,33.76777649,39.6692543,585.9465942
52.25,33.76777649,39.6692543,585.9465942
52.5,35.23592377,39.6692543,604.2866859
52.75,35.23592377,39.6692543,604.2866859
53,38.17221832,39.6692543,604.2866859
53.25,38.17221832,39.6692543,604.2866859
53.5,39.6403656,39.6692543,604.2866859
53.75,41.10851288,39.6692543,604.2866859
54,42.57666016,39.6692543,604.2866859
54.25,45.51295471,39.6692543,604.2866859
54.5,45.51295471,39.6692543,604.2866859
54.75,48.44924927,39.6692543,604.2866859
55,48.44924927,39.6692543,604.2866859
55.25,48.44924927,39.6692543,604.2866859
55.5,48.44924927,41.38298798,604.2866859
55.75,48.44924927,41.38298798,604.2866859
56,48.44924927,41.38298798,604.2866859
56.25,48.44924927,41.38298798,604.2866859
56.5,48.44924927,41.38298798,604.2866859
56.75,48.44924927,41.38298798,604.2866859
57,48.44924927,41.38298798,604.2866859
57.25,48.44924927,41.38298798,604.2866859
57.5,48.44924927,41.38298798,604.2866859
57.75,48.44924927,41.38298798,604.2866859
58,48.44924927,41.38298798,604.2866859
58.25,48.44924927,41.38298798,604.2866859
58.5,48.44924927,41.38298798,604.2866859
58.75,49.9171524,41.38298798,604.2866859
59,49.9171524,41.38298798,604.2866859
59.25,49.9171524,41.38298798,604.2866859
59.5,49.9171524,41.38298798,604.2866859
59.75,49.9171524,41.38298798,604.2866859
60,49.9171524,41.38298798,622.4381409
60.25,49.9171524,41.38298798,622.4381409
60.5,49.9171524,41.38298798,622.4381409
60.75,49.9171524,41.38298798,622.4381409
61,49.9171524,41.38298798,622.4381409
61.25,49.9171524,41.38298798,622.4381409
61.5,49.9171524,41.38298798,622.4381409
61.75,49.9171524,41.38298798,622.4381409
62,49.9171524,41.38298798,622.4381409
62.25,49.9171524,41.38298798,622.4381409
62.5,49.9171524,41.38298798,622.4381409
62.75,49.9171524,41.38298798,622.4381409
63,49.9171524,41.38298798,622.4381409
63.25,49.9171524,41.38298798,622.4381409
63.5,49.9171524,41.38298798,640.7788849
63.75,49.9171524,41.38298798,640.7788849
64,49.9171524,41.38298798,640.7788849
64.25,49.9171524,41.38298798,640.7788849
64.5,49.9171524,45.62022018,659.0664063
64.75,49.9171524,45.62022018,659.0664063
65,49.9171524,49.85631561,677.4017792
65.25,49.9171524,56.2122879,714.0810699
65.5,49.9171524,56.2122879,732.401226
65.75,49.9171524,56.2122879,732.401226
66,49.9171524,56.2122879,732.401226
66.25,54.32159424,58.32638931,750.7374954
66.5,57.25788879,58.32638931,750.7374954
66.75,60.19418335,60.437397,750.7374954
67,60.19418335,60.437397,750.7374954
67.25,60.19418335,60.437397,769.0614738
67.5,61.66233063,62.55190277,787.4046478
67.75,64.59967041,62.55190277,787.4046478
68,64.59967041,62.55190277,787.4046478
68.25,64.59967041,62.55190277,787.4046478
68.5,64.59967041,62.55190277,805.7292786
68.75,64.59967041,62.55190277,805.7292786
69,64.59967041,62.55190277,805.7292786
69.25,64.59967041,62.55190277,805.7292786
69.5,64.59967041,62.55190277,805.7292786
69.75,64.59967041,62.55190277,805.7292786
70,64.59967041,62.55190277,805.7292786
70.25,64.59967041,62.55190277,805.7292786
70.5,64.59967041,62.55190277,805.7292786
70.75,64.59967041,62.55190277,805.7292786
71,64.59967041,62.55190277,805.7292786
71.25,64.59967041,62.55190277,805.7292786
71.5,64.59967041,62.55190277,805.7292786
71.75,64.59967041,62.55190277,805.7292786
72,64.59967041,62.55190277,805.7292786
72.25,64.59967041,62.55190277,805.7292786
72.5,64.59967041,62.55190277,805.7292786
72.75,66.06757355,62.55190277,805.7292786
73,66.06757355,62.55190277,805.7292786
73.25,66.06757355,62.55190277,805.7292786
73.5,66.06757355,62.55190277,805.7292786
73.75,66.06757355,62.55190277,805.7292786
74,66.06757355,62.55190277,805.7292786
74.25,66.06757355,62.55190277,805.7292786
74.5,66.06757355,62.55190277,805.7292786
74.75,66.06757355,62.55190277,805.7292786
75,66.06757355,62.55190277,805.7292786
75.25,66.06757355,62.55190277,823.8800812
75.5,66.06757355,62.55190277,823.8800812
75.75,66.06757355,62.55190277,823.8800812
76,66.06757355,62.55190277,823.8800812
76.25,66.06757355,62.55190277,823.8800812
76.5,66.06757355,62.55190277,823.8800812
76.75,66.06757355,62.55190277,823.8800812
77,66.06757355,62.55190277,823.8800812
77.25,66.06757355,62.55190277,823.8800812
77.5,66.06757355,62.55190277,823.8800812
77.75,66.06757355,62.55190277,823.8800812
78,66.06757355,62.55190277,823.8800812
78.25,66.06757355,62.55190277,823.8800812
78.5,66.06757355,62.55190277,823.8800812
78.75,66.06757355,62.55190277,823.8800812
79,66.06757355,64.26976395,823.8800812
79.25,66.06757355,64.26976395,823.8800812
79.5,66.06757355,64.26976395,823.8800812
79.75,66.06757355,64.26976395,823.8800812
80,67.53572083,64.26976395,860.5741043
80.25,70.47201538,64.26976395,878.9011765
80.5,73.40830994,64.26976395,878.9011765
80.75,73.40830994,64.26976395,915.5507622
81,74.87645721,64.26976395,915.5507622
81.25,77.81275177,64.26976395,915.5507622
81.5,80.74904633,64.26976395,915.5507622
81.75,80.74904633,64.26976395,952.1811447
82,80.74904633,64.26976395,952.1811447
82.25,80.74904633,64.26976395,970.5315742
82.5,80.74904633,64.26976395,970.5315742
82.75,80.74904633,64.26976395,970.5315742
83,80.74904633,64.26976395,988.8498573
83.25,80.74904633,64.26976395,988.8498573
83.5,80.74904633,64.26976395,988.8498573
83.75,80.74904633,64.26976395,1007.164558
84,80.74904633,64.26976395,1007.164558
84.25,80.74904633,64.26976395,1007.164558
84.5,80.74904633,64.26976395,1007.164558
84.75,80.74904633,64.26976395,1007.164558
85,80.74904633,64.26976395,1007.164558
85.25,80.74904633,64.26976395,1007.164558
85.5,80.74904633,64.26976395,1007.164558
85.75,82.21694946,64.26976395,1007.164558
86,82.21694946,64.26976395,1007.164558
86.25,82.21694946,64.26976395,1007.164558
86.5,82.21694946,64.26976395,1007.164558
86.75,82.21694946,64.26976395,1007.164558
87,82.21694946,64.26976395,1007.164558
87.25,82.21694946,64.26976395,1007.164558
87.5,82.21694946,66.38304901,1007.164558
87.75,82.21694946,70.62980652,1007.164558
88,82.21694946,74.87159729,1007.164558
88.25,82.21694946,81.21992111,1007.164558
88.5,82.21694946,81.21992111,1007.164558
88.75,82.21694946,81.21992111,1007.164558
89,82.21694946,81.21992111,1007.164558
89.25,82.21694946,81.21992111,1007.164558
89.5,82.21694946,83.33304596,1007.164558
89.75,82.21694946,83.33304596,1007.164558
90,82.21694946,83.33304596,1007.164558
90.25,82.21694946,83.33304596,1007.164558
90.5,82.21694946,85.44737625,1007.164558
90.75,82.21694946,85.44737625,1025.317802
91,82.21694946,85.44737625,1025.317802
91.25,82.21694946,85.44737625,1025.317802
91.5,82.21694946,85.44737625,1025.317802
91.75,82.21694946,85.44737625,1025.317802
92,82.21694946,85.44737625,1025.317802
92.25,82.21694946,85.44737625,1025.317802
92.5,82.21694946,85.44737625,1025.317802
92.75,83.68509674,85.44737625,1025.317802
93,85.15324402,85.44737625,1025.317802
93.25,88.08953857,85.44737625,1025.317802
93.5,89.55768585,85.44737625,1025.317802
93.75,92.49398041,85.44737625,1025.317802
94,92.49398041,85.44737625,1025.317802
94.25,93.96212769,85.44737625,1025.317802
94.5,93.96212769,85.44737625,1025.317802
94.75,95.43027496,85.44737625,1025.317802
95,96.89842224,85.44737625,1025.317802
95.25,96.89842224,85.44737625,1025.317802
95.5,96.89842224,85.44737625,1025.317802
95.75,96.89842224,85.44737625,1025.317802
96,96.89842224,85.44737625,1043.669941
96.25,96.89842224,85.44737625,1043.669941
96.5,96.89842224,85.44737625,1080.305202
96.75,96.89842224,87.16889954,1080.305202
97,96.89842224,87.16889954,1098.664501
97.25,96.89842224,87.16889954,1135.314579
97.5,96.89842224,87.16889954,1135.314579
97.75,96.89842224,87.16889954,1135.314579
98,96.89842224,87.16889954,1153.609344
98.25,96.89842224,87.16889954,1153.609344
98.5,96.89842224,87.16889954,1153.609344
98.75,96.89842224,87.16889954,1190.289368
99,96.89842224,87.16889954,1208.630436
99.25,96.89842224,87.16889954,1208.630436
99.5,98.36632538,87.16889954,1208.630436
99.75,98.36632538,87.16889954,1208.630436
100,98.36632538,87.16889954,1208.630436
100.25,98.36632538,87.16889954,1208.630436
100.5,98.36632538,87.16889954,1208.630436
100.75,98.36632538,87.16889954,1208.630436
101,98.36632538,87.16889954,1208.630436
101.25,98.36632538,87.16889954,1208.630436
101.5,98.36632538,87.16889954,1208.630436
101.75,98.36632538,87.16889954,1208.630436
102,98.36632538,87.16889954,1208.630436
102.25,98.36632538,87.16889954,1208.630436
102.5,98.36632538,87.16889954,1208.630436
102.75,98.36632538,87.16889954,1208.630436
103,98.36632538,87.16889954,1208.630436
103.25,98.36632538,87.16889954,1208.630436
103.5,98.36632538,87.16889954,1208.630436
103.75,98.36632538,87.16889954,1208.630436
104,98.36632538,89.28674316,1208.630436
104.25,98.36632538,91.40002823,1208.630436
104.5,98.36632538,95.63571548,1208.630436
104.75,98.36632538,99.86399841,1208.630436
105,98.36632538,99.86399841,1208.630436
105.25,98.36632538,99.86399841,1208.630436
105.5,98.36632538,99.86399841,1208.630436
105.75,98.36632538,101.969799,1208.630436
106,98.36632538,104.0808067,1226.782948
106.25,98.36632538,108.3096581,1226.782948
106.5,98.36632538,108.3096581,1226.782948
106.75,98.36632538,108.3096581,1226.782948
107,99.83447266,108.3096581,1226.782948
107.25,102.7707672,108.3096581,1226.782948
107.5,104.2389145,108.3096581,1226.782948
107.75,105.7070618,108.3096581,1226.782948
108,107.175209,108.3096581,1226.782948
108.25,108.6433563,108.3096581,1226.782948
108.5,108.6433563,108.3096581,1226.782948
108.75,111.5796509,108.3096581,1226.782948
109,113.0477982,108.3096581,1226.782948
109.25,113.0477982,108.3096581,1226.782948
109.5,113.0477982,108.3096581,1245.132645
109.75,113.0477982,108.3096581,1245.132645
110,113.0477982,108.3096581,1245.132645
110.25,113.0477982,108.3096581,1245.132645
110.5,113.0477982,108.3096581,1245.132645
110.75,113.0477982,108.3096581,1245.132645
111,113.0477982,108.3096581,1245.132645
111.25,113.0477982,108.3096581,1263.462971
111.5,113.0477982,108.3096581,1300.093758
111.75,113.0477982,108.3096581,1300.093758
112,113.0477982,108.3096581,1300.093758
112.25,113.0477982,108.3096581,1318.40659
112.5,114.5157013,108.3096581,1336.769226
112.75,114.5157013,108.3096581,1336.769226
113,114.5157013,108.3096581,1373.385365
113.25,114.5157013,108.3096581,1391.733677
113.5,114.5157013,110.0326462,1391.733677
113.75,114.5157013,110.0326462,1391.733677
114,114.5157013,110.0326462,1410.045448
114.25,114.5157013,110.0326462,1410.045448
114.5,114.5157013,110.0326462,1410.045448
114.75,114.5157013,110.0326462,1410.045448
115,114.5157013,110.0326462,1410.045448
115.25,114.5157013,110.0326462,1410.045448
115.5,114.5157013,110.0326462,1410.045448
115.75,114.5157013,110.0326462,1410.045448
116,114.5157013,110.0326462,1410.045448
116.25,114.5157013,110.0326462,1410.045448
116.5,114.5157013,110.0326462,1410.045448
116.75,114.5157013,110.0326462,1410.045448
117,114.5157013,110.0326462,1410.045448
117.25,114.5157013,110.0326462,1410.045448
117.5,114.5157013,110.0326462,1410.045448
117.75,114.5157013,110.0326462,1410.045448
118,114.5157013,110.0326462,1410.045448
118.25,114.5157013,110.0326462,1410.045448
118.5,114.5157013,110.0326462,1410.045448
118.75,114.5157013,110.0326462,1410.045448
119,114.5157013,110.0326462,1410.045448
119.25,114.5157013,110.0326462,1410.045448
119.5,114.5157013,110.0326462,1410.045448
119.75,117.4519958,110.0326462,1410.045448
120,118.9201431,110.0326462,1410.045448
120.25,120.3882904,110.0326462,1410.045448
120.5,124.7927322,110.0326462,1410.045448
120.75,124.7927322,114.2599525,1410.045448
121,124.7927322,116.3764114,1428.195843
121.25,124.7927322,118.4922218,1428.195843
121.5,126.2631912,120.6071358,1428.195843
121.75,129.1994858,122.7182236,1428.195843
122,129.1994858,124.8369637,1428.195843
122.25,129.1994858,126.9451218,1428.195843
122.5,129.1994858,126.9451218,1428.195843
122.75,129.1994858,129.0592232,1428.195843
123,129.1994858,129.0592232,1428.195843
123.25,129.1994858,131.1754379,1428.195843
123.5,129.1994858,131.1754379,1428.195843
123.75,129.1994858,131.1754379,1428.195843
124,129.1994858,131.1754379,1428.195843
124.25,129.1994858,131.1754379,1446.530319
124.5,129.1994858,131.1754379,1446.530319
124.75,129.1994858,131.1754379,1446.530319
125,129.1994858,131.1754379,1446.530319
125.25,129.1994858,131.1754379,1446.530319
125.5,129.1994858,131.1754379,1446.530319
125.75,129.1994858,131.1754379,1464.825817
126,130.6673889,131.1754379,1483.144344
126.25,130.6673889,131.1754379,1483.144344
126.5,130.6673889,131.1754379,1501.485741
126.75,130.6673889,131.1754379,1501.485741
127,130.6673889,131.1754379,1501.485741
127.25,130.6673889,131.1754379,1501.485741
127.5,130.6673889,131.1754379,1538.195549
127.75,130.6673889,131.1754379,1556.500893
128,130.6673889,131.1754379,1574.807247
128.25,130.6673889,131.1754379,1574.807247
128.5,130.6673889,131.1754379,1574.807247
128.75,130.6673889,131.1754379,1593.112999
129,130.6673889,131.1754379,1611.421841
129.25,130.6673889,131.1754379,1611.421841
129.5,130.6673889,131.1754379,1611.421841
129.75,130.6673889,131.1754379,1611.421841
130,130.6673889,132.8991585,1611.421841
130.25,130.6673889,132.8991585,1611.421841
130.5,130.6673889,132.8991585,1611.421841
130.75,130.6673889,132.8991585,1611.421841
131,130.6673889,132.8991585,1611.421841
131.25,130.6673889,132.8991585,1611.421841
131.5,130.6673889,132.8991585,1611.421841
131.75,130.6673889,132.8991585,1611.421841
132,130.6673889,132.8991585,1611.421841
132.25,130.6673889,132.8991585,1611.421841
132.5,130.6673889,132.8991585,1611.421841
132.75,130.6673889,132.8991585,1611.421841
133,132.1355362,132.8991585,1611.421841
133.25,135.0718307,132.8991585,1611.421841
133.5,136.539978,132.8991585,1611.421841
133.75,136.539978,132.8991585,1611.421841
134,139.4762726,132.8991585,1611.421841
134.25,140.9444199,132.8991585,1611.421841
134.5,142.4125671,132.8991585,1611.421841
134.75,143.8807144,132.8991585,1611.421841
135,145.3488617,132.8991585,1611.421841
135.25,145.3488617,132.8991585,1611.421841
135.5,145.3488617,132.8991585,1611.421841
135.75,145.3488617,132.8991585,1611.421841
136,145.3488617,132.8991585,1629.573212
136.25,145.3488617,132.8991585,1629.573212
136.5,145.3488617,132.8991585,1629.573212
136.75,145.3488617,132.8991585,1629.573212
137,145.3488617,135.0151291,1629.573212
137.25,145.3488617,139.2417831,1629.573212
137.5,145.3488617,143.4779587,1629.573212
137.75,145.3488617,143.4779587,1629.573212
138,145.3488617,145.5866051,1629.573212
138.25,145.3488617,149.8193626,1629.573212
138.5,145.3488617,149.8193626,1629.573212
138.75,145.3488617,151.9395676,1629.573212
139,145.3488617,154.0563545,1629.573212
139.25,145.3488617,154.0563545,1629.573212
139.5,146.8167648,154.0563545,1629.573212
139.75,146.8167648,154.0563545,1629.573212
140,146.8167648,154.0563545,1629.573212
140.25,146.8167648,154.0563545,1647.913712
140.5,146.8167648,154.0563545,1647.913712
140.75,146.8167648,154.0563545,1666.201477
141,146.8167648,154.0563545,1684.527328
141.25,146.8167648,154.0563545,1684.527328
141.5,146.8167648,154.0563545,1702.880688
141.75,146.8167648,154.0563545,1702.880688
142,146.8167648,154.0563545,1702.880688
142.25,146.8167648,154.0563545,1702.880688
142.5,146.8167648,154.0563545,1739.531006
142.75,146.8167648,154.0563545,1757.840336
143,146.8167648,154.0563545,1757.840336
143.25,146.8167648,154.0563545,1757.840336
143.5,146.8167648,154.0563545,1776.164398
143.75,146.8167648,154.0563545,1794.471451
144,146.8167648,154.0563545,1794.471451
144.25,146.8167648,154.0563545,1812.775898
144.5,146.8167648,154.0563545,1812.775898
144.75,146.8167648,154.0563545,1812.775898
145,146.8167648,154.0563545,1812.775898
145.25,146.8167648,154.0563545,1812.775898
145.5,146.8167648,154.0563545,1812.775898
145.75,146.8167648,154.0563545,1812.775898
146,146.8167648,154.0563545,1812.775898
146.25,146.8167648,155.7815399,1812.775898
146.5,148.2849121,155.7815399,1812.775898
146.75,149.7530594,155.7815399,1812.775898
147,149.7530594,155.7815399,1812.775898
147.25,152.6893539,155.7815399,1812.775898
147.5,154.1575012,155.7815399,1812.775898
147.75,157.0937958,155.7815399,1812.775898
148,157.0937958,155.7815399,1812.775898
148.25,157.0937958,155.7815399,1812.775898
148.5,160.0300903,155.7815399,1812.775898
148.75,161.4982376,155.7815399,1812.775898
149,161.4982376,155.7815399,1812.775898
149.25,161.4982376,155.7815399,1812.775898
149.5,161.4982376,155.7815399,1812.775898
149.75,161.4982376,155.7815399,1812.775898
150,161.4982376,155.7815399,1812.775898
150.25,161.4982376,155.7815399,1812.775898
150.5,161.4982376,155.7815399,1812.775898
150.75,161.4982376,155.7815399,1812.775898
151,161.4982376,155.7815399,1812.775898
151.25,161.4982376,155.7815399,1812.775898
151.5,161.4982376,155.7815399,1830.927433
151.75,161.4982376,155.7815399,1830.927433
152,161.4982376,155.7815399,1830.927433
152.25,162.9661407,155.7815399,1830.927433
152.5,162.9661407,155.7815399,1830.927433
152.75,162.9661407,155.7815399,1830.927433
153,162.9661407,155.7815399,1830.927433
153.25,162.9661407,155.7815399,1830.927433
153.5,162.9661407,160.0191803,1830.927433
153.75,162.9661407,164.2539711,1830.927433
154,162.9661407,166.3675003,1830.927433
154.25,162.9661407,166.3675003,1830.927433
154.5,162.9661407,170.5914688,1830.927433
154.75,162.9661407,170.5914688,1830.927433
155,162.9661407,174.8229599,1830.927433
155.25,162.9661407,174.8229599,1830.927433
155.5,162.9661407,176.9409676,1830.927433
155.75,162.9661407,176.9409676,1830.927433
156,162.9661407,176.9409676,1830.927433
156.25,162.9661407,176.9409676,1849.240833
156.5,162.9661407,176.9409676,1849.240833
156.75,162.9661407,176.9409676,1885.875607
157,162.9661407,176.9409676,1922.523483
157.25,162.9661407,176.9409676,1922.523483
157.5,162.9661407,176.9409676,1940.818817
157.75,162.9661407,176.9409676,1977.483948
158,162.9661407,176.9409676,1995.784977
158.25,162.9661407,176.9409676,1995.784977
158.5,162.9661407,176.9409676,1995.784977
158.75,162.9661407,176.9409676,1995.784977
159,162.9661407,176.9409676,1995.784977
159.25,162.9661407,176.9409676,1995.784977
159.5,165.9024353,176.9409676,1995.784977
159.75,167.3705826,176.9409676,1995.784977
160,167.3705826,176.9409676,2014.07193
160.25,170.3068771,176.9409676,2014.07193
160.5,171.7750244,176.9409676,2014.07193
160.75,173.2431717,176.9409676,2014.07193
161,173.2431717,176.9409676,2014.07193
161.25,173.2431717,176.9409676,2014.07193
161.5,177.6476135,176.9409676,2014.07193
161.75,177.6476135,176.9409676,2014.07193
162,177.6476135,176.9409676,2014.07193
162.25,177.6476135,176.9409676,2014.07193
162.5,177.6476135,178.6657448,2014.07193
162.75,177.6476135,178.6657448,2014.07193
163,177.6476135,178.6657448,2014.07193
163.25,177.6476135,178.6657448,2014.07193
163.5,177.6476135,178.6657448,2014.07193
163.75,177.6476135,178.6657448,2014.07193
164,177.6476135,178.6657448,2014.07193
164.25,177.6476135,178.6657448,2014.07193
164.5,177.6476135,178.6657448,2014.07193
164.75,179.1155167,178.6657448,2014.07193
165,179.1155167,178.6657448,2014.07193
165.25,179.1155167,178.6657448,2014.07193
165.5,179.1155167,178.6657448,2014.07193
165.75,179.1155167,178.6657448,2014.07193
166,179.1155167,178.6657448,2014.07193
166.25,179.1155167,178.6657448,2014.07193
166.5,179.1155167,178.6657448,2014.07193
166.75,179.1155167,178.6657448,2032.222569
167,179.1155167,178.6657448,2032.222569
167.25,179.1155167,178.6657448,2032.222569
167.5,179.1155167,178.6657448,2032.222569
167.75,179.1155167,178.6657448,2032.222569
168,179.1155167,178.6657448,2032.222569
168.25,179.1155167,178.6657448,2032.222569
168.5,179.1155167,178.6657448,2032.222569
168.75,179.1155167,178.6657448,2032.222569
169,179.1155167,178.6657448,2032.222569
169.25,179.1155167,178.6657448,2032.222569
169.5,179.1155167,178.6657448,2032.222569
169.75,179.1155167,185.0219612,2032.222569
170,179.1155167,185.0219612,2032.222569
170.25,179.1155167,189.2575645,2032.222569
170.5,179.1155167,191.3679199,2032.222569
170.75,179.1155167,191.3679199,2032.222569
171,179.1155167,191.3679199,2032.222569
171.25,179.1155167,195.5991325,2032.222569
171.5,179.1155167,195.5991325,2032.222569
171.75,179.1155167,199.8295326,2032.222569
172,180.5836639,199.8295326,2050.546059
172.25,180.5836639,199.8295326,2068.848881
172.5,183.5199585,199.8295326,2068.848881
172.75,184.9881058,199.8295326,2068.848881
173,189.3925476,199.8295326,2068.848881
173.25,189.3925476,199.8295326,2087.175953
173.5,189.3925476,199.8295326,2105.492691
173.75,190.8606949,199.8295326,2123.819843
174,192.3288422,199.8295326,2160.400421
174.25,193.7969894,199.8295326,2178.744015
174.5,193.7969894,199.8295326,2197.019737
174.75,193.7969894,199.8295326,2197.019737
175,193.7969894,199.8295326,2197.019737
175.25,193.7969894,199.8295326,2197.019737
175.5,193.7969894,199.8295326,2215.285286
175.75,193.7969894,199.8295326,2215.285286
176,193.7969894,199.8295326,2215.285286
176.25,193.7969894,199.8295326,2215.285286
176.5,193.7969894,199.8295326,2215.285286
176.75,193.7969894,199.8295326,2215.285286
177,193.7969894,199.8295326,2215.285286
177.25,193.7969894,199.8295326,2215.285286
177.5,193.7969894,199.8295326,2215.285286
177.75,193.7969894,199.8295326,2215.285286
178,193.7969894,199.8295326,2215.285286
178.25,193.7969894,199.8295326,2215.285286
178.5,193.7969894,199.8295326,2215.285286
178.75,195.2648926,201.5547981,2215.285286
179,195.2648926,201.5547981,2215.285286
179.25,195.2648926,201.5547981,2215.285286
179.5,195.2648926,201.5547981,2215.285286
179.75,195.2648926,201.5547981,2215.285286
180,195.2648926,201.5547981,2215.285286
180.25,195.2648926,201.5547981,2215.285286
180.5,195.2648926,201.5547981,2215.285286
180.75,195.2648926,201.5547981,2215.285286
181,195.2648926,201.5547981,2215.285286
181.25,195.2648926,201.5547981,2215.285286
181.5,195.2648926,201.5547981,2215.285286
181.75,195.2648926,201.5547981,2215.285286
182,195.2648926,201.5547981,2215.285286
182.25,195.2648926,201.5547981,2233.434544
182.5,195.2648926,201.5547981,2233.434544
182.75,195.2648926,201.5547981,2233.434544
183,195.2648926,201.5547981,2233.434544
183.25,195.2648926,201.5547981,2233.434544
183.5,195.2648926,201.5547981,2233.434544
183.75,195.2648926,201.5547981,2233.434544
184,195.2648926,201.5547981,2233.434544
184.25,195.2648926,201.5547981,2233.434544
184.5,195.2648926,201.5547981,2233.434544
184.75,195.2648926,201.5547981,2233.434544
185,195.2648926,201.5547981,2233.434544
185.25,195.2648926,201.5547981,2233.434544
185.5,195.2648926,201.5547981,2233.434544
185.75,196.7330399,205.7925987,2233.434544
186,198.2011871,205.7925987,2233.434544
186.25,202.605629,205.7925987,2233.434544
186.5,205.5419235,212.1434402,2233.434544
186.75,205.5419235,214.2601433,2251.752258
187,205.5419235,214.2601433,2251.752258
187.25,207.0100708,214.2601433,2270.084457
187.5,208.4782181,222.7246017,2270.084457
187.75,209.9463654,222.7246017,2270.084457
188,209.9463654,222.7246017,2270.084457
188.25,209.9463654,222.7246017,2270.084457
188.5,209.9463654,222.7246017,2288.372143
188.75,209.9463654,222.7246017,2306.700924
189,209.9463654,222.7246017,2325.007896
189.25,209.9463654,222.7246017,2361.661797
189.5,209.9463654,222.7246017,2379.961037
189.75,209.9463654,222.7246017,2398.22805
190,209.9463654,222.7246017,2398.22805
190.25,209.9463654,222.7246017,2398.22805
190.5,209.9463654,222.7246017,2398.22805
190.75,209.9463654,222.7246017,2398.22805
191,209.9463654,222.7246017,2416.497425
191.25,209.9463654,222.7246017,2416.497425
191.5,209.9463654,222.7246017,2416.497425
191.75,209.9463654,222.7246017,2416.497425
192,209.9463654,222.7246017,2416.497425
192.25,211.4142685,222.7246017,2416.497425
192.5,211.4142685,222.7246017,2416.497425
192.75,211.4142685,222.7246017,2416.497425
193,211.4142685,222.7246017,2416.497425
193.25,211.4142685,222.7246017,2416.497425
193.5,211.4142685,222.7246017,2416.497425
193.75,211.4142685,222.7246017,2416.497425
194,211.4142685,222.7246017,2416.497425
194.25,211.4142685,222.7246017,2416.497425
194.5,211.4142685,224.4496231,2416.497425
194.75,211.4142685,224.4496231,2416.497425
195,211.4142685,224.4496231,2416.497425
195.25,211.4142685,224.4496231,2416.497425
195.5,211.4142685,224.4496231,2416.497425
195.75,211.4142685,224.4496231,2416.497425
196,211.4142685,224.4496231,2416.497425
196.25,211.4142685,224.4496231,2416.497425
196.5,211.4142685,224.4496231,2416.497425
196.75,211.4142685,224.4496231,2416.497425
197,211.4142685,224.4496231,2416.497425
197.25,211.4142685,224.4496231,2416.497425
197.5,211.4142685,224.4496231,2416.497425
197.75,211.4142685,224.4496231,2434.647331
198,211.4142685,224.4496231,2434.647331
198.25,211.4142685,224.4496231,2434.647331
198.5,211.4142685,224.4496231,2434.647331
198.75,211.4142685,224.4496231,2434.647331
199,211.4142685,224.4496231,2434.647331
199.25,211.4142685,224.4496231,2434.647331
199.5,214.350563,224.4496231,2434.647331
199.75,214.350563,224.4496231,2434.647331
200,218.7550049,224.4496231,2434.647331
200.25,221.6912994,224.4496231,2434.647331
200.5,221.6912994,224.4496231,2434.647331
200.75,221.6912994,224.4496231,2434.647331
201,223.1594467,224.4496231,2434.647331
201.25,226.0957413,224.4496231,2434.647331
201.5,226.0957413,224.4496231,2434.647331
201.75,226.0957413,224.4496231,2434.647331
202,226.0957413,226.5681992,2452.960896
202.25,226.0957413,230.8046188,2452.960896
202.5,226.0957413,230.8046188,2452.960896
202.75,226.0957413,235.0410385,2452.960896
203,226.0957413,239.2742043,2471.29578
203.25,226.0957413,239.2742043,2471.29578
203.5,226.0957413,241.3927803,2507.915096
203.75,226.0957413,243.5069618,2562.766266
204,226.0957413,245.6207352,2562.766266
204.25,226.0957413,245.6207352,2581.074947
204.5,226.0957413,245.6207352,2581.074947
204.75,226.0957413,245.6207352,2581.074947
205,226.0957413,245.6207352,2599.399658
205.25,227.5636444,245.6207352,2599.399658
205.5,227.5636444,245.6207352,2599.399658
205.75,227.5636444,245.6207352,2617.654221
206,227.5636444,245.6207352,2617.654221
206.25,227.5636444,245.6207352,2617.654221
206.5,227.5636444,245.6207352,2617.654221
206.75,227.5636444,245.6207352,2617.654221
207,227.5636444,245.6207352,2617.654221
207.25,227.5636444,245.6207352,2617.654221
207.5,227.5636444,245.6207352,2617.654221
207.75,227.5636444,245.6207352,2617.654221
208,227.5636444,245.6207352,2617.654221
208.25,227.5636444,245.6207352,2617.654221
208.5,227.5636444,245.6207352,2617.654221
208.75,227.5636444,245.6207352,2617.654221
209,227.5636444,245.6207352,2617.654221
209.25,227.5636444,245.6207352,2617.654221
209.5,227.5636444,245.6207352,2617.654221
209.75,227.5636444,245.6207352,2617.654221
210,227.5636444,245.6207352,2617.654221
210.25,227.5636444,245.6207352,2617.654221
210.5,227.5636444,245.6207352,2617.654221
210.75,227.5636444,245.6207352,2617.654221
211,227.5636444,245.6207352,2617.654221
211.25,227.5636444,247.3455124,2617.654221
211.5,227.5636444,247.3455124,2617.654221
211.75,227.5636444,247.3455124,2617.654221
212,227.5636444,247.3455124,2617.654221
212.25,229.0317917,247.3455124,2617.654221
212.5,230.499939,247.3455124,2635.804047
212.75,230.499939,247.3455124,2635.804047
213,234.9043808,247.3455124,2635.804047
213.25,237.8406754,247.3455124,2635.804047
213.5,237.8406754,247.3455124,2635.804047
213.75,239.3088226,247.3455124,2635.804047
214,240.7769699,247.3455124,2635.804047
214.25,242.2451172,247.3455124,2635.804047
214.5,242.2451172,247.3455124,2635.804047
214.75,242.2451172,247.3455124,2635.804047
215,242.2451172,247.3455124,2635.804047
215.25,242.2451172,247.3455124,2635.804047
215.5,242.2451172,247.3455124,2635.804047
215.75,242.2451172,247.3455124,2635.804047
216,242.2451172,247.3455124,2635.804047
216.25,242.2451172,247.3455124,2635.804047
216.5,242.2451172,247.3455124,2635.804047
216.75,242.2451172,247.3455124,2635.804047
217,242.2451172,247.3455124,2635.804047
217.25,242.2451172,247.3455124,2654.109959
217.5,242.2451172,247.3455124,2654.109959
217.75,242.2451172,247.3455124,2654.109959
218,242.2451172,251.5848618,2654.109959
218.25,242.2451172,251.5848618,2654.109959
218.5,242.2451172,253.6974983,2690.69249
218.75,243.7130203,255.8137131,2727.335403
219,243.7130203,262.1800194,2745.651001
219.25,243.7130203,262.1800194,2745.651001
219.5,243.7130203,262.1800194,2763.936245
219.75,243.7130203,264.3006287,2763.936245
220,243.7130203,266.4187965,2763.936245
220.25,243.7130203,268.5354996,2782.25396
220.5,243.7130203,268.5354996,2782.25396
220.75,243.7130203,268.5354996,2782.25396
221,243.7130203,268.5354996,2800.522114
221.25,243.7130203,268.5354996,2818.773094
221.5,243.7130203,268.5354996,2818.773094
221.75,243.7130203,268.5354996,2818.773094
222,243.7130203,268.5354996,2818.773094
222.25,243.7130203,268.5354996,2818.773094
222.5,243.7130203,268.5354996,2818.773094
222.75,243.7130203,268.5354996,2818.773094
223,243.7130203,268.5354996,2818.773094
223.25,243.7130203,268.5354996,2818.773094
223.5,243.7130203,268.5354996,2818.773094
223.75,243.7130203,268.5354996,2818.773094
224,243.7130203,268.5354996,2818.773094
224.25,243.7130203,268.5354996,2818.773094
224.5,243.7130203,268.5354996,2818.773094
224.75,243.7130203,268.5354996,2818.773094
225,243.7130203,268.5354996,2818.773094
225.25,243.7130203,268.5354996,2818.773094
225.5,243.7130203,268.5354996,2818.773094
225.75,243.7130203,268.5354996,2818.773094
226,245.1811676,268.5354996,2818.773094
226.25,248.1174622,268.5354996,2818.773094
226.5,249.5856094,268.5354996,2818.773094
226.75,252.5263062,268.5354996,2818.773094
227,253.9944534,270.2605209,2818.773094
227.25,256.930748,270.2605209,2818.773094
227.5,256.930748,270.2605209,2818.773094
227.75,258.3988953,270.2605209,2818.773094
228,258.3988953,270.2605209,2818.773094
228.25,258.3988953,270.2605209,2836.919422
228.5,258.3988953,270.2605209,2836.919422
228.75,258.3988953,270.2605209,2836.919422
229,258.3988953,270.2605209,2836.919422
229.25,258.3988953,270.2605209,2836.919422
229.5,258.3988953,270.2605209,2836.919422
229.75,258.3988953,270.2605209,2836.919422
230,258.3988953,270.2605209,2836.919422
230.25,258.3988953,270.2605209,2836.919422
230.5,258.3988953,270.2605209,2836.919422
230.75,258.3988953,270.2605209,2836.919422
231,258.3988953,270.2605209,2836.919422
231.25,258.3988953,270.2605209,2836.919422
231.5,259.8667984,270.2605209,2836.919422
231.75,259.8667984,270.2605209,2836.919422
232,259.8667984,270.2605209,2836.919422
232.25,259.8667984,270.2605209,2836.919422
232.5,259.8667984,270.2605209,2855.201084
232.75,259.8667984,270.2605209,2855.201084
233,259.8667984,270.2605209,2855.201084
233.25,259.8667984,270.2605209,2855.201084
233.5,259.8667984,270.2605209,2855.201084
233.75,259.8667984,270.2605209,2873.509602
234,259.8667984,270.2605209,2910.10149
234.25,259.8667984,274.4946594,2910.10149
234.5,259.8667984,278.7355576,2928.437595
234.75,259.8667984,280.8556786,2946.720154
235,259.8667984,282.9755554,2946.720154
235.25,259.8667984,282.9755554,2965.041042
235.5,259.8667984,282.9755554,2983.293896
235.75,259.8667984,289.3351097,2983.293896
236,259.8667984,291.450676,2983.293896
236.25,259.8667984,291.450676,2983.293896
236.5,259.8667984,291.450676,3001.576942
236.75,259.8667984,291.450676,3001.576942
237,259.8667984,291.450676,3001.576942
237.25,259.8667984,291.450676,3001.576942
237.5,259.8667984,291.450676,3001.576942
237.75,259.8667984,291.450676,3001.576942
238,259.8667984,291.450676,3019.80595
238.25,259.8667984,291.450676,3019.80595
238.5,261.3349457,291.450676,3019.80595
238.75,262.803093,291.450676,3019.80595
239,262.803093,291.450676,3019.80595
239.25,265.7393875,291.450676,3019.80595
239.5,268.6756821,291.450676,3019.80595
239.75,270.1438293,291.450676,3019.80595
240,271.6119766,291.450676,3019.80595
240.25,273.0801239,291.450676,3019.80595
240.5,274.5482712,291.450676,3019.80595
240.75,274.5482712,291.450676,3019.80595
241,274.5482712,291.450676,3019.80595
241.25,274.5482712,291.450676,3019.80595
241.5,274.5482712,291.450676,3019.80595
241.75,274.5482712,291.450676,3019.80595
242,274.5482712,291.450676,3019.80595
242.25,274.5482712,293.1761055,3019.80595
242.5,274.5482712,293.1761055,3019.80595
242.75,274.5482712,293.1761055,3019.80595
243,274.5482712,293.1761055,3019.80595
243.25,274.5482712,293.1761055,3019.80595
243.5,274.5482712,293.1761055,3019.80595
243.75,274.5482712,293.1761055,3019.80595
244,274.5482712,293.1761055,3019.80595
244.25,276.0161743,293.1761055,3019.80595
244.5,276.0161743,293.1761055,3019.80595
244.75,276.0161743,293.1761055,3019.80595
245,276.0161743,293.1761055,3037.953659
245.25,276.0161743,293.1761055,3037.953659
245.5,276.0161743,293.1761055,3037.953659
245.75,276.0161743,293.1761055,3037.953659
246,276.0161743,293.1761055,3037.953659
246.25,276.0161743,293.1761055,3037.953659
246.5,276.0161743,293.1761055,3037.953659
246.75,276.0161743,293.1761055,3037.953659
247,276.0161743,293.1761055,3037.953659
247.25,276.0161743,293.1761055,3037.953659
247.5,276.0161743,293.1761055,3037.953659
247.75,276.0161743,293.1761055,3037.953659
248,276.0161743,293.1761055,3037.953659
248.25,276.0161743,293.1761055,3037.953659
248.5,276.0161743,293.1761055,3037.953659
248.75,276.0161743,293.1761055,3037.953659
249,276.0161743,295.2960663,3037.953659
249.25,276.0161743,297.419445,3037.953659
249.5,276.0161743,297.419445,3037.953659
249.75,276.0161743,299.5409508,3037.953659
250,276.0161743,301.6579819,3037.953659
250.25,276.0161743,305.9038429,3056.225391
250.5,276.0161743,308.0190811,3092.837868
250.75,276.0161743,308.0190811,3092.837868
251,276.0161743,312.2562332,3092.837868
251.25,278.9524689,312.2562332,3092.837868
251.5,278.9524689,314.3729362,3111.113995
251.75,281.8887634,314.3729362,3129.444004
252,284.825058,314.3729362,3147.766762
252.25,286.2932053,314.3729362,3166.027508
252.5,287.7613525,314.3729362,3184.299324
252.75,287.7613525,314.3729362,3184.299324
253,290.6976471,314.3729362,3202.540947
253.25,290.6976471,314.3729362,3202.540947
253.5,290.6976471,314.3729362,3202.540947
253.75,290.6976471,314.3729362,3202.540947
254,290.6976471,314.3729362,3202.540947
254.25,290.6976471,314.3729362,3202.540947
254.5,290.6976471,314.3729362,3220.778339
254.75,290.6976471,314.3729362,3220.778339
255,290.6976471,314.3729362,3220.778339
255.25,290.6976471,314.3729362,3220.778339
255.5,290.6976471,314.3729362,3220.778339
255.75,290.6976471,314.3729362,3220.778339
256,290.6976471,314.3729362,3220.778339
256.25,290.6976471,314.3729362,3220.778339
256.5,290.6976471,314.3729362,3220.778339
256.75,290.6976471,314.3729362,3220.778339
257,290.6976471,314.3729362,3220.778339
257.25,290.6976471,314.3729362,3220.778339
257.5,290.6976471,314.3729362,3220.778339
257.75,290.6976471,314.3729362,3220.778339
258,290.6976471,316.0980377,3220.778339
258.25,290.6976471,316.0980377,3220.778339
258.5,290.6976471,316.0980377,3220.778339
258.75,292.1655502,316.0980377,3220.778339
259,292.1655502,316.0980377,3220.778339
259.25,292.1655502,316.0980377,3220.778339
259.5,292.1655502,316.0980377,3220.778339
259.75,292.1655502,316.0980377,3220.778339
260,292.1655502,316.0980377,3220.778339
260.25,292.1655502,316.0980377,3220.778339
260.5,292.1655502,316.0980377,3220.778339
260.75,292.1655502,316.0980377,3220.778339
261,292.1655502,316.0980377,3238.927353
261.25,292.1655502,316.0980377,3238.927353
261.5,292.1655502,316.0980377,3238.927353
261.75,292.1655502,316.0980377,3238.927353
262,292.1655502,316.0980377,3238.927353
262.25,292.1655502,316.0980377,3238.927353
262.5,292.1655502,316.0980377,3238.927353
262.75,292.1655502,316.0980377,3238.927353
263,292.1655502,316.0980377,3238.927353
263.25,292.1655502,316.0980377,3238.927353
263.5,292.1655502,316.0980377,3238.927353
263.75,292.1655502,316.0980377,3238.927353
264,292.1655502,316.0980377,3238.927353
264.25,292.1655502,316.0980377,3238.927353
264.5,292.1655502,316.0980377,3238.927353
264.75,292.1655502,316.0980377,3238.927353
265,292.1655502,318.2196236,3238.927353
265.25,292.1655502,320.3372231,3238.927353
265.5,292.1655502,322.4594612,3257.214142
265.75,292.1655502,326.7031212,3257.214142
266,295.1018448,330.9426346,3257.214142
266.25,295.1018448,330.9426346,3293.869507
266.5,296.5699921,335.1782417,3293.869507
266.75,299.5062866,335.1782417,3293.869507
267,300.9744339,337.2948647,3330.43153
267.25,302.4425812,337.2948647,3366.968811
267.5,302.4425812,337.2948647,3366.968811
267.75,302.4425812,337.2948647,3366.968811
268,306.847023,337.2948647,3403.541985
268.25,306.847023,337.2948647,3403.541985
268.5,306.847023,337.2948647,3403.541985
268.75,306.847023,337.2948647,3403.541985
269,306.847023,337.2948647,3403.541985
269.25,306.847023,337.2948647,3403.541985
269.5,306.847023,337.2948647,3403.541985
269.75,306.847023,337.2948647,3421.773678
270,306.847023,337.2948647,3421.773678
270.25,306.847023,337.2948647,3421.773678
270.5,306.847023,337.2948647,3421.773678
270.75,306.847023,337.2948647,3421.773678
271,306.847023,337.2948647,3421.773678
271.25,306.847023,337.2948647,3421.773678
271.5,306.847023,337.2948647,3421.773678
271.75,306.847023,337.2948647,3421.773678
272,306.847023,337.2948647,3421.773678
272.25,308.3149261,337.2948647,3421.773678
272.5,308.3149261,337.2948647,3421.773678
272.75,308.3149261,337.2948647,3421.773678
273,308.3149261,339.0196419,3421.773678
273.25,308.3149261,339.0196419,3421.773678
273.5,308.3149261,339.0196419,3421.773678
273.75,308.3149261,339.0196419,3421.773678
274,308.3149261,339.0196419,3421.773678
274.25,308.3149261,339.0196419,3421.773678
274.5,308.3149261,339.0196419,3421.773678
274.75,308.3149261,339.0196419,3421.773678
275,308.3149261,339.0196419,3421.773678
275.25,308.3149261,339.0196419,3421.773678
275.5,308.3149261,339.0196419,3421.773678
275.75,308.3149261,339.0196419,3421.773678
276,308.3149261,339.0196419,3421.773678
276.25,308.3149261,339.0196419,3421.773678
276.5,308.3149261,339.0196419,3421.773678
276.75,308.3149261,339.0196419,3421.773678
277,308.3149261,339.0196419,3439.921875
277.25,308.3149261,339.0196419,3439.921875
277.5,308.3149261,339.0196419,3439.921875
277.75,308.3149261,339.0196419,3439.921875
278,308.3149261,339.0196419,3439.921875
278.25,308.3149261,339.0196419,3439.921875
278.5,308.3149261,339.0196419,3439.921875
278.75,308.3149261,339.0196419,3439.921875
279,308.3149261,339.0196419,3439.921875
279.25,311.2512207,339.0196419,3439.921875
279.5,312.719368,339.0196419,3439.921875
279.75,314.1875153,343.2668037,3439.921875
280,315.6556625,343.2668037,3439.921875
280.25,317.1238098,345.3880653,3439.921875
280.5,318.5919571,351.7519379,3439.921875
280.75,320.0601044,351.7519379,3439.921875
281,320.0601044,351.7519379,3439.921875
281.25,320.0601044,353.8766975,3458.206547
281.5,322.9963989,355.9953537,3458.206547
281.75,322.9963989,360.2332382,3476.514008
282,322.9963989,360.2332382,3494.809666
282.25,322.9963989,360.2332382,3494.809666
282.5,322.9963989,360.2332382,3531.412296
282.75,322.9963989,360.2332382,3549.680611
283,322.9963989,360.2332382,3549.680611
283.25,322.9963989,360.2332382,3567.910191
283.5,322.9963989,360.2332382,3567.910191
283.75,322.9963989,360.2332382,3567.910191
284,322.9963989,360.2332382,3604.49736
284.25,322.9963989,360.2332382,3604.49736
284.5,322.9963989,360.2332382,3604.49736
284.75,324.4643021,360.2332382,3604.49736
285,324.4643021,360.2332382,3604.49736
285.25,324.4643021,360.2332382,3604.49736
285.5,324.4643021,360.2332382,3604.49736
285.75,324.4643021,360.2332382,3622.721649
286,324.4643021,360.2332382,3622.721649
286.25,324.4643021,360.2332382,3622.721649
286.5,324.4643021,360.2332382,3622.721649
286.75,324.4643021,360.2332382,3622.721649
287,324.4643021,360.2332382,3622.721649
287.25,324.4643021,360.2332382,3622.721649
287.5,324.4643021,360.2332382,3622.721649
287.75,324.4643021,360.2332382,3622.721649
288,324.4643021,361.9580956,3622.721649
288.25,324.4643021,361.9580956,3622.721649
288.5,324.4643021,361.9580956,3622.721649
288.75,324.4643021,361.9580956,3622.721649
289,324.4643021,361.9580956,3622.721649
289.25,324.4643021,361.9580956,3622.721649
289.5,324.4643021,361.9580956,3622.721649
289.75,324.4643021,361.9580956,3622.721649
290,324.4643021,361.9580956,3622.721649
290.25,324.4643021,361.9580956,3622.721649
290.5,324.4643021,361.9580956,3622.721649
290.75,324.4643021,361.9580956,3622.721649
291,324.4643021,361.9580956,3622.721649
291.25,324.4643021,361.9580956,3622.721649
291.5,327.4005966,361.9580956,3622.721649
291.75,327.4005966,361.9580956,3622.721649
292,328.8687439,361.9580956,3622.721649
292.25,330.3368912,361.9580956,3622.721649
292.5,333.2731857,361.9580956,3622.721649
292.75,334.741333,361.9580956,3622.721649
293,336.2094803,361.9580956,3640.869602
293.25,336.2094803,361.9580956,3640.869602
293.5,339.1457748,361.9580956,3640.869602
293.75,339.1457748,361.9580956,3640.869602
294,339.1457748,361.9580956,3640.869602
294.25,339.1457748,361.9580956,3640.869602
294.5,339.1457748,361.9580956,3640.869602
294.75,339.1457748,361.9580956,3640.869602
295,339.1457748,361.9580956,3640.869602
295.25,339.1457748,364.0810661,3640.869602
295.5,339.1457748,370.4455872,3640.869602
295.75,339.1457748,372.5691261,3640.869602
296,339.1457748,376.8224716,3640.869602
296.25,339.1457748,376.8224716,3640.869602
296.5,339.1457748,376.8224716,3640.869602
296.75,339.1457748,376.8224716,3640.869602
297,339.1457748,381.061821,3640.869602
297.25,339.1457748,383.1795006,3640.869602
297.5,339.1457748,383.1795006,3659.188293
297.75,339.1457748,383.1795006,3677.458157
298,339.1457748,383.1795006,3677.458157
298.25,340.613678,383.1795006,3677.458157
298.5,340.613678,383.1795006,3695.750237
298.75,340.613678,383.1795006,3714.071938
299,340.613678,383.1795006,3714.071938
299.25,340.613678,383.1795006,3732.338219
299.5,340.613678,383.1795006,3732.338219
299.75,340.613678,383.1795006,3750.615322
300,340.613678,383.1795006,3768.934093
300.25,340.613678,383.1795006,3768.934093
300.5,340.613678,383.1795006,3768.934093
300.75,340.613678,383.1795006,3787.214699
301,340.613678,383.1795006,3787.214699
301.25,340.613678,383.1795006,3805.45388
301.5,340.613678,383.1795006,3805.45388
301.75,340.613678,383.1795006,3823.680935
302,340.613678,383.1795006,3823.680935
302.25,340.613678,383.1795006,3823.680935
302.5,340.613678,383.1795006,3823.680935
302.75,340.613678,383.1795006,3823.680935
303,340.613678,383.1795006,3823.680935
303.25,340.613678,383.1795006,3823.680935
303.5,340.613678,383.1795006,3823.680935
303.75,340.613678,383.1795006,3823.680935
304,340.613678,384.9043579,3823.680935
304.25,340.613678,384.9043579,3823.680935
304.5,340.613678,384.9043579,3823.680935
304.75,340.613678,384.9043579,3823.680935
305,340.613678,384.9043579,3823.680935
305.25,342.0818253,384.9043579,3823.680935
305.5,342.0818253,384.9043579,3823.680935
305.75,345.0181198,384.9043579,3823.680935
306,347.9544144,384.9043579,3823.680935
306.25,347.9544144,384.9043579,3823.680935
306.5,350.8907089,384.9043579,3823.680935
306.75,352.3588562,384.9043579,3823.680935
307,352.3588562,384.9043579,3823.680935
307.25,353.8270035,384.9043579,3823.680935
307.5,355.2951508,384.9043579,3823.680935
307.75,355.2951508,384.9043579,3823.680935
308,355.2951508,384.9043579,3823.680935
308.25,355.2951508,384.9043579,3823.680935
308.5,355.2951508,384.9043579,3823.680935
308.75,355.2951508,384.9043579,3823.680935
309,355.2951508,384.9043579,3841.828888
309.25,355.2951508,384.9043579,3841.828888
309.5,355.2951508,384.9043579,3841.828888
309.75,355.2951508,384.9043579,3841.828888
310,355.2951508,384.9043579,3841.828888
310.25,355.2951508,384.9043579,3841.828888
310.5,355.2951508,384.9043579,3841.828888
310.75,355.2951508,384.9043579,3841.828888
311,355.2951508,387.0296898,3841.828888
311.25,355.2951508,387.0296898,3841.828888
311.5,355.2951508,391.2790489,3841.828888
311.75,356.7630539,395.5205154,3841.828888
312,356.7630539,397.6395798,3841.828888
312.25,356.7630539,397.6395798,3841.828888
312.5,356.7630539,399.7575035,3841.828888
312.75,356.7630539,401.8757553,3841.828888
313,356.7630539,406.1247063,3860.103062
313.25,356.7630539,406.1247063,3878.388954
313.5,356.7630539,406.1247063,3878.388954
313.75,356.7630539,406.1247063,3915.030567
314,356.7630539,406.1247063,3915.030567
314.25,356.7630539,406.1247063,3915.030567
314.5,356.7630539,406.1247063,3915.030567
314.75,356.7630539,406.1247063,3933.294975
315,356.7630539,406.1247063,3933.294975
315.25,356.7630539,406.1247063,3951.556942
315.5,356.7630539,406.1247063,3951.556942
315.75,356.7630539,406.1247063,3951.556942
316,356.7630539,406.1247063,3951.556942
316.25,356.7630539,406.1247063,3951.556942
316.5,356.7630539,406.1247063,3969.819805
316.75,356.7630539,406.1247063,3988.129543
317,356.7630539,406.1247063,3988.129543
317.25,356.7630539,406.1247063,3988.129543
317.5,356.7630539,406.1247063,4024.611485
317.75,356.7630539,406.1247063,4024.611485
318,356.7630539,406.1247063,4024.611485
318.25,356.7630539,406.1247063,4024.611485
318.5,356.7630539,406.1247063,4024.611485
318.75,358.2312012,406.1247063,4024.611485
319,358.2312012,406.1247063,4024.611485
319.25,359.6993484,407.8498917,4024.611485
319.5,364.1037903,407.8498917,4024.611485
319.75,364.1037903,407.8498917,4024.611485
320,365.5719376,407.8498917,4024.611485
320.25,367.0400848,407.8498917,4024.611485
320.5,368.5082321,407.8498917,4024.611485
320.75,368.5082321,407.8498917,4024.611485
321,371.4445267,407.8498917,4024.611485
321.25,371.4445267,407.8498917,4024.611485
321.5,371.4445267,407.8498917,4024.611485
321.75,371.4445267,407.8498917,4024.611485
322,371.4445267,407.8498917,4024.611485
322.25,371.4445267,407.8498917,4024.611485
322.5,371.4445267,407.8498917,4024.611485
322.75,371.4445267,407.8498917,4024.611485
323,371.4445267,407.8498917,4024.611485
323.25,371.4445267,407.8498917,4024.611485
323.5,371.4445267,407.8498917,4024.611485
323.75,371.4445267,407.8498917,4024.611485
324,371.4445267,407.8498917,4024.611485
324.25,371.4445267,407.8498917,4024.611485
324.5,372.9124298,407.8498917,4024.611485
324.75,372.9124298,407.8498917,4042.757729
325,372.9124298,407.8498917,4042.757729
325.25,372.9124298,407.8498917,4042.757729
325.5,372.9124298,407.8498917,4042.757729
325.75,372.9124298,407.8498917,4042.757729
326,372.9124298,412.0984383,4042.757729
326.25,372.9124298,414.2256393,4042.757729
326.5,372.9124298,416.3484459,4042.757729
326.75,372.9124298,420.5904808,4042.757729
327,372.9124298,422.7189865,4042.757729
327.25,372.9124298,422.7189865,4042.757729
327.5,372.9124298,422.7189865,4042.757729
327.75,372.9124298,424.8372383,4042.757729
328,372.9124298,429.0791931,4042.757729
328.25,372.9124298,429.0791931,4042.757729
328.5,372.9124298,429.0791931,4042.757729
328.75,372.9124298,429.0791931,4061.086834
329,372.9124298,429.0791931,4061.086834
329.25,372.9124298,429.0791931,4079.360847
329.5,372.9124298,429.0791931,4097.623875
329.75,372.9124298,429.0791931,4097.623875
330,372.9124298,429.0791931,4097.623875
330.25,372.9124298,429.0791931,4115.911316
330.5,372.9124298,429.0791931,4115.911316
330.75,372.9124298,429.0791931,4134.177841
331,372.9124298,429.0791931,4134.177841
331.25,372.9124298,429.0791931,4152.482452
331.5,372.9124298,429.0791931,4152.482452
331.75,375.8487244,429.0791931,4170.735306
332,377.3168716,429.0791931,4170.735306
332.25,381.7213135,429.0791931,4189.038288
332.5,383.1894608,429.0791931,4189.038288
332.75,383.1894608,429.0791931,4189.038288
333,383.1894608,429.0791931,4189.038288
333.25,384.657608,429.0791931,4189.038288
333.5,387.5939026,429.0791931,4207.292038
333.75,387.5939026,429.0791931,4207.292038
334,387.5939026,429.0791931,4207.292038
334.25,387.5939026,429.0791931,4207.292038
334.5,387.5939026,430.8038902,4225.506725
334.75,387.5939026,430.8038902,4225.506725
335,387.5939026,430.8038902,4225.506725
335.25,387.5939026,430.8038902,4225.506725
335.5,387.5939026,430.8038902,4225.506725
335.75,387.5939026,430.8038902,4225.506725
336,387.5939026,430.8038902,4225.506725
336.25,387.5939026,430.8038902,4225.506725
336.5,387.5939026,430.8038902,4225.506725
336.75,387.5939026,430.8038902,4225.506725
337,389.0618057,430.8038902,4225.506725
337.25,389.0618057,430.8038902,4225.506725
337.5,389.0618057,430.8038902,4225.506725
337.75,389.0618057,430.8038902,4225.506725
338,389.0618057,430.8038902,4225.506725
338.25,389.0618057,430.8038902,4225.506725
338.5,389.0618057,430.8038902,4225.506725
338.75,389.0618057,430.8038902,4225.506725
339,389.0618057,430.8038902,4225.506725
339.25,389.0618057,430.8038902,4225.506725
339.5,389.0618057,430.8038902,4225.506725
339.75,389.0618057,430.8038902,4225.506725
340,389.0618057,430.8038902,4225.506725
340.25,389.0618057,430.8038902,4225.506725
340.5,389.0618057,430.8038902,4225.506725
340.75,389.0618057,430.8038902,4225.506725
341,389.0618057,430.8038902,4243.65411
341.25,389.0618057,430.8038902,4243.65411
341.5,389.0618057,432.9318237,4243.65411
341.75,389.0618057,437.1789017,4243.65411
342,389.0618057,439.2999992,4243.65411
342.25,389.0618057,443.54179,4243.65411
342.5,389.0618057,445.6704559,4243.65411
342.75,389.0618057,445.6704559,4243.65411
343,389.0618057,449.9102936,4243.65411
343.25,389.0618057,452.0329399,4243.65411
343.5,389.0618057,452.0329399,4243.65411
343.75,389.0618057,452.0329399,4243.65411
344,389.0618057,452.0329399,4243.65411
344.25,389.0618057,452.0329399,4243.65411
344.5,390.529953,452.0329399,4243.65411
344.75,394.9343948,452.0329399,4243.65411
345,396.4025421,452.0329399,4243.65411
345.25,397.8706894,452.0329399,4243.65411
345.5,399.3388367,452.0329399,4298.488922
345.75,400.8069839,452.0329399,4316.77335
346,400.8069839,452.0329399,4316.77335
346.25,403.7432785,452.0329399,4316.77335
346.5,403.7432785,452.0329399,4316.77335
346.75,403.7432785,452.0329399,4335.033119
347,403.7432785,452.0329399,4353.297935
347.25,403.7432785,452.0329399,4371.60165
347.5,403.7432785,452.0329399,4389.911064
347.75,403.7432785,452.0329399,4408.161312
348,403.7432785,452.0329399,4408.161312
348.25,403.7432785,452.0329399,4408.161312
348.5,403.7432785,452.0329399,4408.161312
348.75,403.7432785,452.0329399,4408.161312
349,403.7432785,452.0329399,4426.383972
349.25,403.7432785,452.0329399,4426.383972
349.5,405.2111816,453.7578812,4426.383972
349.75,405.2111816,453.7578812,4426.383972
350,405.2111816,453.7578812,4426.383972
350.25,405.2111816,453.7578812,4426.383972
350.5,405.2111816,453.7578812,4426.383972
350.75,405.2111816,453.7578812,4426.383972
351,405.2111816,453.7578812,4426.383972
351.25,405.2111816,453.7578812,4426.383972
351.5,405.2111816,453.7578812,4426.383972
351.75,405.2111816,453.7578812,4426.383972
352,405.2111816,453.7578812,4426.383972
352.25,405.2111816,453.7578812,4426.383972
352.5,405.2111816,453.7578812,4426.383972
352.75,405.2111816,453.7578812,4426.383972
353,405.2111816,453.7578812,4426.383972
353.25,405.2111816,453.7578812,4426.383972
353.5,405.2111816,453.7578812,4426.383972
353.75,405.2111816,453.7578812,4426.383972
354,405.2111816,453.7578812,4426.383972
354.25,405.2111816,453.7578812,4426.383972
354.5,405.2111816,453.7578812,4426.383972
354.75,405.2111816,453.7578812,4426.383972
355,405.2111816,453.7578812,4426.383972
355.25,405.2111816,453.7578812,4426.383972
355.5,405.2111816,453.7578812,4426.383972
355.75,405.2111816,453.7578812,4426.383972
356,405.2111816,453.7578812,4444.531357
356.25,406.6793289,453.7578812,4444.531357
356.5,409.6156235,453.7578812,4444.531357
356.75,409.6156235,455.8853264,4444.531357
357,411.0837708,462.2712479,4444.531357
357.25,411.0837708,464.3951149,4444.531357
357.5,415.4882126,464.3951149,4444.531357
357.75,415.4882126,464.3951149,4444.531357
358,415.4882126,468.6334038,4444.531357
358.25,416.9563599,470.753933,4444.531357
358.5,419.8926544,472.874054,4444.531357
358.75,419.8926544,474.9980011,4444.531357
359,419.8926544,474.9980011,4444.531357
359.25,419.8926544,474.9980011,4444.531357
359.5,419.8926544,474.9980011,4444.531357
359.75,419.8926544,474.9980011,4444.531357
360,419.8926544,474.9980011,4444.531357
360.25,419.8926544,474.9980011,4444.531357
360.5,419.8926544,474.9980011,4462.78014
360.75,419.8926544,474.9980011,4462.78014
361,419.8926544,474.9980011,4462.78014
361.25,419.8926544,474.9980011,4462.78014
361.5,419.8926544,474.9980011,4462.78014
361.75,419.8926544,474.9980011,4462.78014
362,419.8926544,474.9980011,4499.31189
362.25,419.8926544,474.9980011,4499.31189
362.5,419.8926544,474.9980011,4499.31189
362.75,419.8926544,474.9980011,4517.578091
363,419.8926544,474.9980011,4517.578091
363.25,421.3605576,474.9980011,4517.578091
363.5,421.3605576,474.9980011,4517.578091
363.75,421.3605576,474.9980011,4535.822887
364,421.3605576,474.9980011,4554.127335
364.25,421.3605576,474.9980011,4590.752914
364.5,421.3605576,474.9980011,4590.752914
364.75,421.3605576,474.9980011,4609.007069
365,421.3605576,474.9980011,4609.007069
365.25,421.3605576,474.9980011,4627.207188
365.5,421.3605576,476.7232666,4627.207188
365.75,421.3605576,476.7232666,4627.207188
366,421.3605576,476.7232666,4627.207188
366.25,421.3605576,476.7232666,4627.207188
366.5,421.3605576,476.7232666,4627.207188
366.75,421.3605576,476.7232666,4627.207188
367,421.3605576,476.7232666,4627.207188
367.25,421.3605576,476.7232666,4627.207188
367.5,421.3605576,476.7232666,4627.207188
367.75,421.3605576,476.7232666,4627.207188
368,421.3605576,476.7232666,4627.207188
368.25,421.3605576,476.7232666,4627.207188
368.5,421.3605576,476.7232666,4627.207188
368.75,421.3605576,476.7232666,4627.207188
369,421.3605576,476.7232666,4627.207188
369.25,421.3605576,476.7232666,4627.207188
369.5,421.3605576,476.7232666,4627.207188
369.75,421.3605576,476.7232666,4627.207188
370,421.3605576,476.7232666,4627.207188
370.25,424.2968521,476.7232666,4627.207188
370.5,427.2331467,476.7232666,4627.207188
370.75,427.2331467,476.7232666,4627.207188
371,431.6375885,476.7232666,4627.207188
371.25,431.6375885,476.7232666,4627.207188
371.5,431.6375885,476.7232666,4627.207188
371.75,431.6375885,476.7232666,4627.207188
372,433.1057358,476.7232666,4627.207188
372.25,436.0420303,476.7232666,4627.207188
372.5,436.0420303,476.7232666,4645.35376
372.75,436.0420303,480.9726257,4645.35376
373,436.0420303,487.3575668,4645.35376
373.25,436.0420303,489.481678,4645.35376
373.5,436.0420303,491.6032639,4645.35376
373.75,436.0420303,491.6032639,4645.35376
374,436.0420303,495.8509941,4645.35376
374.25,436.0420303,497.972908,4645.35376
374.5,436.0420303,497.972908,4645.35376
374.75,436.0420303,497.972908,4645.35376
375,436.0420303,497.972908,4645.35376
375.25,436.0420303,497.972908,4645.35376
375.5,436.0420303,497.972908,4645.35376
375.75,436.0420303,497.972908,4645.35376
376,436.0420303,497.972908,4645.35376
376.25,436.0420303,497.972908,4645.35376
376.5,437.5099335,497.972908,4645.35376
376.75,437.5099335,497.972908,4663.599125
377,437.5099335,497.972908,4681.872078
377.25,437.5099335,497.972908,4700.177502
377.5,437.5099335,497.972908,4736.726582
377.75,437.5099335,497.972908,4736.726582
378,437.5099335,497.972908,4754.983421
378.25,437.5099335,497.972908,4754.983421
378.5,437.5099335,497.972908,4754.983421
378.75,437.5099335,497.972908,4773.244411
379,437.5099335,497.972908,4773.244411
379.25,437.5099335,497.972908,4773.244411
379.5,437.5099335,497.972908,4773.244411
379.75,437.5099335,497.972908,4773.244411
380,437.5099335,497.972908,4773.244411
380.25,437.5099335,497.972908,4773.244411
380.5,437.5099335,499.6980934,4791.546906
380.75,437.5099335,499.6980934,4791.546906
381,437.5099335,499.6980934,4809.74556
381.25,437.5099335,499.6980934,4827.982544
381.5,437.5099335,499.6980934,4827.982544
381.75,437.5099335,499.6980934,4827.982544
382,437.5099335,499.6980934,4827.982544
382.25,437.5099335,499.6980934,4827.982544
382.5,437.5099335,499.6980934,4827.982544
382.75,437.5099335,499.6980934,4827.982544
383,437.5099335,499.6980934,4827.982544
383.25,440.446228,499.6980934,4827.982544
383.5,441.9143753,499.6980934,4827.982544
383.75,441.9143753,499.6980934,4827.982544
384,444.8506699,499.6980934,4827.982544
384.25,447.7869644,499.6980934,4827.982544
384.5,447.7869644,499.6980934,4827.982544
384.75,447.7869644,499.6980934,4827.982544
385,449.2551117,499.6980934,4827.982544
385.25,450.723259,499.6980934,4827.982544
385.5,452.1914063,499.6980934,4827.982544
385.75,452.1914063,499.6980934,4827.982544
386,452.1914063,499.6980934,4827.982544
386.25,452.1914063,499.6980934,4827.982544
386.5,452.1914063,499.6980934,4827.982544
386.75,452.1914063,499.6980934,4827.982544
387,452.1914063,499.6980934,4827.982544
387.25,452.1914063,499.6980934,4827.982544
387.5,452.1914063,499.6980934,4827.982544
387.75,452.1914063,501.8273315,4827.982544
388,452.1914063,501.8273315,4827.982544
388.25,452.1914063,506.0781555,4846.127567
388.5,452.1914063,512.4630966,4846.127567
388.75,452.1914063,514.5893211,4846.127567
389,453.6593094,514.5893211,4846.127567
389.25,453.6593094,516.7148132,4846.127567
389.5,453.6593094,518.8376198,4846.127567
389.75,453.6593094,518.8376198,4846.127567
390,453.6593094,520.9653091,4846.127567
390.25,453.6593094,520.9653091,4846.127567
390.5,453.6593094,520.9653091,4846.127567
390.75,453.6593094,520.9653091,4846.127567
391,453.6593094,520.9653091,4846.127567
391.25,453.6593094,520.9653091,4846.127567
391.5,453.6593094,520.9653091,4846.127567
391.75,453.6593094,520.9653091,4846.127567
392,453.6593094,520.9653091,4846.127567
392.25,453.6593094,520.9653091,4846.127567
392.5,453.6593094,520.9653091,4864.369678
392.75,453.6593094,520.9653091,4900.942604
393,453.6593094,520.9653091,4919.237694
393.25,453.6593094,520.9653091,4919.237694
393.5,453.6593094,520.9653091,4919.237694
393.75,453.6593094,520.9653091,4937.495838
394,453.6593094,520.9653091,4937.495838
394.25,453.6593094,520.9653091,4974.039795
394.5,453.6593094,520.9653091,4974.039795
394.75,453.6593094,520.9653091,4992.266605
395,453.6593094,520.9653091,4992.266605
395.25,453.6593094,520.9653091,5010.520599
395.5,453.6593094,520.9653091,5010.520599
395.75,453.6593094,520.9653091,5010.520599
396,455.1274567,522.6904945,5010.520599
396.25,455.1274567,522.6904945,5010.520599
396.5,456.5956039,522.6904945,5028.714127
396.75,458.0637512,522.6904945,5028.714127
397,463.9363403,522.6904945,5028.714127
397.25,463.9363403,522.6904945,5028.714127
397.5,463.9363403,522.6904945,5028.714127
397.75,465.4044876,522.6904945,5028.714127
398,466.8726349,522.6904945,5028.714127
398.25,468.3407822,522.6904945,5028.714127
398.5,468.3407822,522.6904945,5028.714127
398.75,468.3407822,522.6904945,5028.714127
399,468.3407822,522.6904945,5028.714127
399.25,468.3407822,522.6904945,5028.714127
399.5,468.3407822,522.6904945,5028.714127
399.75,468.3407822,522.6904945,5028.714127
400,468.3407822,522.6904945,5028.714127
400.25,468.3407822,522.6904945,5028.714127
400.5,468.3407822,522.6904945,5028.714127
400.75,468.3407822,522.6904945,5028.714127
401,468.3407822,522.6904945,5028.714127
401.25,468.3407822,522.6904945,5028.714127
401.5,469.8086853,522.6904945,5028.714127
401.75,469.8086853,522.6904945,5028.714127
402,469.8086853,522.6904945,5028.714127
402.25,469.8086853,522.6904945,5028.714127
402.5,469.8086853,522.6904945,5028.714127
402.75,469.8086853,522.6904945,5028.714127
403,469.8086853,522.6904945,5028.714127
403.25,469.8086853,522.6904945,5028.714127
403.5,469.8086853,529.0789375,5028.714127
403.75,469.8086853,535.4635544,5046.861103
404,469.8086853,537.5907555,5046.861103
404.25,469.8086853,537.5907555,5046.861103
404.5,469.8086853,537.5907555,5046.861103
404.75,469.8086853,539.7175522,5046.861103
405,469.8086853,541.84272,5046.861103
405.25,469.8086853,543.9690285,5046.861103
405.5,469.8086853,543.9690285,5046.861103
405.75,469.8086853,543.9690285,5046.861103
406,469.8086853,543.9690285,5046.861103
406.25,469.8086853,543.9690285,5046.861103
406.5,469.8086853,543.9690285,5046.861103
406.75,469.8086853,543.9690285,5046.861103
407,469.8086853,543.9690285,5046.861103
407.25,469.8086853,543.9690285,5046.861103
407.5,469.8086853,543.9690285,5046.861103
407.75,469.8086853,543.9690285,5046.861103
408,469.8086853,543.9690285,5046.861103
408.25,469.8086853,543.9690285,5065.111435
408.5,471.2768326,543.9690285,5065.111435
408.75,474.2131271,543.9690285,5083.408886
409,475.6812744,543.9690285,5083.408886
409.25,477.1494217,543.9690285,5101.651894
409.5,478.617569,543.9690285,5101.651894
409.75,480.0857162,543.9690285,5101.651894
410,480.0857162,543.9690285,5119.951298
410.25,480.0857162,543.9690285,5138.222786
410.5,481.5538635,543.9690285,5138.222786
410.75,484.4901581,543.9690285,5138.222786
411,484.4901581,543.9690285,5156.522923
411.25,484.4901581,545.6942139,5156.522923
411.5,484.4901581,545.6942139,5174.767719
411.75,484.4901581,545.6942139,5174.767719
412,484.4901581,545.6942139,5174.767719
412.25,484.4901581,545.6942139,5193.024723
412.5,484.4901581,545.6942139,5211.274891
412.75,484.4901581,545.6942139,5211.274891
413,484.4901581,545.6942139,5229.477615
413.25,484.4901581,545.6942139,5229.477615
413.5,484.4901581,545.6942139,5229.477615
413.75,484.4901581,545.6942139,5229.477615
414,484.4901581,545.6942139,5229.477615
414.25,484.4901581,545.6942139,5229.477615
414.5,484.4901581,545.6942139,5229.477615
414.75,484.4901581,545.6942139,5229.477615
415,484.4901581,545.6942139,5229.477615
415.25,485.9580612,545.6942139,5229.477615
415.5,485.9580612,545.6942139,5229.477615
415.75,485.9580612,545.6942139,5229.477615
416,485.9580612,545.6942139,5229.477615
416.25,485.9580612,545.6942139,5229.477615
416.5,485.9580612,545.6942139,5229.477615
416.75,485.9580612,545.6942139,5229.477615
417,485.9580612,545.6942139,5229.477615
417.25,485.9580612,545.6942139,5229.477615
417.5,485.9580612,545.6942139,5229.477615
417.75,485.9580612,545.6942139,5229.477615
418,485.9580612,545.6942139,5229.477615
418.25,485.9580612,545.6942139,5229.477615
418.5,485.9580612,545.6942139,5229.477615
418.75,485.9580612,549.9575691,5229.477615
419,485.9580612,556.3380394,5229.477615
419.25,485.9580612,558.4667892,5229.477615
419.5,485.9580612,560.5995255,5229.477615
419.75,485.9580612,560.5995255,5229.477615
420,485.9580612,564.8553162,5247.625
420.25,485.9580612,566.9842262,5247.625
420.5,485.9580612,566.9842262,5247.625
420.75,485.9580612,566.9842262,5247.625
421,485.9580612,566.9842262,5247.625
421.25,485.9580612,566.9842262,5247.625
421.5,485.9580612,566.9842262,5247.625
421.75,485.9580612,566.9842262,5247.625
422,485.9580612,566.9842262,5247.625
422.25,485.9580612,566.9842262,5247.625
422.5,485.9580612,566.9842262,5247.625
422.75,485.9580612,566.9842262,5247.625
423,485.9580612,566.9842262,5247.625
423.25,485.9580612,566.9842262,5247.625
423.5,485.9580612,566.9842262,5247.625
423.75,485.9580612,566.9842262,5247.625
424,485.9580612,566.9842262,5265.872726
424.25,485.9580612,566.9842262,5284.128101
424.5,485.9580612,566.9842262,5320.68882
424.75,485.9580612,566.9842262,5320.68882
425,485.9580612,566.9842262,5320.68882
425.25,485.9580612,566.9842262,5338.970318
425.5,485.9580612,566.9842262,5338.970318
425.75,485.9580612,566.9842262,5338.970318
426,485.9580612,566.9842262,5338.970318
426.25,485.9580612,566.9842262,5338.970318
426.5,485.9580612,566.9842262,5375.504345
426.75,485.9580612,566.9842262,5375.504345
427,485.9580612,566.9842262,5375.504345
427.25,485.9580612,568.7089233,5375.504345
427.5,485.9580612,568.7089233,5411.937054
427.75,,568.7089233,5411.937054
428,,568.7089233,5411.937054
428.25,,568.7089233,5430.183884
428.5,,568.7089233,5430.183884
428.75,,568.7089233,5430.183884
429,,568.7089233,5430.183884
429.25,,568.7089233,5430.183884
429.5,,568.7089233,5430.183884
429.75,,568.7089233,5430.183884
430,,568.7089233,5430.183884
430.25,,568.7089233,5430.183884
430.5,,568.7089233,5430.183884
430.75,,568.7089233,5430.183884
431,,568.7089233,5430.183884
431.25,,568.7089233,5430.183884
431.5,,568.7089233,5430.183884
431.75,,568.7089233,5430.183884
432,,568.7089233,5430.183884
432.25,,568.7089233,5430.183884
432.5,,568.7089233,5430.183884
432.75,,568.7089233,5430.183884
433,,568.7089233,5430.183884
433.25,,568.7089233,5430.183884
433.5,,568.7089233,5430.183884
433.75,,568.7089233,5430.183884
434,,568.7089233,5430.183884
434.25,,568.7089233,5430.183884
434.5,,575.1031456,5430.183884
434.75,,579.3687782,5430.183884
435,,581.5010262,5430.183884
435.25,,583.6315651,5448.330536
435.5,,583.6315651,5448.330536
435.75,,585.7580338,5448.330536
436,,590.0151253,5448.330536
436.25,,590.0151253,5448.330536
436.5,,590.0151253,5448.330536
436.75,,590.0151253,5448.330536
437,,590.0151253,5448.330536
437.25,,590.0151253,5448.330536
437.5,,590.0151253,5448.330536
437.75,,590.0151253,5448.330536
438,,590.0151253,5448.330536
438.25,,590.0151253,5448.330536
438.5,,590.0151253,5448.330536
438.75,,590.0151253,5448.330536
439,,590.0151253,5448.330536
439.25,,590.0151253,5448.330536
439.5,,590.0151253,5448.330536
439.75,,590.0151253,5484.877747
440,,590.0151253,5503.121243
440.25,,590.0151253,5521.405266
440.5,,590.0151253,5521.405266
440.75,,590.0151253,5521.405266
441,,590.0151253,5539.665688
441.25,,590.0151253,5539.665688
441.5,,590.0151253,5557.950603
441.75,,590.0151253,5557.950603
442,,591.7398224,5557.950603
442.25,,591.7398224,5557.950603
442.5,,591.7398224,5576.184738
442.75,,591.7398224,5576.184738
443,,591.7398224,5594.42392
443.25,,591.7398224,5594.42392
443.5,,591.7398224,5612.671482
443.75,,591.7398224,5612.671482
444,,591.7398224,5612.671482
444.25,,591.7398224,5630.871681
444.5,,591.7398224,5630.871681
444.75,,591.7398224,5630.871681
445,,591.7398224,5630.871681
445.25,,591.7398224,5630.871681
445.5,,591.7398224,5630.871681
445.75,,591.7398224,5630.871681
446,,591.7398224,5630.871681
446.25,,591.7398224,5630.871681
446.5,,591.7398224,5630.871681
446.75,,591.7398224,5630.871681
447,,591.7398224,5630.871681
447.25,,591.7398224,5630.871681
447.5,,591.7398224,5630.871681
447.75,,591.7398224,5630.871681
448,,591.7398224,5630.871681
448.25,,591.7398224,5630.871681
448.5,,593.8700371,5630.871681
448.75,,593.8700371,5630.871681
449,,593.8700371,5630.871681
449.25,,598.1320915,5630.871681
449.5,,600.2684097,5630.871681
449.75,,606.6566086,5630.871681
450,,606.6566086,5630.871681
450.25,,608.782917,5630.871681
450.5,,610.910202,5630.871681
450.75,,613.0396843,5630.871681
451,,613.0396843,5630.871681
451.25,,613.0396843,5649.017033
451.5,,613.0396843,5649.017033
451.75,,613.0396843,5649.017033
452,,613.0396843,5649.017033
452.25,,613.0396843,5649.017033
452.5,,613.0396843,5649.017033
452.75,,613.0396843,5649.017033
453,,613.0396843,5649.017033
453.25,,613.0396843,5649.017033
453.5,,613.0396843,5649.017033
453.75,,613.0396843,5649.017033
454,,613.0396843,5649.017033
454.25,,613.0396843,5649.017033
454.5,,613.0396843,5649.017033
454.75,,613.0396843,5649.017033
455,,613.0396843,5649.017033
455.25,,613.0396843,5649.017033
455.5,,613.0396843,5667.263783
455.75,,613.0396843,5667.263783
456,,613.0396843,5667.263783
456.25,,613.0396843,5667.263783
456.5,,613.0396843,5703.807491
456.75,,613.0396843,5722.118286
457,,614.7644615,5740.376266
457.25,,614.7644615,5740.376266
457.5,,614.7644615,5740.376266
457.75,,614.7644615,5758.669567
458,,614.7644615,5758.669567
458.25,,614.7644615,5776.91819
458.5,,614.7644615,5795.161198
458.75,,614.7644615,5813.383942
459,,614.7644615,5813.383942
459.25,,614.7644615,5813.383942
459.5,,614.7644615,5813.383942
459.75,,614.7644615,5813.383942
460,,614.7644615,5813.383942
460.25,,614.7644615,5831.59277
460.5,,614.7644615,5831.59277
460.75,,614.7644615,5831.59277
461,,614.7644615,5831.59277
461.25,,614.7644615,5831.59277
461.5,,614.7644615,5831.59277
461.75,,614.7644615,5831.59277
462,,614.7644615,5831.59277
462.25,,614.7644615,5831.59277
462.5,,614.7644615,5831.59277
462.75,,614.7644615,5831.59277
463,,614.7644615,5831.59277
463.25,,614.7644615,5831.59277
463.5,,614.7644615,5831.59277
463.75,,614.7644615,5831.59277
464,,616.8980103,5831.59277
464.25,,619.0371742,5831.59277
464.5,,623.3005333,5831.59277
464.75,,623.3005333,5831.59277
465,,629.6933708,5831.59277
465.25,,629.6933708,5831.59277
465.5,,629.6933708,5831.59277
465.75,,633.9476929,5831.59277
466,,636.0743256,5831.59277
466.25,,636.0743256,5831.59277
466.5,,636.0743256,5831.59277
466.75,,636.0743256,5831.59277
467,,636.0743256,5831.59277
467.25,,636.0743256,5831.59277
467.5,,636.0743256,5849.737957
467.75,,636.0743256,5849.737957
468,,636.0743256,5849.737957
468.25,,636.0743256,5849.737957
468.5,,636.0743256,5849.737957
468.75,,636.0743256,5849.737957
469,,636.0743256,5849.737957
469.25,,636.0743256,5849.737957
469.5,,636.0743256,5849.737957
469.75,,636.0743256,5849.737957
470,,636.0743256,5849.737957
470.25,,636.0743256,5849.737957
470.5,,636.0743256,5849.737957
470.75,,636.0743256,5849.737957
471,,636.0743256,5849.737957
471.25,,636.0743256,5849.737957
471.5,,636.0743256,5849.737957
471.75,,636.0743256,5867.984463
472,,636.0743256,5886.26181
472.25,,636.0743256,5904.56813
472.5,,636.0743256,5904.56813
472.75,,636.0743256,5922.80479
473,,636.0743256,5941.059677
473.25,,637.7991829,5941.059677
473.5,,637.7991829,5941.059677
473.75,,637.7991829,5941.059677
474,,637.7991829,5977.584263
474.25,,637.7991829,5977.584263
474.5,,637.7991829,5995.82328
474.75,,637.7991829,5995.82328
475,,637.7991829,5995.82328
475.25,,637.7991829,6014.048138
475.5,,637.7991829,6032.2603
475.75,,637.7991829,6032.2603
476,,637.7991829,6032.2603
476.25,,637.7991829,6032.2603
476.5,,637.7991829,6032.2603
476.75,,637.7991829,6032.2603
477,,637.7991829,6032.2603
477.25,,637.7991829,6032.2603
477.5,,637.7991829,6032.2603
477.75,,637.7991829,6032.2603
478,,637.7991829,6032.2603
478.25,,637.7991829,6032.2603
478.5,,637.7991829,6032.2603
478.75,,637.7991829,6032.2603
479,,637.7991829,6032.2603
479.25,,637.7991829,6032.2603
479.5,,637.7991829,6032.2603
479.75,,637.7991829,6032.2603
480,,637.7991829,6032.2603
480.25,,639.9319191,6032.2603
480.5,,642.0697021,6032.2603
480.75,,646.3331375,6032.2603
481,,650.5940514,6032.2603
481.25,,652.7255669,6032.2603
481.5,,652.7255669,6032.2603
481.75,,654.8545609,6032.2603
482,,656.9804611,6032.2603
482.25,,659.1065254,6032.2603
482.5,,659.1065254,6050.40736
482.75,,659.1065254,6050.40736
483,,659.1065254,6050.40736
483.25,,659.1065254,6050.40736
483.5,,659.1065254,6050.40736
483.75,,659.1065254,6050.40736
484,,659.1065254,6050.40736
484.25,,659.1065254,6050.40736
484.5,,659.1065254,6050.40736
484.75,,659.1065254,6050.40736
485,,659.1065254,6050.40736
485.25,,659.1065254,6050.40736
485.5,,659.1065254,6050.40736
485.75,,659.1065254,6050.40736
486,,659.1065254,6050.40736
486.25,,659.1065254,6050.40736
486.5,,659.1065254,6050.40736
486.75,,659.1065254,6050.40736
487,,659.1065254,6050.40736
487.25,,659.1065254,6050.40736
487.5,,659.1065254,6050.40736
487.75,,659.1065254,6050.40736
488,,660.8311386,6050.40736
488.25,,660.8311386,6050.40736
488.5,,660.8311386,6050.40736
488.75,,660.8311386,6050.40736
489,,660.8311386,6050.40736
489.25,,660.8311386,6050.40736
489.5,,660.8311386,6050.40736
489.75,,660.8311386,6050.40736
490,,660.8311386,6050.40736
490.25,,660.8311386,6050.40736
490.5,,660.8311386,6050.40736
490.75,,660.8311386,6050.40736
491,,660.8311386,6050.40736
491.25,,660.8311386,6050.40736
491.5,,660.8311386,6050.40736
491.75,,660.8311386,6050.40736
492,,660.8311386,6050.40736
492.25,,660.8311386,6050.40736
492.5,,660.8311386,6050.40736
492.75,,660.8311386,6050.40736
493,,660.8311386,6050.40736
493.25,,660.8311386,
493.5,,660.8311386,
493.75,,660.8311386,
494,,660.8311386,
494.25,,660.8311386,
494.5,,660.8311386,
494.75,,660.8311386,
495,,662.9655838,
495.25,,665.1013298,
495.5,,669.3670464,
495.75,,675.7659874,
496,,675.7659874,
496.25,,675.7659874,
496.5,,677.8940849,
496.75,,680.0254364,
497,,682.153698,
497.25,,682.153698,
497.5,,682.153698,
497.75,,682.153698,
498,,682.153698,
498.25,,682.153698,
498.5,,682.153698,
498.75,,682.153698,
499,,682.153698,
499.25,,682.153698,
499.5,,682.153698,
499.75,,682.153698,
500,,682.153698,
500.25,,682.153698,
500.5,,682.153698,
500.75,,682.153698,
501,,682.153698,
501.25,,682.153698,
501.5,,682.153698,
501.75,,682.153698,
502,,682.153698,
502.25,,682.153698,
502.5,,682.153698,
502.75,,682.153698,
503,,683.8774986,
503.25,,683.8774986,
503.5,,683.8774986,
503.75,,683.8774986,
504,,683.8774986,
504.25,,683.8774986,
504.5,,683.8774986,
504.75,,683.8774986,
505,,683.8774986,
505.25,,683.8774986,
505.5,,683.8774986,
505.75,,683.8774986,
506,,683.8774986,
506.25,,683.8774986,
506.5,,683.8774986,
506.75,,683.8774986,
507,,683.8774986,
507.25,,683.8774986,
507.5,,683.8774986,
507.75,,683.8774986,
508,,683.8774986,
508.25,,683.8774986,
508.5,,683.8774986,
508.75,,683.8774986,
509,,683.8774986,
509.25,,683.8774986,
509.5,,683.8774986,
509.75,,683.8774986,
510,,683.8774986,
510.25,,688.1522484,
510.5,,690.2894592,
510.75,,692.4208946,
511,,696.6876678,
511.25,,698.8217888,
511.5,,698.8217888,
511.75,,700.9536285,
512,,705.2124252,
512.25,,705.2124252,
512.5,,705.2124252,
512.75,,705.2124252,
513,,705.2124252,
513.25,,705.2124252,
513.5,,705.2124252,
513.75,,705.2124252,
514,,705.2124252,
514.25,,705.2124252,
514.5,,705.2124252,
514.75,,705.2124252,
515,,705.2124252,
515.25,,705.2124252,
515.5,,705.2124252,
515.75,,705.2124252,
516,,705.2124252,
516.25,,705.2124252,
516.5,,705.2124252,
516.75,,705.2124252,
517,,705.2124252,
517.25,,705.2124252,
517.5,,705.2124252,
517.75,,705.2124252,
518,,705.2124252,
518.25,,705.2124252,
518.5,,706.9362259,
518.75,,706.9362259,
519,,706.9362259,
519.25,,706.9362259,
519.5,,706.9362259,
519.75,,706.9362259,
520,,706.9362259,
520.25,,706.9362259,
520.5,,706.9362259,
520.75,,706.9362259,
521,,706.9362259,
521.25,,706.9362259,
521.5,,706.9362259,
521.75,,706.9362259,
522,,706.9362259,
522.25,,706.9362259,
522.5,,706.9362259,
522.75,,706.9362259,
523,,706.9362259,
523.25,,706.9362259,
523.5,,706.9362259,
523.75,,706.9362259,
524,,706.9362259,
524.25,,706.9362259,
524.5,,706.9362259,
524.75,,706.9362259,
525,,706.9362259,
525.25,,706.9362259,
525.5,,706.9362259,
525.75,,706.9362259,
526,,706.9362259,
526.25,,706.9362259,
526.5,,706.9362259,
526.75,,706.9362259,
527,,706.9362259,
527.25,,706.9362259,
527.5,,706.9362259,
527.75,,706.9362259,
528,,706.9362259,
528.25,,706.9362259,
528.5,,706.9362259,
528.75,,706.9362259,
529,,706.9362259,
529.25,,706.9362259,
529.5,,706.9362259,
529.75,,706.9362259,
530,,706.9362259,
,,706.9362259,


==> data/RQ3/acc.csv <==
round,1b,1b1g,1b2g,1b3g
1,0.1321,0.099999,0.4124,0.4124
2,0.1006,0.4124044,0.6426,0.6426
3,0.1543,0.142608,0.6881,0.6881
4,0.1974,0.0999996,0.7115,0.7115
5,0.3283,0.6978914,0.7221,0.7221
6,0.3293,0.7162026,0.7272,0.7272
7,0.2408,0.163901,0.7331,0.7331
8,0.2364,0.7368004,0.7337,0.7337
9,0.2392,0.7350104,0.7324,0.7324
10,0.3371,0.2319948,0.7311,0.7311


==> data/RQ5/acc.csv <==
round,central,hier,decentral
1,0.2326,0.2844,0.2476
2,0.4975,0.5993,0.486
3,0.5972,0.6584,0.5864
4,0.6482,0.6795,0.6404
5,0.6707,0.6804,0.6668
6,0.6894,0.6867,0.6793
7,0.6943,0.6876,0.6921
8,0.6992,0.6849,0.693
9,0.706,0.6846,0.6984
10,0.7074,0.6854,0.7028
11,0.7092,0.6865,0.7045
12,0.7116,0.6853,0.7097
13,0.7149,0.6862,0.7061
14,0.711,0.6853,0.7044
15,0.709,0.6831,0.7089
16,0.7101,0.6754,0.7071
17,0.709,0.6794,0.7081
18,0.7133,0.6817,0.7086
19,0.71,0.6779,0.7083
20,0.7132,0.6821,0.7069
21,0.7105,0.6843,0.7041
22,0.7123,0.6828,0.7047
23,0.7145,0.6782,0.7026
24,0.7136,0.6822,0.7051
25,0.7123,0.6837,0.7026
26,0.7098,0.6818,0.7058
27,0.7111,0.6825,0.7076
28,0.7106,0.6744,0.6998
29,0.7102,0.6791,0.7017
30,0.7107,0.6753,0.7017


==> data/RQ5/cpu.csv <==
round,central,hier,decentral
0,56.84757811,54.44442534,109.5325484
0.25,56.9761983,54.84660159,109.3919475
0.5,57.02305015,55.30214859,108.7562908
0.75,57.17919394,55.56505865,115.3994552
1,57.35589764,55.71889793,104.5556822
1.25,57.22582102,56.23376973,113.068102
1.5,57.4556226,56.22850403,108.7682493
1.75,57.65174959,56.28095501,107.8342474
2,57.84307575,56.59897088,109.3198896
2.25,58.04217339,57.01317723,114.6910373
2.5,58.26433827,57.9312513,106.6424661
2.75,58.44675657,59.61579676,115.7347733
3,59.37355734,59.52042302,114.5876524
3.25,59.67052703,57.44868157,113.004104
3.5,59.85181176,57.24050697,111.0217931
3.75,59.94155032,57.05793752,116.697813
4,60.10020905,56.88702394,107.7884314
4.25,60.31780164,58.67761653,106.7794278
4.5,60.61405164,58.97234493,112.7406675
4.75,60.95110631,59.68047725,115.5703735
5,60.96031778,61.59321693,111.3187531
5.25,60.75100194,61.15201693,116.0874198
5.5,60.25188377,59.16708002,113.9312293
5.75,59.85454581,58.05739748,115.457341
6,58.59068007,59.42345277,117.7210449
6.25,56.3362693,61.3336601,111.5205728
6.5,54.37960936,64.38789698,121.2433404
6.75,52.53809758,67.59291285,124.6355226
7,52.03921078,72.65213353,128.2932861
7.25,52.07249361,77.59821686,131.2595382
7.5,52.26884943,80.22592057,135.6391086
7.75,52.27535527,84.00328168,132.2825033
8,52.19909602,86.58740866,134.5911805
8.25,52.04378845,90.06609553,138.3751244
8.5,51.51368263,93.07142622,144.6256439
8.75,51.7177567,94.83069606,154.2908734
9,49.7648974,96.75543812,146.697325
9.25,49.75921839,96.70835723,151.013698
9.5,49.64453405,96.18405751,151.4274281
9.75,50.0027351,95.44505047,147.5789306
10,49.90774996,94.97728576,154.184847
10.25,49.89500194,94.59492831,148.9502969
10.5,49.66203898,94.34040916,147.5416721
10.75,49.34222416,93.62933653,153.4916875
11,49.19071623,93.19146669,148.3151039
11.25,48.6256329,93.17670951,143.0689227
11.5,49.31293845,93.12467959,145.9511878
11.75,51.38141557,92.72927219,152.4412991
12,52.158311,92.51810706,144.4451645
12.25,51.35247054,91.91557083,149.5167788
12.5,51.01837795,91.75059305,141.8819468
12.75,50.16171128,91.10617335,140.216591
13,49.3832553,90.78272891,141.7597196
13.25,49.06109155,90.33350549,142.032116
13.5,48.62070002,89.75988356,141.9312132
13.75,48.17237903,89.74243978,140.6076685
14,47.78493914,89.29033793,148.4232415
14.25,47.23963049,89.16457867,144.1197974
14.5,46.46232891,89.13260376,145.8045699
14.75,45.86499205,88.60410878,148.1507764
15,45.1682412,88.04976467,138.6146185
15.25,44.53779486,87.63596032,137.7547063
15.5,46.47264453,87.65744421,141.9471754
15.75,46.11027416,87.15407278,145.2683281
16,51.72066305,86.92555426,139.5510867
16.25,55.08028293,86.78878393,142.4642749
16.5,56.80170302,86.84396056,145.5192591
16.75,58.88251498,87.83563407,139.6083245
17,59.56749255,88.41585366,142.7892229
17.25,61.13370949,88.64542054,141.4597164
17.5,64.36964966,88.84792417,143.6271597
17.75,67.15648626,88.82408819,138.6582565
18,69.81111589,89.48835517,146.7844023
18.25,72.56355826,90.34962257,144.3281771
18.5,75.33612831,93.71834311,148.4419895
18.75,78.08859917,97.58676704,154.0622504
19,79.74129758,101.9669412,152.0981572
19.25,80.60452705,105.9127556,158.5598463
19.5,81.85470887,109.152108,160.97443
19.75,82.83695833,112.6814935,172.258416
20,84.78999007,115.6068039,168.9780346
20.25,84.65916997,119.6157484,178.2509397
20.5,84.47906313,123.7919535,175.8077773
20.75,84.45079957,127.3506678,185.3999034
21,84.49650328,131.6408017,180.5573871
21.25,84.77672039,132.6950817,184.4691973
21.5,84.77670356,132.4638403,182.218556
21.75,84.77221385,132.3327003,185.2104341
22,84.77329023,133.4167003,187.3853035
22.25,84.77092912,136.0591262,184.9146808
22.5,84.78996526,138.4546533,187.6510184
22.75,84.82780186,141.5190326,191.9539494
23,84.89154028,146.6993745,195.5575672
23.25,84.93678538,149.1155385,198.235891
23.5,84.91185251,151.9536761,206.4562908
23.75,84.91804025,153.8676078,205.7031027
24,84.83964217,157.1160957,211.5512072
24.25,84.80718466,160.7454348,211.9207608
24.5,84.77953905,165.8368634,219.5689126
24.75,84.78195581,169.0897294,224.15597
25,84.84740383,168.5504979,221.163689
25.25,84.8663117,166.9566884,218.0992802
25.5,84.19150018,166.9581926,224.2917995
25.75,84.11767368,166.9759989,221.4739082
26,84.15198036,167.1247291,222.5622068
26.25,84.13224179,167.3989652,218.8398118
26.5,84.17719417,167.3490825,223.7667187
26.75,84.12520218,165.3777047,215.1252804
27,84.12264663,163.8043246,217.7470575
27.25,83.95584493,162.7092977,218.54287
27.5,83.98718902,160.454893,212.1566574
27.75,83.97772014,160.1794485,213.560012
28,83.9749828,160.268246,214.5872685
28.25,83.94134446,160.1297937,208.9935926
28.5,84.02035148,158.2164309,212.0245537
28.75,84.04307875,156.1946329,215.8223446
29,84.07733801,153.2433484,206.3117971
29.25,84.12378246,150.011941,205.9892915
29.5,84.09716014,144.9590768,202.4131167
29.75,84.12764564,139.7585014,187.8093386
30,83.83977368,135.6892236,195.6101943
30.25,83.88750665,130.6028707,178.8209196
30.5,83.82583767,128.2038654,180.3223036
30.75,83.94079019,124.9180742,184.6188799
31,84.98579019,122.0007247,174.3746088
31.25,84.88203358,120.1022061,170.3712975
31.5,84.72497049,118.0791687,174.1300754
31.75,84.78245727,118.2246556,172.6313779
32,84.96733045,118.5773292,176.8332047
32.25,84.72229438,118.7986012,173.0257051
32.5,84.87338844,119.3832002,167.4112842
32.75,84.89474757,119.347632,171.7811937
33,84.92578205,119.3918625,170.7268356
33.25,85.07096723,119.9502752,174.2830483
33.5,85.21303073,120.9943197,172.7150222
33.75,85.59110241,122.0688825,180.4542915
34,84.59495426,122.962579,173.5081666
34.25,82.21884315,125.1082201,181.3058425
34.5,81.05410459,126.8947746,184.5686677
34.75,81.51911716,129.0671061,184.9728538
35,81.76009864,130.5404394,187.0330893
35.25,81.9118086,132.9626597,190.6055561
35.5,81.99133241,134.3141412,185.4116012
35.75,82.00100561,136.9397916,192.3019309
36,82.20506044,138.3209532,192.2885383
36.25,82.17049254,141.769131,190.4794045
36.5,82.17526937,147.0300569,198.5453089
36.75,82.68017061,152.0829644,202.8909699
37,82.66052775,155.0020498,210.9786888
37.25,83.12565682,158.4953397,208.8070682
37.5,82.94617533,161.6223489,219.9238146
37.75,83.03830777,166.789685,215.2930354
38,80.55504851,170.233058,227.4926784
38.25,80.40266756,172.4311913,228.5639367
38.5,74.65348237,174.4869938,225.7643039
38.75,72.95959348,177.0511884,235.2883688
39,71.99932653,179.7971143,228.7431123
39.25,70.87946774,180.2385106,229.3572479
39.5,73.47693247,180.0825342,238.0180863
39.75,73.41027109,179.6694932,232.9985844
40,74.92878961,179.3548247,230.7429887
40.25,73.52831739,179.1912533,232.9119321
40.5,74.09979887,178.5286586,235.2826608
40.75,73.41551604,177.5741825,234.9193496
41,72.67372239,174.1781219,224.0784596
41.25,71.67702686,170.2753868,228.1423868
41.5,70.5674766,165.9841891,219.4127217
41.75,69.66400639,162.0457544,213.6018753
42,68.03374713,158.8860122,208.2561073
42.25,66.65032043,155.4581418,206.4855885
42.5,64.57301884,152.4132344,211.2932078
42.75,64.70467228,148.4008859,200.1295802
43,64.79106699,144.2536713,193.5562966
43.25,64.93111638,140.7398236,195.6542949
43.5,64.99926453,136.104128,196.098964
43.75,64.69811226,134.9242819,193.7508228
44,64.67368465,135.1498981,192.4320932
44.25,64.64799648,135.2896146,189.0517299
44.5,64.69298806,134.5147933,193.2957107
44.75,64.64367875,132.1749044,180.4699057
45,64.6785519,130.1106309,188.4197677
45.25,64.63388524,126.749668,179.0725808
45.5,64.59754227,121.3984334,172.8482013
45.75,64.58178062,118.926654,174.5646478
46,64.66152831,116.1344037,167.2900487
46.25,64.59514693,113.8501963,165.3298626
46.5,64.62444301,110.4978537,168.506905
46.75,64.67490052,107.0642799,165.7846669
47,64.70069709,102.2398586,158.5506051
47.25,64.68690312,98.57564347,156.1021086
47.5,64.65463049,99.4407066,156.109737
47.75,64.70232655,100.3410593,151.0272611
48,64.69691436,102.6893011,160.940602
48.25,64.70565777,104.4055233,156.4218227
48.5,64.65540688,105.6048884,157.1578968
48.75,64.70524815,107.8211005,157.4175789
49,64.72850485,109.1911005,168.7823547
49.25,64.73532255,111.9555339,164.3820034
49.5,64.67425906,114.5084818,170.1312075
49.75,64.66164718,119.0006898,176.5022784
50,65.14778832,123.1288247,182.3671218
50.25,65.36270399,126.330158,185.2755525
50.5,65.33770338,127.135181,182.9158454
50.75,65.32568564,126.9402207,185.1474243
51,65.29106519,127.2720263,176.8140268
51.25,65.31443593,132.5886559,191.3055891
51.5,65.28279936,138.0893278,197.3453289
51.75,65.23801821,139.7954945,193.221183
52,65.228331,142.8093464,194.9755366
52.25,65.20820219,146.0332829,204.301533
52.5,65.27388629,150.3384813,205.2587365
52.75,65.29305502,153.2511599,212.1338215
53,65.27177509,156.2875303,207.5656208
53.25,65.23617643,159.7407458,216.5160807
53.5,64.29334151,165.0959657,221.0367295
53.75,64.22078112,167.3409287,218.7705071
54,64.24813406,168.4314462,218.6135067
54.25,64.16127692,170.7466075,225.2856176
54.5,64.15419694,174.295932,233.6916624
54.75,64.14856282,174.5014828,231.2160158
55,64.2831522,173.895825,232.9131295
55.25,64.07221646,173.7953387,231.4733364
55.5,64.45790155,173.5912011,226.463558
55.75,64.49849414,172.9342146,232.6659631
56,64.42865287,171.7631479,225.9332116
56.25,64.53231856,170.7109786,225.8322847
56.5,64.41336794,169.7820104,225.2766327
56.75,64.35779387,167.6593225,216.998606
57,64.27955858,165.8908787,215.1019854
57.25,63.98057165,163.6457395,212.110679
57.5,63.85459546,162.0871907,214.5694062
57.75,64.07992513,159.8039611,212.5547538
58,64.03606269,158.4764796,213.5512401
58.25,64.01296357,155.9556081,215.3249465
58.5,63.81144841,154.6517192,208.0754964
58.75,63.81758598,151.2519953,210.568331
59,63.78657458,146.0291184,202.029865
59.25,64.5338603,141.044985,199.636941
59.5,67.34358252,138.0382329,188.5951716
59.75,66.87282074,134.4916302,194.0883525
60,67.55797351,131.5168432,188.9744734
60.25,68.55337194,126.4816284,178.5502655
60.5,72.73342485,122.9850235,177.0171811
60.75,75.37719469,120.7866679,179.6023605
61,77.89096574,118.6353314,172.7133615
61.25,77.3401324,116.3570955,174.2915687
61.5,75.92891018,113.7420613,164.7625927
61.75,77.09227324,112.4510633,167.2813817
62,77.59228868,112.0048781,162.0185202
62.25,80.31347386,113.0132407,171.961159
62.5,79.80201884,113.9816299,168.6885948
62.75,80.62483449,114.9887188,171.7552941
63,77.26126306,116.4511935,175.839275
63.25,75.28111927,118.0311853,166.6289243
63.5,72.95812065,119.5429214,178.0280929
63.75,71.01230055,120.8345881,173.9161836
64,70.04154556,124.2929373,182.7867369
64.25,69.81361964,126.0072733,179.4738502
64.5,69.95954556,127.9398691,180.3297821
64.75,70.2203833,130.2664564,187.9488663
65,70.52253674,137.7127527,195.4275945
65.25,70.52798776,141.9489345,199.0621317
65.5,70.62736981,146.4762354,206.2762247
65.75,70.59426929,148.9177022,197.5249257
66,70.50258837,151.9205407,202.3008561
66.25,70.52303357,154.1678952,206.8954387
66.5,70.55405208,160.7575753,212.6241318
66.75,70.53389712,163.1296833,215.2153468
67,70.49674604,167.6185601,224.3312571
67.25,70.63430321,171.8079212,222.6603582
67.5,70.61985517,175.1879022,230.3574037
67.75,70.65568851,179.2841368,237.3234736
68,70.70429305,182.6691492,234.2327992
68.25,70.67297557,184.7458545,241.273921
68.5,70.77210222,186.9108897,235.8628504
68.75,71.54149013,187.3896271,245.7746175
69,71.6436424,187.910034,240.3482408
69.25,71.58886462,187.4772098,244.4073841
69.5,71.60888941,186.922459,239.3626902
69.75,71.63679861,187.0402835,237.5746058
70,71.5869375,185.9525057,241.2005178
70.25,71.58017581,185.1054291,237.7946667
70.5,71.54945345,182.8258043,234.0748583
70.75,71.56342859,181.1630765,230.4125354
71,71.62970713,179.9569723,234.5799402
71.25,71.69847697,177.5828712,233.8340303
71.5,71.68211842,176.4030444,235.3746022
71.75,71.7746035,174.2407732,225.5811856
72,71.79387614,171.7114576,223.0993131
72.25,71.82335742,167.2353002,226.1027663
72.5,71.3232639,163.0249116,212.106169
72.75,71.12760338,159.8168653,211.9789596
73,71.12009442,159.0632264,215.2398647
73.25,71.16156787,159.3455352,218.5870661
73.5,71.17534267,158.9690802,214.9521341
73.75,71.13450728,153.6360616,206.610998
74,71.25098206,148.0254649,197.4138621
74.25,71.42149072,146.3517661,200.5061161
74.5,71.40894046,143.400857,201.1381313
74.75,71.3633601,140.0544249,188.291938
75,71.25119612,135.5724853,186.9176982
75.25,71.1706833,133.114455,189.9420557
75.5,71.17311209,130.0362883,179.133467
75.75,71.14993822,126.7152883,184.1661261
76,71.31528637,121.2519087,171.0411309
76.25,71.54173564,119.4922262,167.8113231
76.5,71.42297021,118.8110123,178.6497212
76.75,71.52399041,116.7758272,169.010325
77,71.66341428,114.9325044,169.4685228
77.25,71.58696232,117.1014719,175.8497025
77.5,71.41688604,120.5371727,171.4006849
77.75,72.03922001,122.4973862,175.8140714
78,72.18805599,124.6550927,183.054062
78.25,72.39184611,126.993022,175.7371119
78.5,72.30740167,128.1566665,177.0096854
78.75,71.99249145,131.5266823,180.6138796
79,71.96878775,134.8532516,190.2573866
79.25,71.90369516,141.2871238,192.7888726
79.5,71.99357377,145.4396227,196.3236678
79.75,71.94427748,149.1123,203.89932
80,72.078087,151.2599757,204.1914423
80.25,71.82291606,154.9891868,209.3378579
80.5,72.34976791,157.2204249,213.230077
80.75,72.53282347,161.7111656,218.8880747
81,72.49171236,166.0209434,220.3557692
81.25,72.9875501,166.3949579,224.4639867
81.5,72.87275707,166.601649,223.4129359
81.75,71.59412792,168.1901056,217.3213795
82,69.81417843,172.1816334,225.9446446
82.25,71.88788213,174.9784684,227.438496
82.5,75.41303094,178.4001914,234.9230575
82.75,78.0122902,181.4102633,234.4923199
83,75.14801829,182.7664053,233.1384698
83.25,73.56996273,185.9040942,245.7039784
83.5,73.11052217,189.0778381,243.9548592
83.75,75.27566106,191.1104175,242.5848132
84,77.53765529,195.3537691,252.220846
84.25,78.35514247,198.0218799,248.498373
84.5,77.13540762,201.4991144,253.9578186
84.75,73.89096318,202.3443914,253.6178317
85,70.33223302,205.3615776,264.630123
85.25,68.36192999,205.5473776,257.6524661
85.5,69.37716808,204.6067244,256.4064325
85.75,69.24013727,202.9241448,251.9060244
86,69.3004851,201.2374352,252.507129
86.25,69.35513457,199.8341019,252.714076
86.5,70.46906619,196.3021019,250.6744556
86.75,70.55469053,194.5041303,251.5784842
87,70.56313498,192.5165449,240.8815091
87.25,70.50262263,190.1184761,244.8263667
87.5,70.34377078,182.7306983,240.8226565
87.75,70.27263458,178.5141914,236.5805783
88,70.3000202,174.0012851,227.5879608
88.25,70.30925829,171.57096,223.4370945
88.5,70.37198298,168.4932255,223.0365494
88.75,70.38019549,166.1909292,218.1243175
89,70.39391077,159.6649017,213.5711401
89.25,70.42921919,157.3521681,214.9104586
89.5,70.4028751,152.3258834,205.0517993
89.75,70.27651613,148.0585974,199.5481823
90,70.2607575,144.5177563,193.9062949
90.25,70.26558389,140.3962704,200.1507389
90.5,70.211142,136.9537625,186.146675
90.75,70.20288958,134.9498279,194.7425602
91,70.11856921,132.7838755,182.2724982
91.25,69.39512206,132.5549011,185.1676458
91.5,69.28054181,132.2673712,192.2446198
91.75,69.27851824,132.46791,182.3462776
92,69.26583114,133.0023242,192.6839311
92.25,69.23067863,133.0478662,188.6363595
92.5,69.31609659,133.1059783,185.4206136
92.75,69.32207978,133.7378643,182.7769905
93,69.36455841,134.5121759,192.7307959
93.25,69.36556535,135.7406921,193.5243522
93.5,69.35425881,136.5261993,187.4121292
93.75,69.22547408,137.6347887,189.3491619
94,69.18275894,138.4111649,197.7339135
94.25,69.05712223,138.8902796,192.7966064
94.5,69.04998715,140.262126,194.3174699
94.75,69.03964785,141.3609378,192.3870853
95,69.08207693,142.3460883,197.3694467
95.25,69.09523105,143.2212201,192.2591451
95.5,69.4862628,145.3709224,199.82837
95.75,69.75655654,147.8116295,204.3281708
96,69.74619146,153.4158755,207.283612
96.25,69.72744236,155.7625473,213.2530084
96.5,69.64118327,157.0505693,206.4591308
96.75,69.57568276,159.54612,216.9103707
97,69.61025684,163.787664,219.9575792
97.25,69.75308345,167.016884,224.7134211
97.5,69.75422929,170.4713103,230.4009738
97.75,69.83044622,172.8047952,221.7171969
98,69.83976989,173.9042855,223.1541733
98.25,69.86212709,174.9296018,231.574276
98.5,69.5419369,174.9359212,229.6139075
98.75,69.51289246,174.3380905,225.5737066
99,69.52253752,174.387102,229.8492398
99.25,69.61233018,174.1989538,224.6536161
99.5,69.69368336,172.2903983,224.0981917
99.75,70.00549798,169.8085537,218.1375564
100,69.93638631,166.46485,225.3826449
100.25,69.65849007,164.5174676,215.3855649
100.5,69.17455844,162.5233406,218.0360002
100.75,68.93472599,160.3237497,214.7256276
101,68.95650377,159.2336608,217.5762182
101.25,68.94967661,155.8591145,207.0722079
101.5,68.94278067,152.5340135,205.0359325
101.75,69.01431913,146.1266061,204.6312436
102,68.96702975,141.9247918,199.4120815
102.25,69.19577049,138.3308423,187.8012305
102.5,69.17535382,136.3059931,187.7816338
102.75,69.05843463,132.5927914,186.4738783
103,68.57960021,130.390331,182.2819796
103.25,68.42247058,125.8838959,185.4174693
103.5,68.33317765,121.6231824,180.167091
103.75,67.74016531,121.0993846,179.1424008
104,67.83911658,121.2936386,174.3596715
104.25,68.36852175,119.6948134,174.6064159
104.5,70.95124902,115.7885942,173.1962205
104.75,72.48589408,112.9376458,171.3686327
105,70.09779002,109.3963125,168.019283
105.25,68.06161718,106.2731004,161.8315236
105.5,69.30870656,105.4709311,161.1437644
105.75,71.29244393,102.2911216,154.4173014
106,71.99642994,99.35441785,147.6869405
106.25,72.16462439,97.72489404,151.1982304
106.5,72.65394762,93.6186242,152.322095
106.75,69.74902454,92.04949289,143.6566172
107,66.98174808,91.23529536,147.2415332
107.25,65.18063696,92.72673871,141.6528202
107.5,63.8253195,92.68565538,142.6251303
107.75,63.05294577,94.94776649,143.6578289
108,62.08610816,97.03196226,153.7343867
108.25,62.12150499,99.82141927,158.3264422
108.5,62.22252519,103.7515039,153.6848262
108.75,62.45107148,107.1070167,164.0309843
109,61.4891467,113.0244242,163.0325428
109.25,61.47013922,115.8209697,168.1055063
109.5,61.50613248,118.1660552,169.2791375
109.75,61.51849668,120.6369811,178.8547092
110,61.50746084,120.9251756,169.2241453
110.25,61.5777201,120.7720159,178.9430847
110.5,61.54812414,120.4947523,174.3941599
110.75,61.55890092,120.9179445,173.621805
111,61.5753319,124.2494092,175.5242728
111.25,61.51612275,127.3748031,182.693426
111.5,61.55069451,130.1593323,182.3428253
111.75,61.54752964,133.3958853,188.3454128
112,61.60164434,136.7397935,187.7017425
112.25,61.65982713,139.761632,198.7698223
112.5,61.67750506,142.4359186,202.0904414
112.75,61.67063006,144.4004821,193.1683881
113,61.69539004,147.131788,196.0308968
113.25,61.7577689,150.4761671,205.618821
113.5,61.7033796,152.8189693,201.0975811
113.75,61.68922762,155.0774499,208.8676728
114,61.72222586,155.6448697,211.2083869
114.25,61.6895174,155.4066471,213.7117775
114.5,62.23825814,154.8948124,205.3632728
114.75,62.39743181,154.8860024,205.839554
115,62.36186218,154.862341,211.2545832
115.25,62.34777615,154.3180086,204.3611183
115.5,62.41244282,153.5909193,212.4751141
115.75,62.38439838,152.4008068,205.2311004
116,62.40035572,151.5510305,201.8996159
116.25,62.42773472,150.4715065,199.3503565
116.5,62.47148274,149.5667071,197.7633824
116.75,62.48025529,148.601979,204.2874429
117,62.55929233,147.1737897,199.66959
117.25,62.55108069,146.0043816,196.8138732
117.5,62.57262314,145.0624348,201.3580606
117.75,62.57098933,144.1946043,200.8790466
118,62.20401483,142.0228861,199.0946405
118.25,61.99851901,139.5719032,190.8416302
118.5,62.01019361,134.2978291,192.4057229
118.75,62.06397049,131.7968479,181.7723389
119,62.05865063,130.6479579,190.5875395
119.25,62.01123844,128.117766,180.845192
119.5,61.9618581,123.838381,181.6385036
119.75,61.84141878,120.760666,170.2645146
120,62.04439332,117.6725059,167.9026687
120.25,62.19132454,114.8245652,165.2537043
120.5,62.35041325,113.8650193,168.8097715
120.75,62.24974658,112.5845522,170.9344097
121,62.3321395,113.0984495,170.6759352
121.25,62.02167006,113.2739969,163.9755692
121.5,62.1583118,112.8718724,166.1183361
121.75,62.39479523,112.7657075,165.8074595
122,62.02956647,113.3042207,162.1124699
122.25,61.76979464,113.4090826,161.9905549
122.5,61.80175231,114.6496033,166.5599233
122.75,61.57000552,115.8068741,174.6366275
123,61.55067325,117.9058159,167.2445385
123.25,61.51221095,119.7259455,175.0426246
123.5,61.43791466,122.0423614,171.078199
123.75,61.38651295,123.2077913,182.5616981
124,62.41128207,125.4090135,175.7326155
124.25,62.29518805,126.7434844,175.5412484
124.5,62.73594304,134.1885085,192.5047318
124.75,65.04483192,137.1907729,196.6337063
125,65.01932267,143.4581617,192.0067811
125.25,64.94243844,146.6984595,205.2830068
125.5,64.72834694,152.4488563,203.7013342
125.75,65.2087636,155.0785454,207.5190175
126,67.25704643,157.2502001,211.7130632
126.25,71.43840754,162.3595962,217.8007528
126.5,74.187953,165.1390002,222.2576961
126.75,77.08389127,170.8158727,226.4876262
127,78.27230397,172.3580332,222.6765742
127.25,75.82033403,175.3352442,224.0223058
127.5,75.56996983,175.5866345,232.9806978
127.75,78.25790634,175.4466185,225.7875977
128,79.03285078,174.5814069,223.5586141
128.25,78.78355785,174.5976503,226.8954333
128.5,80.31042654,174.3272243,229.766842
128.75,81.48700061,173.6294148,225.9717422
129,79.58976252,173.2642561,227.7045414
129.25,79.50001893,172.0812561,231.9389138
129.5,79.34017638,169.4052067,220.0285701
129.75,79.42453535,166.2346104,215.3667951
130,79.33138059,162.3417264,211.0798514
130.25,79.46415837,158.8676267,213.8082087
130.5,79.55622473,156.331242,209.0474094
130.75,79.56633055,153.6887052,209.0274384
131,79.65153257,149.9326496,200.0188683
131.25,79.60173628,146.7685111,204.8161006
131.5,79.54181904,140.8400852,191.0062134
131.75,79.5472201,138.1521271,195.3104672
132,79.56362267,135.8456086,188.8113441
132.25,79.58183254,133.4252613,185.6615911
132.5,79.53790442,133.1323699,187.3157879
132.75,79.52473013,133.2526691,187.3224882
133,79.52627895,133.5117221,183.9483061
133.25,79.53430457,133.2192158,189.7058789
133.5,79.51328144,129.9610908,187.7969283
133.75,79.55680227,126.8698282,178.8431364
134,79.49350495,124.0792459,182.3112026
134.25,79.55609342,120.7368625,173.7693381
134.5,80.16704362,117.7593535,169.0314721
134.75,80.2013423,114.6950325,164.6380285
135,80.18820309,111.9487121,163.7188552
135.25,80.16234766,110.2707547,166.5901137
135.5,80.14297403,107.5334012,156.5049804
135.75,80.11016281,105.5814259,156.0843884
136,80.1031656,106.4496699,158.2913459
136.25,80.12783227,108.7323859,167.3223762
136.5,80.10536243,110.497068,160.4663846
136.75,80.14907362,116.4340422,172.1175969
137,79.55144204,120.7306348,169.5454695
137.25,79.42252981,122.8696762,176.5005229
137.5,79.43909738,128.1544679,181.2481335
137.75,79.43502198,132.5195464,184.6134209
138,79.36455285,138.5389067,196.5203862
138.25,79.36718988,141.6743234,190.6816732
138.5,79.37199147,144.2454427,196.0970477
138.75,79.4068437,148.3683139,205.3268559
139,79.41830334,151.1115083,207.8863729
139.25,79.44696347,159.2802263,213.1313765
139.5,79.38888504,161.9448914,210.1887093
139.75,79.44157816,164.1391585,212.6348063
140,79.40437647,164.9706291,223.8616874
140.25,79.36645559,164.7367075,222.1595377
140.5,79.43374756,164.8026955,219.8436538
140.75,79.44466666,165.6374523,222.0429577
141,79.42770317,166.8588934,216.6114794
141.25,79.43376798,170.1182584,227.1333435
141.5,79.35283465,172.8516254,226.2243911
141.75,79.33973177,176.0601322,226.708203
142,79.41776596,179.2685118,229.7669805
142.25,79.48829929,180.5318835,231.071772
142.5,79.37393319,182.7799011,238.6104924
142.75,79.14287906,185.056875,239.33864
143,79.10610203,188.5895972,239.4121548
143.25,79.16755517,192.1164271,250.7192105
143.5,79.16678101,195.5673215,244.8795421
143.75,80.01110972,198.0988243,254.3635853
144,80.43189244,198.2434581,248.6851684
144.25,80.51637393,197.8852341,249.4407503
144.5,80.87546298,197.2283514,252.2716824
144.75,80.83537832,197.0347474,254.6615016
145,80.86248943,195.7511403,248.8863132
145.25,80.79965289,194.6742025,249.3179889
145.5,80.84889969,192.5313691,247.6576463
145.75,80.84426675,190.7113549,247.7507774
146,80.8164149,188.6111909,238.5562296
146.25,80.84707587,187.5810524,238.5776121
146.5,79.87198047,185.4563988,239.5101165
146.75,80.36713432,184.0616457,242.4008476
147,80.47754172,176.5621475,234.3086223
147.25,77.9044553,173.5744755,233.2219377
147.5,77.95494263,167.3144564,220.2614785
147.75,77.97730161,164.0275906,221.5078399
148,77.99032013,158.3101773,217.7756594
148.25,77.40231087,155.7247752,205.0761583
148.5,76.73970986,153.4809007,213.0712452
148.75,76.45179319,148.3983738,200.5576486
149,75.78220986,145.1847333,201.5329294
149.25,75.52926541,139.4565038,196.4291838
149.5,71.98506568,137.9504339,189.2790072
149.75,72.41437155,135.2522087,184.5221358
150,73.67035303,135.3094258,185.3189062
150.25,72.94747825,135.5086169,192.1588082
150.5,72.63811462,135.6586294,193.941177
150.75,72.23367017,135.740337,186.5556298
151,69.94700351,136.0428114,188.1431181
151.25,65.77918547,136.3459384,189.3292009
151.5,65.75392357,136.4957995,190.3581841
151.75,66.52961801,137.2958577,192.3286277
152,67.30174965,138.4532034,191.8778626
152.25,68.48947401,139.3378317,192.3276357
152.5,68.62300796,140.4144127,189.4203813
152.75,68.53810055,142.807914,192.3605026
153,68.34220513,144.6081679,194.2762524
153.25,68.34361446,145.872369,204.9722061
153.5,68.44091605,147.1831547,195.9136052
153.75,68.54887059,149.8173788,201.7433241
154,68.59357587,150.6535825,206.8418418
154.25,68.6146135,151.8566067,206.04155
154.5,68.60043023,153.3810882,203.3528713
154.75,68.61151745,157.0595667,210.4213514
155,68.66164629,160.1593491,215.9489407
155.25,68.66041032,163.8976611,216.3328739
155.5,68.69953153,166.2673581,216.4896566
155.75,68.67552585,168.3342548,226.3886504
156,68.66200353,171.8158058,224.9276826
156.25,68.67386832,177.6817022,226.2979388
156.5,68.68221194,180.5776717,235.2516548
156.75,68.596415,186.4168606,238.1539292
157,67.95867554,189.2252719,243.8696697
157.25,67.91955421,191.2294848,250.0107657
157.5,67.91083463,195.100088,244.397776
157.75,67.91283127,198.8955851,251.9032488
158,67.89605143,200.880548,256.0714933
158.25,67.86892316,201.3692554,252.2405926
158.5,67.86791082,202.7902991,255.1245518
158.75,67.7965149,200.1805075,255.1327724
159,67.78584189,200.2326648,258.3028677
159.25,67.83918018,196.5053632,254.9917527
159.5,67.85776855,194.0225589,248.5772517
159.75,67.88080777,193.1988817,244.6735951
160,67.87629318,189.5314885,243.1637907
160.25,67.90795161,186.2943021,237.0571611
160.5,67.84737313,180.7354534,238.4434591
160.75,67.9010284,177.8121069,236.2411261
161,67.8154359,175.1592797,225.9744898
161.25,67.78754495,170.8581487,223.0961652
161.5,67.75433483,168.0009883,220.926955
161.75,67.73313727,159.7664049,209.9756685
162,67.74113878,157.0126945,209.9226057
162.25,67.75964894,154.7079991,209.3705371
162.5,67.7485635,153.8534488,208.8700279
162.75,68.08115609,154.1121653,208.4888276
163,68.39770371,153.9875996,207.3805162
163.25,68.32369578,153.0382701,201.6890773
163.5,68.37441119,151.3499893,204.6767374
163.75,68.37392177,148.5193014,196.9395048
164,68.50683427,145.7646954,198.6595409
164.25,68.54607049,142.5261313,199.0870104
164.5,68.54245287,139.2942794,190.8299176
164.75,68.40536557,138.0138447,190.7981105
165,68.28585307,135.4485662,185.8009907
165.25,68.30471143,133.4014836,193.3477037
165.5,68.39703139,129.5417321,186.4254103
165.75,68.48155232,126.004942,174.323827
166,68.57642005,122.0103057,175.5252575
166.25,67.75689509,119.384821,179.1428148
166.5,67.28986083,119.626463,177.7542383
166.75,67.02771798,119.8156138,169.1100572
167,66.7937304,120.4684357,171.615671
167.25,66.80995263,120.5192244,177.1523387
167.5,66.80884681,120.576817,175.5613354
167.75,66.80909482,120.5668567,178.4478151
168,66.74818136,123.8029122,180.8507038
168.25,66.77905438,125.4128695,175.8373249
168.5,66.82886919,128.0411287,187.3508828
168.75,66.8397087,129.554217,189.3475343
169,67.02344767,134.9628335,189.6605534
169.25,66.88873827,135.9179712,195.762416
169.5,66.46442716,137.1164278,191.5212508
169.75,66.41298367,144.9331738,199.2599676
170,66.13592226,147.8026374,206.6824436
170.25,66.68042226,150.4655638,210.1317134
170.5,66.70287597,154.0047408,207.198068
170.75,66.62945004,156.3341111,210.9155044
171,65.35164701,159.6476371,217.0068199
171.25,61.49664701,162.2002565,213.0845772
171.5,60.37408749,164.8283415,213.5695754
171.75,58.5661986,165.9418355,217.2669959
172,61.35893008,165.6173411,223.7620991
172.25,62.27789994,165.203849,213.8723218
172.5,62.07026461,164.8253316,212.895036
172.75,62.13038807,167.6120908,216.4714726
173,62.2556406,172.225491,229.8355777
173.25,61.53747066,175.5118546,233.1828924
173.5,61.32326431,178.5369542,228.4988276
173.75,61.42872325,180.4455257,235.1126706
174,62.53080444,183.2485535,242.6754573
174.25,64.1089063,184.0489985,240.5819528
174.5,64.44460074,185.7757763,242.5640558
174.75,66.69553328,188.3612814,242.9739956
175,66.70074933,190.2829177,244.2157623
175.25,66.67810118,192.1678216,248.1955687
175.5,66.68376785,192.4328963,251.1691998
175.75,66.63655825,192.8087248,248.7442757
176,66.61265944,191.5330356,241.8583449
176.25,66.38681395,188.6642151,240.177434
176.5,66.46669999,187.665141,243.1138622
176.75,66.49548104,186.3571119,239.5135456
177,66.47256762,184.7238823,234.0977965
177.25,66.41860753,180.9387308,236.4314597
177.5,66.4464797,177.8373409,227.0804976
177.75,66.43980353,174.0768201,225.1422903
178,66.39789612,171.7809947,225.6508624
178.25,66.41245258,169.5265626,225.7872552
178.5,66.46672635,165.9609719,215.2904295
178.75,66.47500381,160.1282404,217.2878839
179,66.39104548,157.0913886,214.0814178
179.25,66.41089222,151.2789233,201.1050749
179.5,66.46982964,148.182831,197.133649
179.75,66.52132663,145.602194,195.0806524
180,66.4825059,141.5995274,194.1238686
180.25,66.50743183,137.5919926,188.3272486
180.5,66.56326977,135.5873439,193.0316256
180.75,66.62307165,133.6038144,192.5806289
181,66.62541813,129.0275565,182.9462899
181.25,66.62079225,127.0425191,185.5462185
181.5,66.6494361,124.5404556,174.0337932
181.75,67.46793346,122.7835874,177.2044664
182,67.48465344,121.3952806,174.9719101
182.25,67.45449004,120.1096837,176.8889921
182.5,67.49692438,118.9278441,172.6456707
182.75,67.49376003,118.3730707,175.7876472
183,67.54608869,118.329168,171.0129253
183.25,67.48553924,118.7926895,177.9266278
183.5,67.51767936,119.0438278,175.147674
183.75,67.48559155,119.6602722,171.1900469
184,67.52328073,120.4372244,178.9000627
184.25,67.57595901,122.3888818,181.9642248
184.5,67.56359822,124.2456919,175.3404315
184.75,67.50731558,128.428368,181.925602
185,67.50140055,130.5759738,186.6841012
185.25,67.21529365,131.495494,191.1948296
185.5,66.90315079,132.6160948,189.7748224
185.75,66.95362561,136.5536503,191.8860136
186,66.88477052,139.9616806,195.9916217
186.25,66.8623358,145.50967,198.4469009
186.5,66.86984076,149.4910774,197.6812711
186.75,66.80881854,153.8781477,203.7823788
187,66.75537321,156.4543823,212.0706684
187.25,66.86580555,157.8139374,212.5308017
187.5,66.94104083,159.6701862,219.3666533
187.75,66.92301437,161.5606302,209.7951864
188,66.87118466,164.2174187,218.6802879
188.25,66.90183281,166.9328354,224.7337513
188.5,66.86051968,168.662592,219.0599416
188.75,67.1909369,169.6127064,227.3070514
189,67.09812116,169.3597466,227.8516436
189.25,66.87881957,169.352207,229.346088
189.5,67.48081851,168.8418491,227.9807155
189.75,67.67831851,168.760834,221.0545196
190,67.64966772,168.7232077,217.0720278
190.25,67.70960667,168.8214387,226.0008559
190.5,67.68026822,165.6155498,215.1864539
190.75,67.68669679,163.9594339,221.9990845
191,67.75249044,161.0956305,213.8874335
191.25,67.79135464,159.529375,215.8624061
191.5,67.63546941,154.114336,209.5608627
191.75,67.2374088,153.2388625,202.5346696
192,67.14742362,153.2637534,207.3152982
192.25,67.40454613,145.5743089,196.8490753
192.5,69.22215724,142.5808306,194.0973549
192.75,69.56222134,139.9967173,192.9249431
193,69.51404826,136.4872883,187.1324521
193.25,69.55359853,134.0993381,191.6767196
193.5,69.49029045,130.8447316,190.6020883
193.75,70.17173489,128.2769117,186.4989888
194,70.21496828,125.8036673,175.657235
194.25,74.58165347,124.7281558,179.5505092
194.5,73.97890656,124.9455897,184.4709268
194.75,76.34801522,125.0912934,178.531164
195,75.74361352,125.5150136,184.8780733
195.25,74.62037277,122.8742783,172.3089814
195.5,73.79108706,118.4224495,173.1362657
195.75,73.90794981,115.8515123,172.2111602
196,72.83360915,114.7507144,171.2439947
196.25,73.01877451,113.7375221,166.9134134
196.5,71.05552665,113.0708555,171.1315381
196.75,68.43821183,113.336167,169.2977578
197,67.37265628,113.0442781,162.4513663
197.25,63.97075152,111.0252411,162.2087142
197.5,64.0574672,111.31013,163.6873544
197.75,64.20424498,111.00388,163.7189187
198,64.33638784,111.5074542,162.6629248
198.25,64.42647842,113.3112813,170.3342799
198.5,64.37487051,115.2987589,172.6751216
198.75,64.47271357,117.5714256,171.8377882
199,64.38666418,117.7563561,170.7920639
199.25,64.28306941,117.6112106,176.2514586
199.5,64.28126233,117.4789773,167.3370094
199.75,64.30851231,117.9689975,176.5915713
200,64.26558638,120.9794685,171.0265357
200.25,64.26811724,124.6430449,177.3162433
200.5,64.30983947,130.4347592,184.2040381
200.75,64.29324,131.8226481,182.1590676
201,64.27955546,135.3454918,184.661827
201.25,64.25389238,137.3369363,187.961242
201.5,64.31710155,140.1159178,192.920125
201.75,64.29178014,143.815451,201.512718
202,64.78341743,147.0131843,199.6459062
202.25,64.7707327,150.6535589,206.8276052
202.5,64.83331004,153.3206296,207.3316924
202.75,64.89621539,154.9871921,207.2325393
203,64.85927008,155.8370261,213.0744423
203.25,64.83487828,155.7028711,211.1848111
203.5,64.88070905,155.3565629,210.8418139
203.75,64.9166736,155.0577809,212.5555642
204,64.8829093,155.1789581,205.9146975
204.25,64.01343792,154.8059201,205.0778841
204.5,63.9877873,154.5411793,210.8476362
204.75,63.96469967,154.5330923,210.1724705
205,63.97774993,154.1966214,203.9013877
205.25,63.90155449,153.751533,206.4260481
205.5,63.94768563,153.3211598,212.397362
205.75,63.97633131,152.5818583,207.3249078
206,63.97922813,152.4604167,207.1653079
206.25,63.97410268,152.0556283,207.4812245
206.5,63.95833753,151.2806144,208.1494129
206.75,64.03393523,149.3443284,202.0848729
207,64.0569285,147.6941849,204.9518254
207.25,64.11761836,143.7245059,192.2759025
207.5,64.07884438,141.673408,200.5366977
207.75,64.07435683,140.7700671,189.4430108
208,64.04582508,139.7024305,191.2327693
208.25,64.05234927,135.8819822,195.7906762
208.5,64.02737613,132.6200053,188.3006412
208.75,64.03476908,126.7406809,176.3762372
209,63.99769236,122.6946513,175.4952071
209.25,64.15059135,118.4314414,172.1540246
209.5,64.15181294,116.298885,173.4765273
209.75,64.08892029,115.1419014,164.7023711
210,64.21963476,113.3593142,169.2000476
210.25,64.29093588,111.2773676,163.4431615
210.5,64.0772193,110.1550264,167.257418
210.75,63.96026023,108.3813005,158.78308
211,63.90743756,107.9373746,156.7316997
211.25,63.84693883,108.4823746,159.730606
211.5,64.43786743,109.9560003,168.4641374
211.75,64.9490341,111.0037516,163.8132652
212,64.22934218,113.7781587,167.689628
212.25,64.09452737,115.424634,168.7279492
212.5,64.05087657,118.3473991,167.1192822
212.75,64.06950905,118.6891681,173.6377538
213,64.1290772,118.7908163,169.2355227
213.25,64.03615937,122.2103225,170.7111956
213.5,63.93721757,126.8040642,180.5668378
213.75,64.13761263,130.9112642,190.0244865
214,63.94889468,135.1085871,190.3691103
214.25,64.26291825,139.0339846,194.0148925
214.5,64.20232566,143.5661076,202.5654041
214.75,64.17284418,145.7153438,204.8842043
215,62.37281243,148.2609649,203.6750718
215.25,61.53143881,153.172292,210.7680681
215.5,61.77290734,155.4995178,213.7693452
215.75,63.67669041,158.0518199,217.2601698
216,64.88963485,158.3540807,206.8080979
216.25,65.43337559,158.3288281,210.77112
216.5,66.22497024,158.0582313,216.3440888
216.75,64.99385913,158.010501,216.8220745
217,63.98218685,157.9807735,208.8049291
217.25,62.91583765,158.0605724,216.6241257
217.5,63.1172479,157.850466,212.1997367
217.75,62.61689076,157.6660245,216.1832672
218,61.27250126,157.5797748,206.3893501
218.25,61.4914275,156.9115958,211.3893311
218.5,64.00454241,154.8026803,213.8278383
218.75,64.90411506,153.5961186,202.4062855
219,71.96633728,151.3636001,211.1319942
219.25,74.93470428,149.4720763,208.8043301
219.5,78.75680305,146.7970433,199.9729069
219.75,81.76346971,145.3596752,203.3111264
220,84.4859712,142.0732895,198.1299796
220.25,87.03498972,138.2304031,196.9971066
220.5,92.56006908,135.6842078,188.9033258
220.75,94.49196924,133.0593312,185.4248585
221,95.6419204,131.0316831,183.4950574
221.25,95.53409793,128.9843374,187.6563112
221.5,95.38492509,128.9513299,186.7880126
221.75,95.30331289,129.135576,181.509977
222,95.27556156,129.4093105,178.9377789
222.25,95.19965007,129.1801139,179.263987
222.5,95.178422,126.1297833,180.5598914
222.75,95.20774299,122.5470055,178.4645127
223,95.20785939,117.0572894,165.5900861
223.25,95.20899589,116.1477469,166.7114032
223.5,95.17895885,112.4369699,168.3929276
223.75,95.17034774,111.628581,161.1741796
224,95.20177697,109.6722847,165.0612481
224.25,95.17982636,105.8626551,159.2867338
224.5,94.61348536,105.2653852,164.9496348
224.75,94.60523051,102.913842,162.4250457
225,94.63999819,104.4763547,155.6445984
225.25,94.54286388,106.7139935,160.8544056
225.5,94.51452184,109.6299195,160.1236551
225.75,94.50610324,113.2637422,165.4399408
226,94.50673511,119.7400121,174.8222473
226.25,94.49104367,121.8409843,173.6448238
226.5,94.49155566,123.6588917,181.5353986
226.75,94.52035399,128.4283217,185.4577863
227,94.5563355,130.8239884,188.4603638
227.25,94.5767434,132.4024606,185.672508
227.5,94.52688981,132.0687199,182.7361534
227.75,94.61549651,131.6943259,190.8716997
228,94.60103671,132.3180801,183.4908642
228.25,94.60112119,136.3616048,189.022871
228.5,94.61857918,140.8042273,193.086362
228.75,94.62814229,142.6521362,194.1217691
229,94.66218586,144.487279,197.1376459
229.25,94.58993138,146.8794396,203.9917588
229.5,94.73902566,150.0684026,201.0253682
229.75,94.8589086,153.3879581,212.419158
230,94.86801142,157.7005838,216.5417005
230.25,94.90624897,159.8794975,212.4797019
230.5,94.89784897,161.8499879,214.1509576
230.75,94.7799466,164.0604997,218.4932384
231,94.77505538,165.9040507,225.8026668
231.25,94.78103161,166.2654325,218.7918584
231.5,94.76161271,166.5154689,219.8904718
231.75,94.76112232,166.2916726,221.0539071
232,94.79978832,165.7683416,220.8341515
232.25,94.81954106,165.4977604,216.7577935
232.5,94.66169831,165.4049694,215.5846468
232.75,94.61596332,165.376306,214.070352
233,94.80480507,163.972179,213.919468
233.25,94.76851627,163.055505,217.2958368
233.5,94.80339281,161.7910671,211.1177975
233.75,94.58646731,160.4017417,209.3196305
234,94.15838089,158.8512411,207.0110997
234.25,93.67297491,157.9038602,216.2650052
234.5,93.77665673,155.1508055,203.8434647
234.75,93.95383686,153.6932241,212.346963
235,94.00313511,150.8919404,205.8578301
235.25,93.86739436,150.5311071,200.05496
235.5,93.94373966,150.4116367,207.6917458
235.75,94.21988345,147.0478096,196.6261798
236,94.32725382,142.5265878,192.2242293
236.25,94.10856247,138.3717331,191.6569074
236.5,94.27731247,134.1137442,192.9120084
236.75,94.12450823,130.2546982,190.188219
237,94.10389712,124.8588593,183.8700957
237.25,93.99993131,122.5076979,177.7299448
237.5,93.98463689,120.6725458,175.3559488
237.75,94.01821766,115.9983118,171.5963188
238,94.30512519,113.6734101,166.4589611
238.25,92.8688289,111.3161694,167.8189734
238.5,91.6228289,112.2822967,164.6555556
238.75,90.89400735,113.3457311,167.7535366
239,89.04743328,114.296366,163.2698802
239.25,84.44655365,115.5099829,171.7853569
239.5,81.92719079,116.9007607,170.3608306
239.75,78.01097491,117.6265712,171.8459398
240,76.82152372,119.743745,172.1642003
240.25,76.41042253,122.6630884,177.239413
240.5,78.6256533,124.902913,179.0366393
240.75,80.01358981,127.0675558,180.4645736
241,80.1353182,129.7653433,179.8709714
241.25,81.14864299,133.4073989,183.73659
241.5,76.72123558,138.1565523,188.7214447
241.75,78.18559345,141.8359836,198.5730765
242,77.86682801,145.4425165,194.7782998
242.25,77.66157549,148.7094773,200.3864017
242.5,78.66615461,152.678479,204.5796821
242.75,76.15775514,157.5155322,213.265968
243,72.8670144,161.1846063,218.7427088
243.25,70.84442181,165.4359026,215.290946
243.5,69.59045356,168.0514026,223.1673114
243.75,69.52742886,170.164489,228.4852995
244,69.67004166,172.8632008,232.4376609
244.25,69.72181554,176.4309707,232.9000908
244.5,69.69578494,181.6533869,240.5404728
244.75,69.88206007,186.5995041,235.7330912
245,69.84737703,194.3853348,249.1661923
245.25,69.87075152,197.9981126,252.3004434
245.5,69.85174623,200.6749953,251.8469563
245.75,69.83937983,204.1075007,257.7504263
246,69.84268847,205.0280154,262.0551681
246.25,69.87481212,204.8192191,262.7196358
246.5,69.86887219,203.920909,262.8081493
246.75,69.87651183,203.9587912,256.0467875
247,69.87939713,201.2352198,252.7146906
247.25,69.85496105,199.951817,251.7480088
247.5,69.83278597,196.1318801,255.5285253
247.75,69.85164119,192.2464415,248.2825076
248,69.916217,188.5382934,247.7417808
248.25,69.94998804,185.1252476,244.2571735
248.5,69.91410485,178.8570755,233.6848689
248.75,69.94192231,176.733578,228.3469032
249,69.91745141,174.8152077,226.5322184
249.25,69.87840926,170.161504,222.1501447
249.5,70.2141516,167.7444595,217.5415156
249.75,70.25079402,166.1786923,222.93458
250,70.2190603,166.3778479,224.5233782
250.25,70.21205115,166.6107561,214.6624307
250.5,70.17891126,166.0942006,223.4304744
250.75,70.14026047,162.0785061,218.3117677
251,70.15286133,157.5520141,210.9308154
251.25,70.14301148,155.7490355,208.6084788
251.5,70.16257629,153.9045629,211.417555
251.75,70.13560855,151.5899475,205.8553224
252,69.98958161,148.2298621,196.2951853
252.25,69.84211992,144.7533065,195.2352153
252.5,69.88287372,140.8342787,197.605536
252.75,69.78259595,138.6737015,187.4738356
253,69.70315811,136.6536308,192.7989626
253.25,69.73540076,134.3163451,190.304627
253.5,69.84978329,133.6081784,185.8653153
253.75,69.78631973,133.5099306,189.9095999
254,69.77818719,135.9810561,184.3220495
254.25,69.64737118,136.2366607,190.6451565
254.5,69.60661849,137.2393135,193.6770507
254.75,69.60611707,138.6344246,186.79468
255,69.56778935,141.6806785,198.8253956
255.25,69.63489252,148.2127156,203.811534
255.5,69.49347838,150.2497323,203.072331
255.75,69.6039912,154.0128265,213.5829357
256,69.63280602,157.4530422,209.9190774
256.25,69.60915282,161.4849294,219.5285172
256.5,69.8121343,165.8171405,219.9115381
256.75,69.84260642,170.0926792,222.0092617
257,69.81929388,176.1776026,234.3374287
257.25,69.47931282,180.0430234,239.5384984
257.5,69.55410347,183.4693197,241.1223626
257.75,69.57428865,185.9335078,243.8231187
258,69.48521365,189.3071911,240.5997982
258.25,69.60031169,192.2952158,240.7791666
258.5,69.58368206,195.3097709,247.139912
258.75,69.61069793,195.7302552,255.3498514
259,69.61436623,195.6478583,246.6830088
259.25,72.1960329,199.0177861,257.9335664
259.5,72.15454877,202.0560479,256.0697442
259.75,72.17595903,205.4548559,261.4018126
260,72.59981045,207.1890617,256.0244305
260.25,72.61652069,209.3178613,260.2121099
260.5,72.19673436,212.9041946,268.1859498
260.75,72.67821584,215.3503242,268.3378869
261,72.67589261,218.1911722,267.2983772
261.25,72.11998649,220.5569398,276.6761946
261.5,72.19160265,222.5983684,280.1387441
261.75,72.22837553,224.8766639,277.7326777
262,73.05666613,223.9032194,272.5923608
262.25,74.73986613,223.0439063,279.6922657
262.5,75.94552611,220.6152418,280.5119368
262.75,76.99494741,217.5931307,269.0200459
263,76.29578501,215.2616492,265.9218163
263.25,76.45195785,212.9959878,261.7246974
263.5,76.05666156,210.3199384,260.1943037
263.75,75.51733832,206.6782538,264.0515831
264,75.13888715,202.0189946,259.8709043
264.25,73.39440302,198.334939,249.694313
264.5,72.7972313,194.8187225,252.0857489
264.75,73.72234494,191.512167,243.6849193
265,70.31715975,187.5219487,242.207249
265.25,70.29546663,182.6245244,236.3503414
265.5,67.9694397,178.9394908,237.9343015
265.75,67.84300872,174.2236493,233.0084393
266,67.92092539,171.773022,222.3101014
266.25,67.98166613,169.6766794,227.093916
266.5,67.96297926,167.0530445,223.9629706
266.75,68.05754797,163.4627276,213.7167066
267,68.26360171,158.2177741,211.0026976
267.25,68.18261097,153.1138411,210.5800016
267.5,68.22212478,145.4287218,195.2787134
267.75,68.19544782,142.1347902,197.2496268
268,68.19678116,139.4296153,198.9376766
268.25,68.23567534,135.7922608,189.5572749
268.5,68.2168732,135.0638954,190.2180254
268.75,68.19240387,134.1963109,186.9788935
269,68.21894845,135.0571343,188.5216289
269.25,68.69762298,135.0922582,183.4922618
269.5,68.98338212,135.4722106,188.8561083
269.75,68.97490737,136.7231134,192.6325217
270,68.9581296,137.6662182,196.2196709
270.25,68.97299789,137.9683698,190.9676272
270.5,68.97323854,138.8987864,191.0723162
270.75,68.97226211,139.458823,190.0627535
271,68.96348433,140.9385637,193.1662213
271.25,68.96017986,143.0497981,199.3590562
271.5,69.04895446,145.6489251,203.2971711
271.75,69.06304415,149.6516962,203.1042097
272,68.70245204,150.9035697,208.3993773
272.25,68.67646526,152.6201648,206.649145
272.5,68.71872957,157.0813796,215.7578177
272.75,68.7243807,160.4269057,218.9140671
273,68.74497561,165.3246041,214.1101777
273.25,68.76197898,171.3252523,230.3959341
273.5,68.73341815,176.0795856,229.0269514
273.75,68.80695982,178.410291,234.2083755
274,68.77849789,181.4030176,241.3898963
274.25,68.73279418,183.2933444,238.5504686
274.5,68.65807219,184.4592965,233.5011354
274.75,68.64202457,186.9043136,239.0706111
275,68.65794715,188.9635055,242.1112429
275.25,68.72270641,190.815088,247.6311948
275.5,68.70373869,192.0062496,250.7220385
275.75,68.74529205,192.0304225,242.2786027
276,68.74698816,190.8481807,246.4256917
276.25,68.80550933,190.6051504,240.979642
276.5,68.78128299,187.8420551,239.5715083
276.75,68.78343114,187.7557454,243.0458156
277,68.80160318,186.855301,237.4243642
277.25,68.93575133,185.6619676,245.1830536
277.5,69.08272103,182.7003779,240.5065784
277.75,68.9532369,176.2155631,226.5372287
278,68.95732781,174.1976443,222.2278992
278.25,68.93924414,170.473108,223.7548157
278.5,68.99129352,167.064301,225.0605389
278.75,69.38073796,162.9845891,218.5111881
279,69.75630693,158.6520014,206.9788846
279.25,69.80632533,154.377955,205.4495016
279.5,69.78034494,148.3453995,203.5192375
279.75,69.79560883,144.5385379,204.5028115
280,69.63637179,141.1031903,198.5410691
280.25,69.86112488,138.6249443,193.6073785
280.5,70.2848953,135.3085832,188.8583073
280.75,69.93966655,132.5806497,190.9647924
281,69.91881006,129.5857855,183.0383751
281.25,69.8999772,129.2594892,188.187535
281.5,69.87110056,129.3809509,178.6556676
281.75,67.25770109,125.89639,178.1051682
282,67.20831485,122.7573283,176.2576074
282.25,67.10959504,119.7582789,169.4782805
282.5,66.85616701,118.2031934,176.4815179
282.75,67.49487072,115.6926203,170.7243928
283,67.48233985,111.9723795,168.8287458
283.25,66.55145096,109.7929483,164.5463618
283.5,66.69315691,108.3714404,162.2966994
283.75,67.1442867,107.1465376,161.9186853
284,67.06415202,107.0821942,158.0043905
284.25,67.04819704,104.3125351,163.1587226
284.5,66.25396627,103.9347787,154.3455926
284.75,65.2978844,106.2648422,165.1680937
285,67.74396906,109.2296239,167.0920683
285.25,68.10676006,112.1308259,167.3651864
285.5,67.83103357,114.151863,165.1109112
285.75,66.63087925,117.7256901,168.1321046
286,66.60358295,122.2083797,176.5435527
286.25,68.74386915,124.0672072,179.9116585
286.5,69.31819995,123.7218809,175.3792927
286.75,68.51636662,123.5077883,175.1646369
287,70.03131612,132.9685418,187.2230679
287.25,69.12001056,135.0700974,193.952934
287.5,72.03852908,137.0117551,190.6669083
287.75,76.82926982,141.2051515,195.4787496
288,79.39038093,144.7765432,193.2754959
288.25,82.42799709,146.9992758,204.7313121
288.5,85.9103582,148.3898044,198.2077965
288.75,91.09671623,150.6939247,207.448811
289,93.39421623,153.5507025,212.1885104
289.25,96.07024401,159.2351675,207.8633022
289.5,100.239242,162.0720258,220.9155852
289.75,103.8079457,164.8052805,219.4296567
290,108.749343,167.9051777,224.6227108
290.25,110.6531129,169.2227845,221.4265025
290.5,113.5792857,169.3008915,219.1411997
290.75,116.3407055,168.8898129,220.8456015
291,119.1190811,168.7847878,224.8272263
291.25,123.0605935,168.6296872,218.9583812
291.5,125.8594754,167.8675589,224.5590759
291.75,127.2068755,167.8952354,218.2276394
292,137.0302681,167.5092152,220.7298306
292.25,138.0795947,166.3332584,217.5008334
292.5,139.0139684,165.1266404,218.3497615
292.75,138.8542252,164.8322238,223.2265671
293,138.6509528,163.8583464,217.6235292
293.25,138.5252626,163.1165594,215.8535225
293.5,138.4975218,161.6856204,219.6302435
293.75,138.571974,159.7980944,207.923193
294,138.4544296,157.276523,210.0190899
294.25,138.4044779,153.5507479,204.020215
294.5,138.5037644,152.2821724,201.1739847
294.75,138.5218583,150.6259371,200.9625715
295,138.4659829,146.2147621,205.6599831
295.25,138.4687547,142.9020697,200.222187
295.5,138.45395,137.9053866,193.610453
295.75,138.4600443,131.8886788,187.1379966
296,138.5281346,127.3850157,181.6919457
296.25,138.4325461,124.8656332,180.9312889
296.5,138.3402157,121.9708845,176.9981852
296.75,138.4615623,120.4233596,171.8201632
297,138.5525454,119.5456216,176.7967774
297.25,138.7612443,117.2603545,175.7922556
297.5,139.0965215,114.9841719,170.0067853
297.75,139.1202838,114.2236626,173.0364744
298,139.2595338,114.3569606,166.5457838
298.25,139.2183871,115.760047,167.2429524
298.5,139.1404903,116.6201333,169.3410532
298.75,139.1779321,118.2244969,176.9233445
299,139.2626803,120.1028302,173.9607629
299.25,139.2258284,122.4901263,171.5521472
299.5,139.175509,123.7289993,173.1513181
299.75,139.0787683,125.0833203,173.2464727
300,139.0049164,129.1137156,179.6582551
300.25,139.0759534,131.6174905,188.6931481
300.5,139.0920993,134.7325461,190.9418679
300.75,139.0717484,137.6456379,191.8167827
301,139.014882,142.3244171,199.4489406
301.25,138.6989032,145.2183266,204.5390486
301.5,138.0046943,149.7429513,207.6546977
301.75,137.8353926,154.2467059,213.3351978
302,137.8446981,158.038567,211.1703501
302.25,137.985587,160.3022804,210.2179161
302.5,138.1322282,161.1644967,220.2094208
302.75,137.9904817,161.7577,212.4964014
303,137.5953114,162.8546861,212.4499271
303.25,137.6349171,162.5586214,217.9737685
303.5,137.7107852,162.4334085,216.5759801
303.75,137.8594654,162.2674825,215.1355152
304,137.8012016,162.2580438,212.3578664
304.25,137.8078867,162.3953685,216.5492059
304.5,138.1783344,162.2577635,219.7452274
304.75,138.3277875,161.8722255,213.2820559
305,138.3673014,161.0572738,215.5437133
305.25,137.7974193,161.2153317,216.1730541
305.5,137.9454332,161.2954058,218.4048025
305.75,138.0627007,161.0243046,213.3624847
306,138.1624348,158.4068002,214.6307639
306.25,138.075507,156.2869093,207.4111873
306.5,138.3180778,153.5198947,212.5410622
306.75,138.7567639,152.8496927,212.1389946
307,140.2811157,152.9847639,205.4448658
307.25,139.8042964,150.7416376,203.8659052
307.5,135.5498351,147.953172,199.9552801
307.75,132.5326182,145.1332115,199.6945388
308,130.5429885,143.1230211,195.8157676
308.25,128.24447,139.6207283,194.8085022
308.5,125.014509,135.0548288,191.1309133
308.75,120.1621757,133.1804082,181.34282
309,116.8170368,133.5929831,190.1110809
309.25,115.0174812,133.8755319,186.0539915
309.5,110.6594004,124.3529393,179.4210829
309.75,108.6446055,122.4089296,181.5122386
310,105.291087,120.9437826,175.029675
310.25,100.2937537,117.5928897,172.7028646
310.5,98.41232692,114.0656983,168.4416684
310.75,95.37174359,111.4404122,166.5572857
311,91.67241819,113.888331,166.0755017
311.25,86.35379996,114.823007,167.7527417
311.5,83.95102218,115.6206938,164.8595125
311.75,83.87124441,115.479629,166.869328
312,80.57026028,116.538756,176.4267246
312.25,79.4199362,117.9769827,175.3466623
312.5,76.69565049,117.3713478,171.7321422
312.75,79.38684097,118.6400182,171.508454
313,79.75955702,120.6308824,171.0642368
313.25,79.38481817,123.1819081,171.5626473
313.5,79.3460303,126.7602523,185.6402354
313.75,82.12791918,127.2475671,180.5065411
314,82.24171716,127.1083858,182.7081001
314.25,83.43057078,126.8956221,183.1034845
314.5,73.54282667,126.9334756,180.1226952
314.75,72.40520762,128.9730435,186.7680218
315,71.19845117,129.879832,189.3780996
315.25,71.2225517,130.9134759,182.3328954
315.5,71.34927392,133.1971217,186.0599344
315.75,71.37382419,138.1384127,191.5778632
316,71.60374726,141.8718571,192.6251064
316.25,71.47540111,145.4682357,198.1461349
316.5,71.8005863,146.9834287,205.6126501
316.75,71.84242538,147.9607316,207.0323921
317,71.80503469,147.9168114,201.667049
317.25,71.78374106,147.6877002,199.1462561
317.5,71.83264582,147.5739987,198.4069158
317.75,71.78259006,147.4650693,201.0680143
318,71.77228486,147.3991003,199.811411
318.25,71.82526129,147.3496523,202.1970325
318.5,71.81550195,147.0808265,202.0471171
318.75,71.82049893,147.0475007,203.1298659
319,71.87714102,147.0234795,198.4467954
319.25,71.83214102,146.6297748,199.0132998
319.5,71.81487501,146.4383128,201.6351581
319.75,71.53918996,146.3276073,196.7740083
320,71.18504677,146.0244334,202.3863663
320.25,71.19111416,144.9486464,197.8566534
320.5,71.11181786,143.7630208,201.8446371
320.75,71.18658241,142.4908583,195.9946453
321,71.22024254,141.6331249,194.4978198
321.25,71.19043131,140.1853101,199.4321436
321.5,71.17372875,138.6136898,194.4957935
321.75,71.21758291,136.1635195,193.7468183
322,71.28365163,134.9815724,194.1249589
322.25,71.23206993,133.9524688,183.3187487
322.5,71.21023155,129.9910051,186.2756924
322.75,71.15939653,128.1943135,184.6228017
323,71.18438096,125.068856,174.8714233
323.25,71.20747648,122.1504502,176.2729115
323.5,71.1572194,117.4868589,173.0390044
323.75,71.0855937,114.9543775,171.1762343
324,71.12567012,110.4077873,168.0495504
324.25,71.12240231,105.8143595,161.5343356
324.5,71.13451252,102.5775394,152.705516
324.75,71.09294109,101.3173932,156.3660934
325,71.08713827,101.0658174,153.1988045
325.25,71.12499594,101.3561721,153.5678709
325.5,71.14885721,102.1195054,150.5184127
325.75,71.16161707,104.1034859,154.6058408
326,71.11255457,106.3777518,165.2810995
326.25,71.03858021,110.7258999,170.4395471
326.5,71.05698664,113.2686623,167.1652138
326.75,71.27473267,117.0077328,171.5859141
327,71.58345998,119.5463463,173.2172553
327.25,71.57412664,124.2206867,172.563249
327.5,71.58198896,126.0384162,177.3769383
327.75,71.66131556,129.2758289,178.1495686
328,71.73886951,132.3048592,180.7089735
328.25,71.7654411,135.8714943,195.2488399
328.5,71.75781734,140.6706456,195.5981987
328.75,71.54454673,144.0504796,202.8236846
329,71.39049445,148.4980876,201.8246954
329.25,71.41654603,153.3532265,204.6733985
329.5,69.96552751,157.2919673,212.6431955
329.75,70.61650956,161.5378078,210.6683514
330,70.3245588,164.6606457,223.2345165
330.25,70.38847903,167.2125471,218.4285842
330.5,70.3077165,169.3154783,218.8361644
330.75,70.23529587,171.6628328,229.5768127
331,70.20631508,174.0971291,226.9387606
331.25,70.13361474,174.4906767,226.1256289
331.5,70.11972585,174.5562044,229.4772809
331.75,70.42305919,174.3571927,225.2354799
332,70.7443146,174.3349705,232.3233466
332.25,69.92763725,174.1640811,228.3593745
332.5,69.88930391,173.675379,222.8536845
332.75,70.89378011,172.8118683,231.2988039
333,70.14624805,172.7525349,227.8408121
333.25,70.23367089,172.8607868,229.4716632
333.5,70.26231447,168.9312167,226.1033938
333.75,70.89235246,165.6553098,218.1451135
334,73.38275844,161.9748452,210.8256278
334.25,74.80470289,156.4980952,205.6460538
334.5,76.70848066,152.6469774,203.8174178
334.75,77.65240042,148.4330942,206.5546198
335,78.89588366,145.9238257,204.9082873
335.25,77.53609001,142.9660479,202.2817178
335.5,79.65720112,140.548764,194.6183512
335.75,79.5358336,138.2137375,187.4986226
336,81.93788747,134.7740435,192.7893397
336.25,77.08699858,134.3023529,193.6215222
336.5,74.64704187,134.4497815,183.5204819
336.75,73.82039064,134.7684058,193.955625
337,73.44981116,135.1261957,194.787391
337.25,73.53965243,133.0463809,187.9254373
337.5,73.66403515,132.0833896,182.1015049
337.75,74.14971416,130.9987457,188.8642806
338,74.15036231,128.5937457,177.3434309
338.25,74.20554749,123.700214,175.6641991
338.5,73.9963133,120.5592118,174.6989465
338.75,74.08319426,117.8877398,171.4280107
339,73.87280537,116.1412611,174.6840096
339.25,73.8996311,115.1575645,169.3665562
339.5,73.90215309,116.6297868,170.1112068
339.75,73.85642918,118.1780744,172.7283554
340,73.8423937,119.8149335,174.3793637
340.25,73.8708977,121.0641773,174.8719627
340.5,73.90740179,123.9437606,179.4784568
340.75,73.87179367,127.0142935,179.8492384
341,73.78151233,129.4209036,184.9108621
341.25,73.8441177,135.2854407,190.427842
341.5,73.84526465,138.9694703,195.5903529
341.75,73.82818452,141.7235354,198.903647
342,73.7493998,148.2563132,207.361915
342.25,73.74710024,153.4802132,208.8990828
342.5,73.73954187,156.8504889,207.3814216
342.75,73.71068214,160.4511679,219.6208736
343,73.68778796,163.0150107,215.6157298
343.25,73.64864875,166.191988,220.1004864
343.5,73.70365529,170.3504602,227.501784
343.75,73.64713199,171.050073,224.0207239
344,73.62693415,172.017754,231.0881227
344.25,73.59591152,172.2674048,228.4392469
344.5,73.58721555,175.3836641,235.2014381
344.75,73.61459523,177.148874,231.3873203
345,73.60555167,179.9476736,229.0942904
345.25,73.60253484,186.9377199,239.4671523
345.5,73.57609346,189.8392885,248.966582
345.75,73.53420457,193.2343609,246.286921
346,73.53158688,196.2085355,245.6926925
346.25,73.56619142,198.55398,257.1050283
346.5,73.48933236,201.5064776,253.2111052
346.75,73.50265068,204.4262577,254.4253847
347,73.53007618,208.2767089,267.0277074
347.25,74.14562251,209.9802389,269.4951974
347.5,74.1648481,213.4854889,263.2128859
347.75,74.13768761,213.9125167,263.7748059
348,74.26499008,212.3922645,271.5147815
348.25,74.32438694,210.2919364,267.573307
348.5,74.3530212,207.9739946,263.1568523
348.75,74.33352384,203.651516,260.3495785
349,74.33964916,201.0607258,251.9629477
349.25,74.35245339,197.2972788,252.1323342
349.5,73.8187599,194.7905694,248.6145115
349.75,73.7741853,190.2178336,243.3045341
350,73.96341894,188.4155756,239.224761
350.25,73.83741894,185.1339406,244.4951655
350.5,73.9225819,182.044282,240.652227
350.75,73.81259468,178.2649163,227.5071127
351,73.78026829,173.4095997,229.7294467
351.25,73.73178538,170.1487393,225.4876979
351.5,74.280833,165.7193941,214.0939841
351.75,74.22577581,160.9549663,210.8023993
352,74.42194865,156.964889,206.0593646
352.25,73.71704245,152.6981483,210.235257
352.5,73.78586189,149.5545696,197.9902016
352.75,73.75257129,147.0150194,204.7971525
353,73.76814863,144.910739,193.6322041
353.25,73.82881001,142.7524866,192.0530423
353.5,73.84119096,140.3186697,199.7924755
353.75,73.83347534,140.2366776,191.9653101
354,74.20139201,140.1297236,192.2499454
354.25,74.37327235,140.4862792,192.3090407
354.5,73.93481997,140.5966623,189.9788916
354.75,74.00906997,140.7627151,197.8005653
355,74.01967603,140.7545141,191.4766037
355.25,73.73711651,141.5114871,200.7982035
355.5,73.69852202,142.5452159,193.0034091
355.75,73.67022796,143.5043714,193.8604546
356,74.41687132,144.8695811,193.3235698
356.25,75.06163675,146.3589275,204.3284288
356.5,77.1988895,148.457069,202.3031982
356.75,75.79010745,150.3847603,203.427688
357,76.896163,151.9201461,209.3279471
357.25,75.91189813,153.5321585,213.5283531
357.5,74.75936727,156.875554,209.5091714
357.75,76.23233552,158.5784861,212.9059884
358,73.22965034,159.9228515,218.8085155
358.25,76.83741102,163.2052113,222.914189
358.5,73.63960679,167.2037413,225.069582
358.75,75.39360679,170.5186655,219.6687623
359,77.06828933,172.8686675,229.2045774
359.25,79.04767425,176.0709955,230.9152871
359.5,83.96340524,177.7381911,226.6563996
359.75,86.80189009,182.2153516,236.1221626
360,87.6830012,190.3349766,245.5597982
360.25,88.58037775,195.9443152,247.8272185
360.5,88.40991478,199.4187596,251.9649678
360.75,88.26262948,202.409694,253.1278713
361,88.11929956,205.1531776,260.7951076
361.25,88.06973912,204.4687546,262.5117344
361.5,87.96431151,204.4160113,257.7666186
361.75,87.95970082,203.9530664,256.8017115
362,87.88896717,202.3331141,258.4374179
362.25,87.9403005,200.8831228,258.4050006
362.5,87.95188421,199.377894,251.8537489
362.75,87.94106821,198.189144,252.3380263
363,87.91678851,195.4939588,243.6912463
363.25,87.91924849,192.5536029,250.6906385
363.5,87.93531112,190.2512292,239.0721207
363.75,87.90810573,184.5171921,233.6090034
364,87.81019709,180.8083257,236.9787012
364.25,87.83746195,178.1211509,227.4629558
364.5,87.85517028,171.6167942,225.0936153
364.75,88.0306644,166.5472235,225.1355319
365,88.02505358,163.256418,223.0173206
365.25,88.38056179,159.6357389,212.3005623
365.5,88.48331082,157.0020335,215.8282508
365.75,88.43274233,153.8072716,213.1487034
366,88.37712225,149.7329771,207.7482829
366.25,88.41458641,148.9057549,196.9219455
366.5,88.45771824,147.7042128,196.7916568
366.75,88.44633451,147.5767525,206.0924921
367,88.4963754,144.4885673,197.8088309
367.25,88.47759049,143.6249653,200.8239911
367.5,88.49474327,140.8008239,200.1226984
367.75,88.49863552,133.0906017,183.4601766
368,88.43258861,130.5516645,179.6683556
368.25,88.38005908,127.5838362,182.9531232
368.5,88.26117941,124.741529,182.4662307
368.75,88.26215514,121.9985376,181.5692392
369,88.26882461,119.5767295,168.6882607
369.25,88.36113644,117.1825376,175.6880915
369.5,88.3575035,113.5707627,169.0210985
369.75,87.78540161,114.3969468,169.8599392
370,87.73547077,112.9925486,166.098712
370.25,87.66132779,114.1077245,168.7122697
370.5,87.44190451,117.1389048,166.1934856
370.75,87.45952477,121.4185979,178.0173534
371,87.48693218,127.4710635,180.8610941
371.25,87.58136287,131.455394,184.9974178
371.5,87.6891089,136.9488217,194.139877
371.75,87.4584128,143.5738736,202.784528
372,87.55133536,146.533489,195.7429379
372.25,87.46998278,147.4201445,201.2105136
372.5,87.18174697,147.8588128,207.7945917
372.75,87.21363321,149.1446576,208.3854351
373,87.25501655,151.8598971,210.6002021
373.25,87.50765188,154.5083537,205.3815669
373.5,87.56726828,160.9836425,217.7096524
373.75,87.67309967,164.0587958,222.207458
374,87.57980368,168.8679228,221.4578365
374.25,88.94928081,172.467582,230.8742549
374.5,89.01705241,174.8780354,233.5123899
374.75,89.03838761,177.6190724,226.682606
375,89.3390049,179.872009,235.8687136
375.25,89.54698735,181.6768469,235.5711425
375.5,89.57691328,183.8661644,235.0466344
375.75,89.57746884,184.6311297,236.2089416
376,89.64862227,184.5315763,240.0672449
376.25,89.71998267,184.6131105,239.1928437
376.5,89.29672413,185.7313886,236.7590464
376.75,89.20936759,185.4062195,237.3415049
377,89.30501574,185.2572856,237.5085043
377.25,89.5125713,185.2263434,234.1560724
377.5,90.29807635,185.2068937,240.7041225
377.75,89.57154857,184.5913679,239.7105462
378,89.63040659,183.6129039,237.4440264
378.25,89.62495205,182.5840561,237.3108961
378.5,88.94395083,181.2097981,238.3832012
378.75,88.99350638,179.6551879,239.1726428
379,86.81080797,177.5495935,237.2139034
379.25,87.07279709,175.6086761,230.0335167
379.5,85.97544861,173.9738088,226.9270131
379.75,87.58278447,172.2413284,232.1224915
380,88.12869356,169.0166326,226.9936717
380.25,86.79435493,167.2935771,220.6407869
380.5,87.29007042,165.9363959,223.5228416
380.75,84.70495931,162.613388,218.6309666
381,86.81216169,158.6930705,212.6334271
381.25,86.78188391,155.5256974,203.5512128
381.5,84.91041566,153.5089665,212.9038461
381.75,80.66843153,150.3304511,200.3556129
382,75.76602413,148.3737805,201.5232652
382.25,72.74214245,143.9832724,198.4991531
382.5,72.0036071,136.1917362,194.9644329
382.75,70.77023965,130.5508896,187.364211
383,70.92535447,127.0989356,179.6954089
383.25,71.11432408,124.7750334,175.9173118
383.5,71.34253455,121.7726631,174.6719255
383.75,71.36686379,122.3744297,172.0431076
384,71.41075534,123.9175698,183.098124
384.25,71.39856171,125.9095508,177.4881142
384.5,71.7726085,128.8191698,187.1987801
384.75,71.97214322,130.7710005,181.0020054
385,71.96451739,134.6484795,187.8634633
385.25,71.94098203,135.7764887,191.8753256
385.5,71.99558361,135.6148221,191.7025221
385.75,71.97940097,135.4295972,191.8090828
386,72.00179337,137.2813312,191.2551468
386.25,71.9391932,140.4185781,190.0656663
386.5,71.98155189,143.3137538,195.0516396
386.75,72.00433747,153.604155,212.2357215
387,72.07624025,158.0959562,216.7697725
387.25,71.95664716,161.4704714,216.8946467
387.5,72.00449997,165.4443757,220.6936821
387.75,71.65338165,170.8543016,223.9656741
388,71.61328463,173.997401,227.0533832
388.25,71.65164048,175.7137139,229.6369424
388.5,71.65078608,178.0951771,237.3320837
388.75,71.65525741,179.5799625,228.6634967
389,71.59299687,179.8002217,239.559796
389.25,71.67882875,179.5014338,230.9373562
389.5,71.59625067,179.3423227,237.0490938
389.75,71.58294593,177.9603386,232.3925578
390,71.61913806,177.9762645,232.1646172
390.25,71.66942814,177.9783727,234.1168363
390.5,71.62250333,177.5390058,226.4557762
390.75,71.65768588,177.1800008,237.1548619
391,71.78386842,177.0647524,231.4325606
391.25,71.77996038,177.1876909,231.6538691
391.5,71.88244495,176.6543879,230.8746359
391.75,71.92624423,176.2130916,233.4293107
392,71.89990795,175.4974856,229.7389301
392.25,71.91948761,171.985336,226.0370691
392.5,71.86595765,169.2997619,224.1669473
392.75,71.84978874,166.8748259,220.317866
393,71.93382313,163.5183006,219.3902831
393.25,71.93602161,159.4024359,213.3865544
393.5,72.01671606,153.4697208,204.3155098
393.75,72.25130653,149.6076468,204.8202715
394,72.42580859,144.1923236,192.4200606
394.25,72.43662763,137.4949162,186.9678264
394.5,72.38195904,134.4914038,190.4432939
394.75,72.66721956,134.1340998,183.2442971
395,72.64776912,133.6390621,183.944247
395.25,72.66379915,132.3318,189.547452
395.5,72.47947725,129.7197497,186.3290659
395.75,72.33773081,127.9042598,185.438786
396,72.29125543,121.3723586,169.4992931
396.25,72.48601012,118.9232845,173.1768566
396.5,72.50171148,114.6216972,163.366275
396.75,70.92727171,112.1078824,171.6411823
397,70.67672232,112.4408396,169.6170272
397.25,70.61353196,112.41871,168.3748573
397.5,70.19501994,110.7477814,160.9676687
397.75,70.20324961,110.844425,166.784239
398,70.09869405,111.9027583,170.4049539
398.25,70.0131385,114.0438972,173.8675988
398.5,70.5918422,118.3941088,172.032156
398.75,70.3880459,123.061445,176.90312
399,70.63616556,124.076909,181.0018176
399.25,70.05083367,124.8976336,184.508537
399.5,69.9195991,124.7168788,184.4087805
399.75,69.61547212,124.9530774,172.97965
400,68.95658323,127.8652996,180.0863382
400.25,73.50408323,130.7119663,182.9577528
400.5,74.88385175,136.9480905,194.6330359
400.75,77.91425579,140.9512438,198.0321276
401,80.98487628,143.4788569,194.580344
401.25,83.88059057,146.7684998,206.3671119
401.5,84.81387099,150.3997059,201.052823
401.75,85.61983059,153.9057467,211.1536993
402,85.49063867,155.4793795,214.2017451
402.25,83.65428183,156.632421,214.1436335
402.5,85.88744681,159.9616494,214.5386086
402.75,86.90083306,163.2679827,218.5862447
403,86.72669164,167.6890877,217.9103542
403.25,86.80641386,168.5233734,224.4158683
403.5,86.32405275,168.2704976,224.923115
403.75,86.40710831,167.9688963,222.741947
404,89.12056069,167.6495642,226.3796117
404.25,90.02624323,167.4434204,215.7721928
404.5,90.55269104,167.3364723,219.3641796
404.75,90.56271749,167.3820569,223.4479766
405,90.41657031,167.0011055,216.8045853
405.25,90.27240072,166.9677687,224.3530625
405.5,90.1956501,167.0533154,218.8272569
405.75,90.23365164,166.3480689,217.7003429
406,90.15012982,166.0547812,219.8995265
406.25,90.1831555,165.1089819,219.3466325
406.5,90.24681749,163.8076571,223.0553194
406.75,90.21264537,161.9155065,215.2843133
407,89.89591419,159.2731442,209.0845403
407.25,89.70105308,157.4545728,213.4480979
407.5,89.67337977,153.6308657,206.9954
407.75,89.70706066,152.5210473,210.9605104
408,89.64432282,152.5748171,209.9213482
408.25,89.67861401,152.7498929,204.2188824
408.5,89.72583623,150.8896674,207.2575546
408.75,89.75172022,148.0108347,196.070017
409,89.85081856,145.5122022,201.0153795
409.25,89.79630304,135.3157123,195.1702485
409.5,89.77119193,130.7794082,181.4085675
409.75,89.78566608,127.3133129,184.2324211
410,89.6935647,123.3483156,183.2545866
410.25,89.67189803,118.1866407,171.3987088
410.5,89.66664162,115.2202518,167.7972676
410.75,89.63425273,113.6524046,166.9169436
411,89.61610375,112.5521108,164.5966069
411.25,89.62715924,112.8605013,169.8513559
411.5,89.64340198,114.1583347,167.1295543
411.75,89.62100444,116.3376087,173.0171792
412,89.63098552,118.2102753,167.5003542
412.25,89.92848707,120.5526563,173.7210024
412.5,90.13694666,122.6491235,171.7500772
412.75,90.11328958,123.7695788,176.7980015
413,90.22019381,123.9135619,172.1137301
413.25,90.23182474,126.7660434,177.3726581
413.5,90.2743914,130.2599323,181.560445
413.75,90.31454329,134.0395685,190.5022172
414,90.22413163,138.4259019,194.8635785
414.25,90.09493541,141.0236797,197.9823241
414.5,90.07214863,145.1454574,202.1447946
414.75,90.06977003,149.2873601,197.8233786
415,90.21034399,151.4352276,206.4464075
415.25,90.31181329,156.4621108,212.0049798
415.5,90.37727625,158.4826293,211.5783711
415.75,90.30048432,160.8666156,217.7273199
416,90.16290202,164.0820997,214.9176842
416.25,89.78687027,166.4668674,225.7557678
416.5,89.52536822,168.2735935,220.6241278
416.75,89.49748514,169.949149,217.9744873
417,89.48491841,170.6007861,219.0996622
417.25,89.32342376,170.6225092,230.4754999
417.5,89.61147436,170.6569006,220.122959
417.75,89.78828095,170.6667699,228.2938893
418,89.80725028,170.6126022,220.6134413
418.25,89.90487991,169.8282133,220.4079035
418.5,89.8029955,169.7402812,227.379015
418.75,89.82336309,168.9912635,219.5848084
419,89.48424343,168.4863005,223.8453213
419.25,89.46875401,167.2558268,215.3780595
419.5,89.48754849,164.4766231,215.8993533
419.75,89.63996642,161.9032342,212.997803
420,89.71038641,161.4040923,212.4585174
420.25,89.54849053,159.5496914,211.727706
420.5,89.65255036,156.2330306,215.5697123
420.75,89.7177124,153.1040059,211.573242
421,89.10260782,148.8848717,207.9739219
421.25,89.13316338,143.853262,198.5377275
421.5,90.80260782,142.0429329,194.3404052
421.75,91.74378627,141.2995513,191.1161118
422,92.08367008,141.5244124,200.4359529
422.25,92.05231558,141.2177098,196.1543837
422.5,91.95670952,138.4871419,187.8304315
422.75,88.95682063,135.5770672,185.9077477
423,88.89189779,129.8595116,184.7853707
423.25,89.81476395,125.7409838,177.8210729
423.5,90.02071092,123.1451814,179.2486403
423.75,89.0686633,120.53675,170.939613
424,90.5660178,117.8141764,172.5643543
424.25,89.18648076,114.1925468,173.3688942
424.5,88.46026476,112.803664,170.9009103
424.75,90.03453826,112.5648576,164.1753086
425,88.06879752,110.6343637,170.2876101
425.25,86.28648872,109.1496543,166.7690771
425.5,88.12852576,106.6795322,166.0395749
425.75,88.69515274,109.0274868,159.6045255
426,88.3417083,112.8434181,171.9053011
426.25,89.93596755,114.2901331,169.9661844
426.5,92.86457073,115.910661,170.4051824
426.75,92.70199665,118.2246853,170.0897792
427,94.15987544,122.0218063,181.9987124
427.25,94.22439111,122.7999824,174.2633498
427.5,94.18501382,124.9608632,178.4740778
427.75,94.19901382,128.0668358,179.0699105
428,94.29598031,131.4625025,185.8379309
428.25,94.2032442,134.6084637,187.1849725
428.5,94.09905769,135.4614551,184.5267497
428.75,94.14404099,135.2592377,187.1275538
429,94.05204301,135.2822291,192.0387909
429.25,94.04864582,138.4282069,191.6554508
429.5,93.98200948,142.0261618,193.5544377
429.75,93.93918572,145.5744334,197.0652645
430,93.96341282,148.3769717,200.763754
430.25,93.95039047,151.2696058,200.0206339
430.5,94.24480562,155.386074,212.3216921
430.75,94.67924439,159.5998871,213.3578983
431,94.61148344,161.998973,214.3194455
431.25,94.62772527,164.9593366,223.2858775
431.5,94.62080054,167.42867,226.3378827
431.75,94.61727806,171.6968662,220.2943602
432,94.59079394,176.1349234,225.1502719
432.25,94.63295256,177.1952408,233.4157877
432.5,94.71444829,177.9799576,237.4482626
432.75,94.67000384,177.5426325,236.9271773
433,94.67671641,177.1752912,229.0572844
433.25,94.68089959,176.9131924,235.3959002
433.5,94.58785411,175.5381376,233.9483761
433.75,94.49918165,173.7319415,227.9063095
434,94.42195445,172.3018304,222.8080348
434.25,94.43885007,170.2936554,229.6649957
434.5,94.4968439,168.5061644,219.8460165
434.75,94.22326365,166.316605,223.9245966
435,94.03721146,164.2351245,222.9930109
435.25,93.95371671,163.1268676,219.4624101
435.5,93.80902694,163.0253368,213.652812
435.75,93.79152694,160.1242846,219.0029745
436,93.75345373,156.6930888,205.5370558
436.25,93.75353457,152.8382802,207.1314419
436.5,93.79157483,148.4763755,202.0985355
436.75,93.91277105,145.9047088,196.6650964
437,93.91449624,141.7885846,196.3089452
437.25,93.82671317,137.5724859,186.7858
437.5,93.71851751,135.4052336,184.3341708
437.75,93.73562222,130.3749161,178.4590701
438,93.60274697,128.7604489,187.0485319
438.25,93.56286809,126.5574242,185.3815886
438.5,93.60715675,123.3165044,178.6169468
438.75,93.71060913,120.8158942,179.2300081
439,93.95055862,118.9778657,171.0484528
439.25,94.39849072,117.8766356,174.189952
439.5,94.79384052,117.1828654,167.6875501
439.75,94.81913588,116.8204148,166.1530144
440,94.63834223,117.3215953,168.844053
440.25,94.64207863,118.8637522,175.4204246
440.5,94.62962564,119.9721166,173.5826156
440.75,94.69447749,121.2570635,179.8052804
441,94.81676254,123.0935504,180.4931037
441.25,94.60298226,124.5951037,175.057337
441.5,94.91502801,126.311654,177.5442661
441.75,94.97178727,129.3428869,182.1094972
442,94.95974393,132.1621462,184.6826148
442.25,94.87433989,132.4593545,191.0116935
442.5,94.84368598,134.7083298,184.4585536
442.75,94.7327648,138.9807554,196.7310575
443,94.68759386,142.5345778,201.638311
443.25,95.33071886,146.3441581,206.0650324
443.5,95.30882344,156.325951,204.8716295
443.75,95.61796874,159.3543199,209.0768124
444,93.73852429,164.0939311,217.5932769
444.25,92.9306936,169.213609,219.1935592
444.5,93.22524542,171.3569423,222.5779967
444.75,93.16933802,172.1539372,225.1656048
445,93.12077741,172.4478486,226.9268269
445.25,91.58913852,172.2869815,230.4162653
445.5,90.36679284,171.5543754,221.0737695
445.75,86.45332062,171.6302138,221.6104885
446,85.18973729,171.5626611,229.834787
446.25,87.27562618,170.7822373,223.2328545
446.5,85.86209884,169.949661,223.3038257
446.75,88.33274699,170.1073091,227.3514106
447,88.08836288,169.9911681,220.5965711
447.25,91.16880732,169.2353511,226.9534361
447.5,90.42893552,167.7252471,226.6759042
447.75,91.27933957,165.9011485,221.0935124
448,91.47904856,163.9421583,221.7292587
448.25,92.27920729,160.7031482,213.1458912
448.5,96.34228136,157.0681173,216.4865314
448.75,91.29473928,155.7417148,209.5053649
449,85.15285039,154.1585305,203.9652521
449.25,84.37498002,151.9842448,203.2113631
449.5,82.44998893,148.3372441,203.094483
449.75,83.68292696,147.4538197,201.9620437
450,84.22648679,145.9322599,198.7245233
450.25,84.32958036,143.1501892,192.5247033
450.5,84.42574577,139.8159299,197.239114
450.75,84.41245565,137.1673497,190.7238204
451,84.66853898,136.357429,185.9734077
451.25,84.59786585,136.5348457,185.9516379
451.5,84.62686136,136.5729409,195.6800486
451.75,84.63685295,133.6136446,186.5666879
452,84.70431475,130.3101261,182.5906713
452.25,84.69906366,126.8627573,181.9232632
452.5,84.70783086,124.6057427,173.6974829
452.75,84.75551527,123.3554733,174.3213219
453,84.45049611,119.5144575,171.364146
453.25,83.95740381,115.1050888,174.6803176
453.5,84.07720179,113.5746234,165.6271717
453.75,84.14584771,112.4263377,163.4636273
454,84.10219897,113.1468933,165.214852
454.25,84.08533985,111.3327795,170.3940228
454.5,84.03779695,110.1136325,164.4565929
454.75,83.99602608,115.7904579,170.0780433
455,84.01034821,119.5822508,177.1992508
455.25,84.03353562,122.0231055,179.3328763
455.5,84.02572903,127.6118357,185.746634
455.75,83.97530861,131.6931011,180.2709936
456,84.054605,132.9132717,187.4328366
456.25,84.12336892,132.7803828,183.895972
456.5,84.12651707,132.5482868,191.7531221
456.75,84.0664202,135.6161345,194.9777003
457,84.04597218,138.9497366,198.8547388
457.25,84.14917346,143.0377682,196.2156896
457.5,84.07334013,147.7251095,202.8055842
457.75,84.14287444,150.8775251,200.555395
458,84.15968356,156.2187473,211.1029228
458.25,84.2266848,158.3955006,217.7765768
458.5,84.23650615,160.4694424,209.2487689
458.75,84.16719599,162.9179155,212.8684822
459,84.52041335,165.4290795,217.4844668
459.25,84.71167724,166.8892647,218.2424864
459.5,84.80210487,167.1454012,224.3675352
459.75,84.77757144,168.1499197,216.274298
460,84.76409759,168.151122,227.0801919
460.25,84.72153918,168.1288997,220.1577931
460.5,84.78208932,167.6432121,217.0017372
460.75,84.88171226,167.3055466,221.9830401
461,84.82298484,167.2855166,225.0405894
461.25,84.7389769,167.3029608,226.7502229
461.5,84.69640836,167.351932,224.3471043
461.75,84.41053058,166.8930172,223.8982035
462,84.02262398,166.854017,218.5810827
462.25,84.17495862,166.6298447,220.018459
462.5,84.2239401,166.2184558,224.484659
462.75,84.10845615,164.6283788,215.7690696
463,84.37470306,163.5931133,219.3290807
463.25,84.1618963,162.3812058,212.584969
463.5,84.14954352,160.677074,220.1569771
463.75,84.36450119,159.2640825,213.9013941
464,84.13689989,157.5420878,213.2752956
464.25,84.10822467,154.5811286,203.02218
464.5,84.2515044,151.8465345,206.1850846
464.75,84.16532384,151.5675068,199.6731846
465,84.32234139,149.256097,207.2406686
465.25,84.8617241,144.9376788,201.8148293
465.5,84.78299395,141.8116839,199.5201575
465.75,84.13304024,138.3064061,190.215943
466,84.22269302,128.2869013,178.181099
466.25,84.29410328,125.3080556,184.0585966
466.5,84.30854772,120.7990503,173.204473
466.75,84.5381068,116.3836429,164.9140504
467,83.9254613,115.0587752,165.9905717
467.25,83.94256448,115.5404565,166.4741338
467.5,84.03442955,116.2461924,173.0918327
467.75,85.48470733,117.8169839,174.4047462
468,86.23929423,119.7795035,171.6131293
468.25,87.97173867,122.6457506,179.6679443
468.5,88.71379423,124.1982062,183.9478791
468.75,88.64836566,127.4322466,185.1917795
469,88.0020385,130.3741392,179.0819768
469.25,87.43743532,131.6318083,187.7388718
469.5,88.40718695,132.8374757,182.8451291
469.75,85.58354807,134.8094583,194.2639268
470,86.67175319,139.4473092,192.4071923
470.25,86.68903714,140.5618612,200.5530741
470.5,83.70631889,147.3525608,197.0042369
470.75,81.40999614,151.547783,201.8041988
471,74.49758873,156.130175,207.3836637
471.25,74.51318637,160.5575014,211.8418704
471.5,74.53026718,165.4587903,223.8539558
471.75,74.49828306,167.9035125,221.00622
472,74.53672532,170.3358504,226.2357417
472.25,73.53737703,170.5640098,227.3916608
472.5,73.12958643,169.7722363,218.2897184
472.75,73.18026411,169.3489198,226.6886246
473,73.07832727,169.2686673,222.2958934
473.25,73.14441032,168.9271858,220.8763915
473.5,73.00855005,168.9063286,218.1797617
473.75,72.98539779,168.9407666,223.7036335
474,73.01079621,168.8388647,220.4717855
474.25,73.06042148,168.7377701,227.5232665
474.5,73.01223966,168.4584999,219.2446583
474.75,73.03597423,168.3779146,222.1923801
475,73.00715288,167.8183954,224.413397
475.25,72.93390883,166.3246547,221.3816457
475.5,72.88429389,166.1412658,218.3438708
475.75,72.91118497,166.361,221.0809925
476,72.89007386,165.4920679,220.3922196
476.25,72.84692661,163.3816676,222.0895531
476.5,72.84250697,159.8425034,208.8657594
476.75,72.84739509,157.2955807,206.3148706
477,72.92366021,154.2057349,210.9184372
477.25,72.91351685,147.4646965,199.1403178
477.5,72.84790655,143.7033076,199.9585491
477.75,72.85196938,141.6089235,197.1237732
478,73.1336747,136.3191761,187.4944934
478.25,73.28955391,132.604792,184.2704768
478.5,73.33967132,131.4011735,183.1844989
478.75,73.34592341,131.5387043,182.7809332
479,73.42717092,131.7033797,188.8483749
479.25,73.45452704,129.3058876,183.340394
479.5,73.45265706,126.0639246,179.4194468
479.75,73.32610897,122.4234439,176.5198952
480,73.24158305,118.1275603,175.9953805
480.25,73.16461984,115.9367547,169.5326498
480.5,73.32695602,110.9486066,162.2420948
480.75,73.37068935,109.6234112,160.6670601
481,73.34633245,110.1459581,161.6539427
481.25,73.47600549,112.4421547,161.4611712
481.5,73.12844657,114.7614669,173.4135468
481.75,72.84284935,116.065078,168.4318417
482,72.66362486,120.4686582,170.7859519
482.25,72.81185905,124.6936953,176.518795
482.5,72.83566624,132.5570445,182.7630553
482.75,72.99554773,136.6193593,193.9543729
483,72.99405516,138.7932571,198.4675086
483.25,72.96402475,142.2541662,201.5357488
483.5,73.13241249,145.0037466,197.8788785
483.75,73.17309917,146.0814413,203.8266042
484,73.1502054,146.2711173,206.0392978
484.25,72.9976692,149.5395955,197.7894762
484.5,73.16605199,152.2907914,205.8850883
484.75,73.00973886,159.7424395,209.882194
485,73.02905103,164.136249,215.6702091
485.25,72.9838535,166.7518707,217.7826043
485.5,73.12555103,169.0472517,219.4087235
485.75,73.28208619,173.0137123,228.5795175
486,73.21763341,179.0583016,228.2473015
486.25,72.97738804,181.5203315,232.7759951
486.5,72.81203884,186.3162945,236.3982183
486.75,72.80082516,189.7578402,244.4804584
487,72.68770788,193.6736379,250.9433866
487.25,72.75299954,197.4916549,247.2212611
487.5,73.32381436,200.0002868,253.2674616
487.75,73.71842974,200.3356063,255.6049717
488,73.91236192,199.8138056,259.808164
488.25,73.87773229,199.3007024,259.1368847
488.5,74.262928,199.1068925,252.9785331
488.75,73.83030895,198.9472686,258.1400234
489,73.7197534,198.2892681,258.1981025
489.25,73.43679043,197.5216067,248.3460569
489.5,75.68554705,196.6775855,247.0670802
489.75,76.55283276,195.3137079,243.6354334
490,80.7406899,194.1929383,242.7874449
490.25,82.00481027,192.7908547,249.5482514
490.5,83.56122053,190.9209987,239.6327456
490.75,83.84270201,188.1806141,247.1640583
491,84.65378226,186.732389,242.9981762
491.25,83.2993775,183.546362,242.3470791
491.5,89.08752565,180.4801247,237.3719787
491.75,88.86337882,179.1321382,227.8508642
492,88.79960104,177.7993075,234.0228832
492.25,85.06423993,175.6944475,226.0095093
492.5,81.46812882,171.0684475,221.721761
492.75,77.7491782,169.9003517,225.1409148
493,75.79833224,163.1680578,220.5738894
493.25,73.37006064,159.08648,209.8561807
493.5,72.94294953,154.4322702,204.316738
493.75,72.75445824,150.4975326,206.8255173
494,73.01500488,146.0728765,194.6062085
494.25,73.31264261,143.6215731,198.0605684
494.5,73.36290187,141.2175117,192.7178234
494.75,73.23083349,141.2818344,191.6214587
495,73.25774982,141.312017,192.7560046
495.25,73.18571131,141.8133425,194.1607576
495.5,73.14210753,142.801397,196.6024214
495.75,73.15330281,144.0457068,192.6694465
496,73.15467954,144.7619475,199.5248357
496.25,73.1854235,145.5899078,199.9373597
496.5,73.22304977,146.6102933,202.990974
496.75,73.46549199,148.5175797,199.441073
497,73.50707448,150.9593997,208.0658745
497.25,73.49537414,154.3683415,208.1952582
497.5,73.52303346,157.1062557,207.1926539
497.75,73.53361216,158.0397319,210.0391965
498,73.62738566,161.0862723,213.4590885
498.25,73.6397803,163.993629,217.726209
498.5,73.59144697,166.3087586,219.2402908
498.75,73.55381322,171.2445557,226.3906811
499,73.53851123,176.1528589,225.6486835
499.25,73.51934456,181.5538556,233.4229955
499.5,73.44932568,188.8884287,243.4372178
499.75,73.37120701,192.7933824,248.3807706
500,73.4036832,198.4954195,255.775153
500.25,73.4369991,203.907679,257.120497
500.5,73.1632593,205.78449,258.0447068
500.75,73.05305354,207.7610407,265.8048243
501,73.05986424,209.4440111,265.8430072
501.25,73.06487296,213.7798136,272.5267858
501.5,72.97626343,215.5397342,267.4963506
501.75,72.84484544,215.6560799,265.4546027
502,72.83205233,215.7941539,268.6873601
502.25,72.84943617,215.1437319,273.8134067
502.5,72.94447295,214.7177014,268.7675919
502.75,73.04620469,213.7605487,268.1515556
503,72.99826244,213.4197007,264.2946431
503.25,72.94287973,212.4897787,269.5688993
503.5,72.8453107,209.7237574,260.196862
503.75,72.71364123,205.0275074,260.8376653
504,72.60971531,200.2013699,253.7346633
504.25,72.64631387,197.4221476,255.0775936
504.5,72.74587515,192.7634112,244.2620146
504.75,72.69865105,187.7980038,239.6775067
505,72.83293677,179.9531798,231.9946913
505.25,72.85100899,175.866865,233.425206
505.5,72.86853036,173.8132702,228.3292733
505.75,73.50828669,170.5304217,221.425268
506,73.88335521,167.8680255,220.8944622
506.25,74.04435424,166.8238403,217.4672608
506.5,74.00424978,166.7719422,220.1985039
506.75,74.34700137,163.4472346,221.7333015
507,74.30564199,160.7180616,209.8048236
507.25,74.68707056,153.1359151,203.42777
507.5,74.60553616,148.6276107,204.9365289
507.75,74.5673232,146.1040227,194.4002142
508,74.08050948,143.7571497,202.8188677
508.25,73.95222553,139.8693078,190.213937
508.5,73.93204497,133.7610856,193.6236101
508.75,73.93138911,131.9492106,190.8514352
509,73.94541508,127.1914929,186.5097485
509.25,74.03322064,125.5241044,174.3867636
509.5,74.02800459,122.5158174,182.1652359
509.75,74.66833792,122.0981754,181.8939802
510,73.78270829,122.1711754,177.7087479
510.25,72.99667876,123.7030643,177.2215557
510.5,72.68292119,124.9585078,180.0970261
510.75,72.68092119,126.2558271,184.9692447
511,72.12690604,131.6636789,182.023334
511.25,77.29146953,134.9361299,194.3328024
511.5,78.24079052,137.5566172,191.6176183
511.75,81.5565436,140.8290564,198.0977949
512,82.50403278,141.5190564,196.0863079
512.25,85.18523031,141.3205098,198.1224339
512.5,82.7860473,141.0666445,191.4703478
512.75,82.86697323,140.9278379,189.4595901
513,83.14940201,144.7313358,193.6308056
513.25,84.21825386,146.5974683,202.0447517
513.5,84.89070536,148.1560861,199.9945331
513.75,81.68479266,151.88915,203.8894868
514,73.0629871,154.6463916,211.3528108
514.25,68.93340377,157.3724498,210.6598613
514.5,65.99886056,161.9578298,217.5383099
514.75,65.67374945,166.2972269,215.3710126
515,66.18407109,167.3023935,224.9666942
515.25,66.37355668,167.572771,221.0536276
515.5,66.65553359,167.4103983,218.3390223
515.75,66.70771724,167.1714899,216.8222575
516,66.96945798,167.1632691,216.1944933
516.25,66.90568495,166.7722366,226.0154474
516.5,66.82761306,166.2834704,217.3933126
516.75,66.67441044,166.3566014,215.5776058
517,66.60585398,166.1741847,220.2665069
517.25,66.60033017,165.879457,225.2422566
517.5,66.61667595,166.0823442,223.2682497
517.75,66.66401729,165.8083437,223.6875108
518,66.7533718,164.9061165,221.850697
518.25,66.75087504,163.5476586,214.7918352
518.5,66.71980629,162.8045915,211.5188224
518.75,66.70800677,162.0557711,212.518851
519,66.65267998,161.0234382,210.5246692
519.25,66.40843404,159.1364173,217.6398992
519.5,66.32875988,156.7124701,216.0158922
519.75,66.3904929,153.2528068,206.4874152
520,66.40172489,150.5184682,199.2722308
520.25,66.46916435,149.5493595,207.1809026
520.5,66.46329363,146.3888159,200.619728
520.75,66.42345703,143.4675751,193.2318961
521,66.3752348,141.8921677,198.2774865
521.25,66.36338295,137.2249677,194.1506388
521.5,66.34433666,132.5980233,190.0493087
521.75,66.37133459,127.1818788,182.517429
522,66.42718482,120.3467571,174.0240082
522.25,66.5529379,117.7153146,171.1711483
522.5,66.60970333,111.9952978,164.1197234
522.75,66.65665148,107.323687,161.7150341
523,66.57438735,106.759463,160.1032688
523.25,66.63537501,106.5555741,155.342616
523.5,66.46924075,107.055918,161.8894298
523.75,66.44381789,104.3646958,160.3998337
524,66.47303176,105.0608069,155.1656036
524.25,67.20379367,106.4048715,163.1632344
524.5,67.31569049,107.0238715,158.720673
524.75,67.30940291,107.3351404,166.9628677
525,67.44471216,108.9614322,164.159874
525.25,67.33008253,113.7822952,165.7545337
525.5,67.24717008,117.6876494,167.5450115
525.75,67.18761372,122.1015409,170.7701487
526,67.2373713,126.0925118,182.3151522
526.25,67.48948118,128.1748729,184.9574743
526.5,67.53757747,133.2418041,192.8288961
526.75,67.62474742,136.7311759,186.9674981
527,67.68392617,140.6591715,195.1140876
527.25,67.98340188,142.3688012,194.2286993
527.5,67.77935279,142.9162919,200.6472601
527.75,67.65674476,144.1020697,193.5133418
528,67.64952254,143.9092919,201.8005858
528.25,67.03370773,143.7123289,192.9330014
528.5,66.64760082,143.815724,198.8136893
528.75,66.73742305,143.8168482,198.0993717
529,66.63462153,143.6307858,193.4343607
529.25,66.34935799,143.6577527,195.6665604
529.5,66.19550044,143.6444479,198.0462829
529.75,65.75139213,143.7245059,200.766972
530,65.82725633,143.8275362,195.4035004
530.25,65.83572855,143.7660598,192.785012
530.5,65.8639929,143.6185957,201.3589283
530.75,66.00647438,143.3968587,192.6191495
531,66.15614898,143.4839194,195.1923491
531.25,66.02729096,142.8044672,197.0249866
531.5,65.86419752,142.8105182,201.8878914
531.75,66.19705863,141.0422832,190.2339266
532,66.04188668,140.0913446,196.8899783
532.25,65.27744223,136.7967698,191.2044457
532.5,65.47638403,134.3058926,183.5679382
532.75,65.51724262,132.4297815,187.593168
533,68.00324262,131.4074005,181.8229069
533.25,69.49510373,130.3862858,186.3733311
533.5,73.17376534,125.1755645,180.8325497
533.75,73.84043201,122.0212159,172.3584647
534,76.38487645,119.3539143,178.7040482
534.25,76.99040423,116.089441,170.3040022
534.5,77.1521214,115.881941,165.9968867
534.75,76.16142815,115.9663286,167.8144813
535,77.7246235,117.1903286,166.8826459
535.25,80.47934572,117.9961311,171.2098309
535.5,80.35638276,114.240893,162.2963279
535.75,79.61550974,112.9630597,168.2046058
536,79.38308911,115.7431035,169.9974397
536.25,80.02275181,116.1026869,168.3929482
536.5,81.04277165,115.1539903,169.4779995
536.75,80.97221609,115.3200658,163.8617214
537,81.0367391,114.7010086,173.6633737
537.25,80.92781317,115.3783234,170.5725479
537.5,80.52377359,117.530453,170.6563823
537.75,80.62196773,120.9868718,169.5338554
538,80.39629789,125.6052885,184.0101351
538.25,80.33695375,131.4681357,185.3638847
538.5,80.25725876,135.0241496,192.7989065
538.75,80.26830145,138.4795031,189.2843998
539,80.23157305,140.421467,189.7854859
539.25,80.17462712,142.2744123,200.5132522
539.5,80.27863139,142.8581766,200.0457047
539.75,80.32057666,142.624915,198.2217162
540,80.33289682,142.3234203,197.9180128
540.25,80.26998941,142.9522526,196.2229389
540.5,80.32190877,146.6900112,198.9875142
540.75,80.35155106,149.9166408,199.2036532
541,80.40769737,152.8458005,206.4297063
541.25,80.36519737,155.5562329,205.5900423
541.5,80.36122787,157.6712831,206.5554607
541.75,80.40292302,160.5076207,213.4256347
542,80.45438696,163.6449944,219.6922467
542.25,80.39026596,167.6260158,221.6961106
542.5,80.41807294,170.4919032,222.4333683
542.75,80.96486781,173.3556872,223.5351343
543,81.03148296,177.6362645,234.1681648
543.25,81.05770003,179.3908016,234.3074899
543.5,81.01210744,178.5196221,226.9914176
543.75,81.01686438,178.1441725,236.3655927
544,81.11319375,177.6991527,234.8781058
544.25,81.17494581,177.5581188,225.850853
544.5,81.13964068,176.8826602,232.7754573
544.75,81.08377861,175.6035207,232.7107958
545,81.0760354,174.8313616,233.7314898
545.25,81.01229095,173.9215262,232.0011721
545.5,80.96906474,172.5451682,230.4616412
545.75,80.8389432,170.5087199,229.3112501
546,80.95535524,168.2619711,217.2846186
546.25,80.98770169,166.6120822,219.4218721
546.5,80.9932611,164.2084156,218.7595348
546.75,80.43412746,162.0541387,216.2497065
547,80.33801426,161.2348693,214.8520736
547.25,80.31267839,161.0748404,214.251985
547.5,80.08093235,159.4789238,218.4918689
547.75,80.13325262,154.6952316,206.1707305
548,80.39923039,150.8042559,204.9231075
548.25,80.36112569,146.3858442,199.7369314
548.5,80.46246213,142.4522615,191.0543267
548.75,80.28409244,140.4137893,189.5465669
549,80.37968132,135.6815847,193.6183162
549.25,80.28096645,132.1904536,185.81463
549.5,80.44256467,128.263787,177.541328
549.75,80.15485664,126.2974814,180.6641305
550,80.4446054,125.7306891,182.2427621
550.25,80.33207453,125.1858845,178.5872911
550.5,80.3148018,125.3528401,175.3537102
550.75,80.63320921,125.5148562,179.6699901
551,80.43112167,126.1457821,175.0841262
551.25,80.18991394,127.2275931,176.2583389
551.5,80.14257251,128.7161311,183.2870359
551.75,80.1029032,130.1704691,188.1007952
552,80.11442635,131.5948155,181.8857256
552.25,80.1367642,133.2116554,182.9492803
552.5,82.76711694,133.7097867,192.9389303
552.75,83.60082064,135.3983915,185.8892791
553,83.53687002,137.791925,191.6217254
553.25,84.12538854,141.2537816,192.2030004
553.5,84.13499172,143.2676705,197.3555068
553.75,84.09318616,146.5035178,194.5992992
554,84.16082505,148.6309155,201.4372784
554.25,83.62815838,153.5209711,204.7123399
554.5,84.05039824,156.4619559,214.7515279
554.75,88.48780565,159.9439258,218.8203799
555,91.19034533,161.8813216,214.5976304
555.25,93.73345644,165.2348344,222.198517
555.5,95.37466279,167.423798,225.5582868
555.75,97.53171526,169.7241014,227.5497798
556,97.35374809,171.9432402,222.0659796
556.25,93.79911134,172.9258367,227.1840832
556.5,92.77729035,172.7479266,221.0314552
556.75,92.98895702,172.6665623,232.0160917
557,93.08129035,172.2866549,231.6022055
557.25,93.80278608,172.4193632,231.846111
557.5,92.86650877,171.4322521,227.2396588
557.75,93.09632359,170.6685484,228.5620409
558,93.39549026,170.7535643,219.7764207
558.25,91.66049907,170.1686198,221.6566397
558.5,87.59569138,165.8035911,223.0718539
558.75,86.29539376,161.7887855,217.0666803
559,85.31051281,159.9796118,213.3794255
559.25,85.30254985,157.1460733,212.0620596
559.5,85.46996687,153.2503134,211.2135518
559.75,85.5543055,149.1370775,204.2895132
560,85.52138324,146.5134446,195.5801205
560.25,85.67445513,143.0116946,197.3313813
560.5,85.71916624,138.6230064,187.2286473
560.75,85.65286844,132.9441638,182.8471894
561,85.52839676,129.4686294,178.0086393
561.25,85.45927757,126.0494936,174.7507744
561.5,85.53611013,124.150718,183.2140651
561.75,85.67366064,122.1932743,173.7771813
562,85.79405273,122.1922776,171.1585478
562.25,86.01226927,122.4083887,178.2346681
562.5,85.99374744,122.5822723,180.7075542
562.75,85.96389559,121.9672723,171.7397335
563,85.91941877,118.1715501,167.3204425
563.25,85.88145823,115.0356085,174.7390922
563.5,85.93280042,112.0762135,172.0214173
563.75,86.00985356,110.8614071,161.0245076
564,86.04755488,108.9920414,160.7005854
564.25,86.03233776,107.1332535,161.5674057
564.5,86.06343987,104.5968898,164.0716751
564.75,86.05353829,103.2628003,152.0920794
565,86.00550962,103.109568,160.7619771
565.25,85.33541373,105.1520355,154.822754
565.5,85.20416124,103.9599817,153.2923596
565.75,85.21989188,105.267852,164.4454018
566,85.27008807,109.5124125,167.7902664
566.25,85.2936937,114.4497534,171.6320219
566.5,85.320281,119.4172578,173.0161658
566.75,85.31573901,122.6448991,180.3114983
567,85.38156857,128.0799873,183.8413143
567.25,85.26943499,140.0381619,188.8163079
567.5,85.23178726,144.2517576,197.2656287
567.75,85.25845392,151.0685477,200.2418173
568,85.4024093,152.3779551,201.5005084
568.25,85.46941416,152.4715423,203.0904034
568.5,85.49976139,152.3541929,200.5435447
568.75,85.47768429,153.6828349,204.1913868
569,85.59153846,156.1623349,205.5793204
569.25,85.46456388,159.4077571,216.2787632
569.5,85.38217049,165.6591376,221.840426
569.75,85.41014749,169.5432448,227.3388574
570,85.49733267,173.1109742,231.276603
570.25,85.53035057,175.047345,228.1541229
570.5,85.3327802,176.8448562,230.7999068
570.75,85.44249064,183.1047,242.483295
571,85.93194633,185.6414477,244.1520517
571.25,85.97982873,188.0916792,247.1835445
571.5,86.04119381,190.8726298,239.8089125
571.75,86.15069572,194.0692224,251.288594
572,85.85876217,196.2833706,245.1702702
572.25,85.85430089,196.9526761,254.4261899
572.5,85.72390953,196.7753573,255.6991593
572.75,86.17168731,196.0619555,255.7346817
573,86.25537979,195.9843651,245.3967694
573.25,85.82613477,195.8052204,253.1381675
573.5,85.85635699,194.9455784,250.0982268
573.75,85.73519099,193.8569766,242.8208264
574,85.73654381,192.4918648,252.2204015
574.25,85.80475016,190.9362932,248.1218643
574.5,85.7681159,189.4381619,245.8299705
574.75,86.20151334,187.8119014,242.1622425
575,83.42669371,187.2557328,239.3080854
575.25,82.80215668,185.5220485,241.091731
575.5,83.11458092,183.2314791,237.8575349
575.75,82.22213648,179.8020043,235.1122301
576,82.32634282,177.7410188,234.6165015
576.25,82.31731505,174.4645078,222.6652531
576.5,82.27090479,172.237626,226.2844642
576.75,82.22964553,167.323388,223.4492188
577,82.84050973,164.3051009,222.2832502
577.25,86.67976899,160.5721848,217.2546266
577.5,85.59722931,158.5120061,215.5704539
577.75,85.21294535,155.0535489,213.943839
578,83.02573901,153.0774219,204.1990511
578.25,82.18074462,150.8839967,199.1130097
578.5,82.71046684,149.1687354,207.2718588
578.75,84.47913137,148.1262956,205.4442869
579,85.48070544,148.7974332,198.9580012
579.25,84.90442458,148.9034889,207.1066214
579.5,84.10690606,148.8422296,208.2778305
579.75,84.26548631,148.976846,198.5118099
580,86.7776719,149.9796794,203.6656331
580.25,84.9026719,151.4210439,206.0509439
580.5,84.68748671,152.3889822,208.4758171
580.75,86.8056525,154.0468623,206.4934637
581,87.07067624,155.1064281,207.3175435
581.25,89.36836584,156.8903804,205.5577382
581.5,89.32227998,159.7381953,210.1567328
581.75,89.33184788,161.6987667,212.7981339
582,89.16856216,164.3887431,212.7435195
582.25,89.06126058,164.1507356,221.4117019
582.5,89.05806987,166.0829055,224.6211158
582.75,88.77160713,167.4004518,216.5753552
583,88.75740713,173.0285382,232.009768
583.25,88.87717406,177.4789086,229.604939
583.5,88.92059999,179.8162949,229.2940784
583.75,89.03382441,185.8043989,237.427748
584,88.99245761,189.3650369,241.9044303
584.25,88.97180947,192.9241977,244.1463883
584.5,88.80747443,196.0561288,251.3095905
584.75,88.59102163,200.0129066,254.7300508
585,88.55954569,204.8468603,257.6210517
585.25,88.58168957,208.3615547,257.4360585
585.5,88.62533916,217.3111658,273.2905588
585.75,88.63534849,219.8589706,274.5727026
586,88.51322052,222.695236,275.6917836
586.25,88.47211977,222.8430138,277.5775112
586.5,88.4213338,223.1789379,277.7785393
586.75,88.27512234,222.8260693,275.2785361
587,88.28878489,221.9976293,274.4726422
587.25,88.2572024,220.3061941,270.0474557
587.5,88.24373067,217.4180123,266.1745766
587.75,88.32860405,212.4596525,268.7166261
588,88.31924722,209.4177333,257.8608816
588.25,88.31621018,206.3145543,264.0601674
588.5,88.39022563,202.2275002,253.6247233
588.75,88.3107874,197.5178882,256.6246233
589,88.1591918,192.7144314,251.481571
589.25,88.12072407,189.5846502,242.0591669
589.5,88.04401909,184.3266608,235.6015699
589.75,88.80178081,172.4038347,229.0708349
590,88.88604522,168.1900076,222.5841196
590.25,88.79356314,161.305034,213.4335397
590.5,88.71239521,159.9094923,214.0432236
590.75,88.6481393,159.7744545,216.7141672
591,88.61298214,160.0024035,213.0941341
591.25,88.59129864,158.723711,211.9574887
591.5,88.45692364,156.1399245,215.3604994
591.75,88.50547631,152.8974483,211.098797
592,88.5631813,146.7255435,200.1356828
592.25,88.7014293,142.7935528,195.1064768
592.5,88.66811617,139.1783147,192.0758372
592.75,88.69123954,137.4922234,186.65073
593,88.74986917,136.0300707,185.9854157
593.25,88.66260168,129.8311818,187.6879253
593.5,88.27808901,127.2580336,178.863075
593.75,88.20112368,125.5315125,174.6621919
594,88.06218131,122.3122109,179.1354878
594.25,88.07853051,118.9460189,169.352141
594.5,88.2505011,118.0757454,167.9552705
594.75,88.35837147,119.1776685,167.1908561
595,88.45050451,119.1354463,172.6875524
595.25,88.0619665,121.800023,173.4354881
595.5,87.93421341,124.4635212,178.3929092
595.75,87.94966213,125.5116682,178.9031004
596,88.15012774,126.4961868,182.9822043
596.25,88.23740888,130.497659,181.1043335
596.5,88.37764962,133.5574063,188.7222004
596.75,88.35077925,141.7498991,191.8748351
597,88.41872227,145.3825366,204.2161795
597.25,87.93828109,149.1419901,200.0124959
597.5,88.03808749,152.7270476,208.7245637
597.75,87.79925416,155.3335805,214.8891207
598,87.50554786,158.0788027,215.2941457
598.25,87.69443675,160.4180235,214.479287
598.5,87.64589707,163.77025,220.5613725
598.75,87.97086003,165.6777963,221.4635353
599,87.97810362,165.4532328,218.2312997
599.25,88.16447399,165.2546437,225.1888415
599.5,87.13008567,165.0172263,218.0457937
599.75,84.32643487,171.9520251,229.7231503
600,83.34353011,174.503463,231.1877127
600.25,81.77051103,175.5645424,227.6964164
600.5,81.89362214,178.6032771,229.7870242
600.75,82.91491283,182.0426371,238.3059305
601,82.28650233,185.1302217,242.0881323
601.25,80.52313695,187.0549691,246.9247653
601.5,81.75049145,189.6510062,245.2462995
601.75,80.81700379,192.3309547,245.129421
602,81.96947293,195.185379,244.218481
602.25,83.29621014,196.5208181,255.8066048
602.5,80.59462284,195.3654663,246.3696607
602.75,80.35203025,193.7750277,248.5772637
603,81.35968457,192.6545012,241.8211473
603.25,80.38793854,190.8054458,247.020685
603.5,82.26766693,189.739381,245.5325422
603.75,79.97833051,187.9090719,236.4265372
604,80.01296575,185.0909608,235.3769579
604.25,80.0782295,183.13845,241.2515506
604.5,80.06056283,180.48008,232.9928769
604.75,80.21349934,179.9585225,229.874461
605,80.24475538,177.3965738,226.5404355
605.25,80.31521958,176.2695997,233.7711294
605.5,80.50973347,170.5757705,224.8298044
605.75,80.50902447,166.1431779,224.9968505
606,80.47198744,163.8277204,215.2795468
606.25,80.42061618,157.7816748,214.6942484
606.5,80.39503754,154.2276959,205.2146571
606.75,80.36822041,150.6863531,208.9927628
607,80.37691082,147.0479725,200.6250274
607.25,80.35694786,143.093711,195.6851286
607.5,80.44980951,138.3492666,196.5689548
607.75,80.45891713,134.979945,183.945825
608,80.44846967,126.1029718,177.6877025
608.25,80.39141476,123.8774741,175.335676
608.5,80.45868291,121.1063559,171.5164245
608.75,80.43586778,119.3488478,176.4506717
609,80.70410343,119.1122621,176.6118009
609.25,80.93298992,118.6619658,170.5097299
609.5,80.95206874,118.8459701,176.3969336
609.75,81.02870951,118.3398076,176.2107401
610,81.03729593,119.1886262,175.9173217
610.25,81.07298853,120.1581632,168.2984692
610.5,81.10170858,121.4835384,172.4084076
610.75,81.09242617,123.0033147,174.3619331
611,80.95364663,124.0668043,180.8339668
611.25,80.98338082,125.7760524,185.2173946
611.5,81.04917484,127.5220001,175.7900304
611.75,81.0170923,128.3130405,186.5076757
612,81.07746267,128.2071483,178.6182073
612.25,80.48153497,129.703641,179.2191218
612.5,80.30818621,129.4783704,183.7499235
612.75,80.32421767,131.1670476,181.5574256
613,80.2723522,133.7101619,183.6764029
613.25,80.35314406,136.7003134,188.343099
613.5,80.44210009,139.8891927,196.1411133
613.75,80.39781726,143.4796472,198.9104192
614,80.46428904,147.5842671,206.3859468
614.25,80.58860253,150.9138174,199.9041005
614.5,80.65750729,155.1157221,208.1636728
614.75,80.58049306,158.0742406,216.1857974
615,80.60130114,160.6608676,209.5394057
615.25,80.57890956,162.5739995,212.7322502
615.5,80.64977851,164.2868627,213.2168981
615.75,80.76828271,166.079817,224.9587552
616,80.575793,166.4923099,224.0655408
616.25,80.57539636,165.8094421,220.7974003
616.5,80.68313503,165.9488144,219.2191404
616.75,80.70563503,165.9829799,215.5373858
617,80.97710472,164.6299518,214.22499
617.25,80.82039176,162.8107371,217.7130508
617.5,80.58868996,162.7908122,211.6245663
617.75,80.77745019,160.1495159,212.3734205
618,80.91645019,157.58906,217.4269504
618.25,81.08783908,156.703269,212.6496391
618.5,80.99684261,155.8168493,207.6555578
618.75,82.33325465,151.8347407,208.7970026
619,82.34234724,148.6092186,207.3363238
619.25,82.35762502,140.4429686,196.9138638
619.5,82.31089187,136.983018,194.6990339
619.75,82.28673903,133.3181944,187.9812657
620,82.21072051,129.7695471,189.065613
620.25,82.37594274,127.1790048,176.7525785
620.5,83.66544701,124.3948159,183.6361356
620.75,83.52758281,122.1661386,181.7150563
621,83.32413837,119.1015942,176.0967236
621.25,83.49713837,117.1767029,166.8336658
621.5,83.46034544,117.3317823,169.3085871
621.75,83.20734544,117.4785892,169.5803632
622,83.24875181,117.7915715,166.517306
622.25,77.76260462,110.8857911,165.7931891
622.5,78.11693796,108.5080616,162.7358722
622.75,79.44353728,107.8407437,158.3922795
623,79.94083358,104.9327942,153.3629589
623.25,80.97111577,101.4384163,160.5232929
623.5,81.64910959,99.42923497,158.8183616
623.75,82.41069468,98.57309117,151.4071259
624,82.40990103,98.2147261,148.3186665
624.25,82.84768722,98.94315202,153.2416274
624.5,85.63884771,100.20295,149.8285221
624.75,83.33707726,100.561913,148.7944801
625,84.09798635,102.0177331,155.4762803
625.25,83.50835672,103.6350479,156.1433617
625.5,83.66019314,106.5856361,164.0602097
625.75,83.09963759,109.4270891,158.4192549
626,81.00872092,112.6793391,163.7531524
626.25,80.98003265,115.3763726,167.1365717
626.5,80.99087216,118.5565948,172.9866443
626.75,80.94615162,119.3508676,172.7822222
627,81.11472305,119.6018993,168.4538864
627.25,81.09041902,119.2989965,177.3695235
627.5,81.08795223,119.3732786,173.6672609
627.75,81.0511906,122.2253452,176.6870418
628,81.04128782,126.422554,183.4110155
628.25,81.27621904,129.6827022,187.8306299
628.5,81.32917005,132.6113988,180.7628952
628.75,81.33602543,135.9508094,185.7400144
629,81.33374389,139.2209399,198.4131899
629.25,81.29715362,141.3818398,190.1326574
629.5,81.34443215,142.1844404,200.6603822
629.75,81.34698359,144.0863685,195.9850992
630,81.28761235,143.8660074,191.8955394
630.25,81.3920553,143.5297051,200.2523802
630.5,81.37938319,143.3526913,198.4536736
630.75,81.44017437,142.9305341,193.7278634
631,81.48570054,142.7794486,200.0287944
631.25,81.45604677,142.7914776,200.4223063
631.5,81.13642944,142.476967,198.542336
631.75,81.0227051,142.2846919,194.8580967
632,80.99133507,142.2540966,194.7741407
632.25,80.94415558,141.8146269,197.782283
632.5,81.03027595,141.6737032,190.250497
632.75,80.9529655,140.6363884,197.8858196
633,81.00138447,139.3582552,187.7331519
633.25,80.902172,137.9115191,197.5241537
633.5,80.87515471,136.8058624,186.6769957
633.75,80.95834205,135.0541872,187.6560205
634,80.94469024,133.2903229,186.4787176
634.25,80.9329218,132.4310282,188.8267952
634.5,80.99539587,132.4446412,188.4159585
634.75,80.85607137,130.8802022,182.8712258
635,80.82847795,131.120334,188.9316593
635.25,80.8162619,129.5078967,184.3214688
635.5,80.88573679,127.4181791,178.5873163
635.75,80.80019921,124.965871,180.7392681
636,80.73518506,121.9106745,174.7573457
636.25,80.79320526,118.368154,174.1388639
636.5,80.87540479,114.5712559,167.6539878
636.75,80.8952659,111.4738022,170.1836552
637,81.35714656,107.1410002,159.7527094
637.25,81.34782116,104.4332225,154.5968866
637.5,81.41336978,102.9982225,160.50819
637.75,81.44225709,102.1980478,161.0984567
638,81.34133941,101.5958018,159.6324028
638.25,81.2723539,100.5956937,150.7394086
638.5,81.23255568,101.7880325,154.2737563
638.75,81.47439143,104.0314741,157.4554126
639,81.31090954,105.729959,162.221537
639.25,81.17111589,106.6183187,161.0547094
639.5,81.16728345,106.9809537,155.5181283
639.75,81.14964456,106.7589398,166.1021004
640,81.1320664,107.0496425,166.9008414
640.25,81.28051084,109.6044573,166.0655808
640.5,81.62927275,118.1222351,175.1091701
640.75,81.40490238,120.6962562,176.3395278
641,81.32679351,122.3920006,172.5483325
641.25,79.94589073,125.2518996,175.7140366
641.5,79.84921877,127.6003391,181.3397891
641.75,79.75334983,130.0114894,183.206854
642,79.74058969,132.3045529,180.694024
642.25,79.70791762,135.7037468,189.5963263
642.5,80.12493782,136.8131966,196.5777695
642.75,79.93175601,138.0937008,188.2339169
643,78.57450601,138.5022583,197.209626
643.25,79.59939798,138.5686632,190.5968649
643.5,79.54203687,138.1233019,187.1459887
643.75,79.78585169,138.1604971,192.1518725
644,79.84514461,138.1443172,189.9062464
644.25,79.92153855,138.2072633,188.4473192
644.5,79.90139778,138.2437448,196.2190225
644.75,80.71075131,138.2893485,191.9901296
645,83.95916401,138.1810039,187.3811754
645.25,85.39879364,137.804798,190.5621499
645.5,85.88658826,137.3796193,194.812753
645.75,85.71198508,137.3147436,192.2601136
646,84.60881841,135.7478379,188.7238374
646.25,87.24629316,134.7346835,194.5849466
646.5,85.12251009,132.0596835,189.2421879
646.75,84.63899028,128.8061881,181.6992342
647,80.68776806,124.7130664,184.5200284
647.25,83.4460729,123.0775973,176.3414415
647.5,83.21729344,121.9948019,180.7211859
647.75,83.60909899,120.5745132,171.4595524
648,80.82876169,117.6740194,170.9735338
648.25,81.57292836,115.000181,169.4492542
648.5,81.4548728,111.8506625,168.2784281
648.75,81.38582118,109.1843084,160.7336221
649,81.3274793,106.1381656,165.2659223
649.25,81.44906852,105.2959804,163.4247646
649.5,81.48696768,105.8285697,164.5209745
649.75,81.48911298,106.1835944,162.5690629
650,81.50970491,106.2437055,156.6160181
650.25,81.64150878,104.8252333,161.0947105
650.5,81.5240736,102.5660388,151.5367448
650.75,81.17180276,100.9229931,155.0195621
651,81.08326006,101.2601059,153.4054537
651.25,81.11854526,101.3430194,156.5092551
651.5,81.13254108,99.8058466,157.827093
651.75,81.15365219,99.20544774,148.2225402
652,81.07618367,98.20001564,148.0986914
652.25,81.06441926,96.95739659,146.0851099
652.5,81.00661475,99.03498919,155.8442612
652.75,80.88097923,103.7831211,155.5567249
653,80.78596386,106.1871935,163.009898
653.25,80.74025748,109.4237629,160.6870867
653.5,80.69726603,115.1910592,167.2289045
653.75,80.77529048,116.034981,174.1852301
654,80.91265214,115.7892226,172.9723605
654.25,80.88283391,115.6135083,164.0863966
654.5,80.87479591,116.0275067,164.8587718
654.75,80.79894557,118.1578876,176.4614656
655,80.65013075,120.5795886,169.5878851
655.25,80.81366163,123.5219456,172.4176301
655.5,81.49937592,128.3239676,183.7537783
655.75,81.62735228,131.9253102,189.3811594
656,81.70356927,135.6217184,192.0988743
656.25,81.66628568,139.2380784,190.4849941
656.5,81.63209949,143.3033562,197.9026443
656.75,81.65631237,143.7952188,202.8715631
657,81.51512035,143.5607573,193.8633998
657.25,81.66116202,143.4019,201.968204
657.5,81.70911444,143.2349092,199.4904537
657.75,81.77558577,143.1235687,201.3333841
658,81.74746768,142.6194447,199.6816257
658.25,81.84284412,142.0862357,199.2812056
658.5,81.84796845,142.037563,193.9096819
658.75,81.87504024,141.9168291,190.1382512
659,81.76685506,141.6566902,196.5523265
659.25,81.67603014,141.5263771,190.7181888
659.5,81.20813032,141.5939938,190.8192455
659.75,81.14378509,141.3222654,198.2633852
660,81.11953334,140.1370699,198.3813223
660.25,81.23304274,139.0585013,199.0497213
660.5,81.21733463,137.6736248,193.8028219
660.75,81.22266676,136.8593564,195.6739696
661,81.6585195,135.3372877,186.751925
661.25,81.39046636,132.9036255,192.193437
661.5,81.47176514,131.0198315,181.0658249
661.75,81.63124494,130.2000824,186.8088043
662,81.37255213,129.7733601,183.9830521
662.25,81.3604262,130.0588165,179.1553337
662.5,81.796868,130.000665,187.3984685
662.75,81.44392783,127.6452205,182.0590064
663,81.38698644,119.0578897,177.8447142
663.25,81.4248136,116.7177707,173.9973144
663.5,81.43653077,115.3996895,163.8434077
663.75,81.45959558,112.5713435,164.9706249
664,81.50240999,110.5038613,162.7628899
664.25,81.49118899,108.1152044,163.1206318
664.5,81.43479383,105.6408649,163.0788932
664.75,81.64344881,102.5967168,161.1113238
665,81.15150797,101.9919143,161.618671
665.25,83.66100292,100.9576883,157.7049601
665.5,84.9850307,102.3148719,157.8843278
665.75,83.88090191,103.3185927,151.6112077
666,84.17425067,105.6048721,157.0873707
666.25,83.43390147,107.3493644,158.7809552
666.5,83.39490147,110.5819368,163.0681299
666.75,83.40943915,112.7619633,163.1728874
667,83.4643983,114.7034248,170.0877919
667.25,85.83576867,118.5417682,171.7528698
667.5,83.16783216,122.9300645,171.2000103
667.75,82.65980747,124.8448979,178.698375
668,83.2031857,127.9074192,183.2673924
668.25,82.27401903,130.2756852,185.2713766
668.5,83.91333649,135.3627246,191.8219432
668.75,81.23022538,144.0295784,192.3612007
669,81.31961285,147.3902061,201.8969743
669.25,82.56056251,150.6726829,200.2766859
669.5,83.01879484,156.1551102,209.1342846
669.75,80.9090541,161.4581878,217.3394644
670,80.78488743,164.9221261,215.9707689
670.25,77.45285965,168.3369686,219.2823612
670.5,76.92600251,172.5044995,230.9039745
670.75,74.99309315,174.5384966,230.5750717
671,75.34177779,178.037904,233.767874
671.25,75.8518788,180.1788961,234.3409444
671.5,76.16543056,181.8702982,241.6875054
671.75,76.36502652,181.7757611,237.9431447
672,76.1362327,180.9019631,235.9872718
672.25,76.0800581,180.6394013,229.3824482
672.5,75.9046745,180.4319468,232.173896
672.75,75.61932362,178.72287,235.7208639
673,75.38048103,176.7593021,234.9639087
673.25,75.25771482,175.1323361,227.3940489
673.5,75.15089911,171.8375334,228.7844084
673.75,75.28104248,168.4782222,226.7044209
674,75.09894724,166.6723035,218.5777205
674.25,74.87701073,165.1777665,225.1299348
674.5,74.69915359,165.4074887,214.7888445
674.75,74.63669988,164.7248299,218.3091171
675,74.60260897,162.8051649,211.4224305
675.25,74.50606857,158.2430509,206.3618696
675.5,74.3124773,155.9399245,207.1503045
675.75,74.05350757,152.7650181,208.3417495
676,76.69317424,147.0708957,203.9221398
676.25,81.75777741,146.3204013,197.310086
676.5,81.48315986,146.5376134,197.0506635
676.75,81.35387415,146.6810658,199.128176
677,81.27704287,146.280429,202.066739
677.25,81.19918951,144.0809877,194.0340068
677.5,81.07599506,141.607765,198.2132269
677.75,80.68937577,138.7794127,193.9655748
678,79.70888154,133.9153418,186.1613171
678.25,79.49495561,130.411527,190.0086302
678.5,79.4169164,127.1654591,179.2113334
678.75,79.218743,123.5392572,182.104546
679,79.10222828,119.7739794,177.4700606
679.25,78.86791082,120.0366337,172.9303233
679.5,78.81014729,121.1252263,173.4922315
679.75,78.53280161,122.1530041,174.4684427
680,78.51093026,122.8378374,172.3342615
680.25,78.21754479,125.640751,176.6744676
680.5,77.97623527,129.2718454,187.1117482
680.75,77.76688661,136.0948877,187.9330738
681,77.56957478,138.7780903,193.979925
681.25,77.37677908,146.6996072,204.9290643
681.5,77.18138226,148.7555332,198.9427513
681.75,76.92165162,152.914226,211.8029596
682,76.66911522,156.6231889,211.6685603
682.25,76.50360596,159.4177456,212.4697758
682.5,76.65096228,160.7078653,218.2210652
682.75,76.32016228,161.4681898,211.1278465
683,76.08406728,161.5485602,211.5543783
683.25,76.53824219,161.3396967,218.1972742
683.5,76.6420385,161.0418808,220.588024
683.75,77.13895848,160.9142765,219.0060574
684,77.60553889,161.9263611,214.7886088
684.25,77.96362544,163.7171473,221.9738433
684.5,78.38343051,165.4657954,221.311301
684.75,78.97489353,167.7022515,217.4064218
685,79.12977028,171.2348721,223.9310743
685.25,79.70649109,175.7930944,226.4596802
685.5,79.84714915,178.4723696,236.657522
685.75,80.47292178,179.9657585,231.4874769
686,81.05893826,180.7320614,228.7879764
686.25,81.70238768,182.6311586,241.3191603
686.5,82.30707497,184.317316,243.7128639
686.75,83.02412168,184.3136652,242.2785023
687,83.82402091,184.98882,234.1083593
687.25,84.38736366,184.913462,238.7231496
687.5,85.24542228,185.0288905,243.07528
687.75,82.92327074,184.6395758,239.8510921
688,82.09431746,183.0409309,235.783295
688.25,83.08856976,181.8729055,239.7981349
688.5,83.59738859,179.8148322,237.0388246
688.75,84.63423661,178.1362363,227.1563538
689,85.70611898,175.0383306,224.5768809
689.25,86.72076933,172.9537116,232.8548579
689.5,87.72597667,170.9950278,224.9862115
689.75,84.26792339,167.0492686,224.9350373
690,82.86026317,162.6755384,212.3368555
690.25,79.32664271,160.8473479,219.5229133
690.5,75.05171638,157.778923,206.343069
690.75,70.20555903,155.4865773,208.9079224
691,63.86723123,150.4221138,203.9623758
691.25,60.01367389,141.7005138,193.4963733
691.5,56.44853345,138.3683253,192.1252414
691.75,50.86800173,135.0235433,194.7384826
692,46.37683678,129.5520552,177.8314551
692.25,41.68885257,124.6996959,176.7454278
692.5,37.44985614,120.9656959,169.5426895
692.75,37.61985332,117.5493606,174.406407
693,37.09345039,113.4750087,165.1437587
693.25,37.39202779,111.4134214,170.3823683
693.5,37.23573425,108.3113709,159.4013035
693.75,36.71628179,106.7342195,165.9108266
694,36.50600772,104.890238,160.4037236
694.25,36.17947456,105.1780762,162.1143854
694.5,36.56103286,105.4550522,158.8204781
694.75,36.82258512,106.3259472,160.6626796
695,37.26062286,107.4705129,160.1404635
695.25,37.72673562,109.117923,165.3508861
695.5,38.30240401,111.0580138,163.7065149
695.75,38.73921779,114.8412107,163.2646352
696,39.18893404,118.2768467,178.0799215
696.25,38.90214848,120.7123926,179.9314229
696.5,39.46054149,121.4315952,179.3657527
696.75,40.12267941,124.5085396,174.3910307
697,40.85864057,128.3752618,186.5126704
697.25,41.17708422,133.1798452,191.4317044
697.5,41.6560556,136.1025245,184.2209225
697.75,42.3070574,140.4759083,193.8716933
698,43.32354264,144.5463937,203.6378659
698.25,44.45067025,150.6177168,200.0964189
698.5,36.1874799,156.5473947,212.3467865
698.75,19.20738656,163.0612056,221.2640529
699,19.31696553,166.7202966,218.9447408
699.25,19.20164416,170.3944632,228.9988585
699.5,18.71837933,174.4410568,224.1337957
699.75,18.7032364,176.4510841,225.3860162
700,18.76520169,176.0984188,234.721165
700.25,19.02148114,175.876266,224.348013
700.5,19.39710065,175.8535275,232.2500502
700.75,19.35133402,175.6677655,231.0497401
701,19.03751924,175.1289569,224.2382945
701.25,19.22060861,175.1546032,223.5218581
701.5,19.1712022,174.9148075,231.9019726
701.75,19.53461568,174.2067081,227.9629726
702,19.21208823,173.4336104,232.7152885
702.25,19.6215651,172.6413802,229.4962339
702.5,18.83586219,171.988089,225.313601
702.75,19.58705628,169.3440325,224.5563406
703,20.5557619,165.7918855,215.4818305
703.25,20.88417989,159.0026633,216.2423962
703.5,21.26970238,156.2489791,213.9511775
703.75,21.57965986,148.4586784,199.0447849
704,22.25722222,146.4390878,202.4288771
704.25,23.94866667,142.2355878,199.5631194
704.5,25.50583333,138.3633154,197.9161997
704.75,27.81888889,135.4685498,187.6146602
705,16.07833333,134.2935858,182.6208507
705.25,13.61666667,133.1857913,182.111034
705.5,,133.8512234,185.0889147
705.75,,134.9321105,190.134641
706,,135.5837507,186.5115235
706.25,,135.7868381,190.6518375
706.5,,134.9053993,186.3433244
706.75,,133.1442512,181.3086104
707,,131.5201136,182.1678233
707.25,,129.6924213,185.8397955
707.5,,128.2062148,177.4831105
707.75,,123.6551037,176.4065265
708,,120.9119185,172.4571456
708.25,,120.538728,171.5211077
708.5,,120.2430141,174.9799115
708.75,,121.8214631,179.8960376
709,,123.5587708,180.6950392
709.25,,127.332382,185.9186365
709.5,,130.6949476,188.3620405
709.75,,135.2397779,185.8312504
710,,139.8450159,191.6322639
710.25,,143.9649097,193.2368262
710.5,,147.491601,197.8739239
710.75,,151.4175431,203.3596497
711,,154.9973733,204.4687138
711.25,,157.6672284,212.2035007
711.5,,158.377895,214.0514038
711.75,,158.1210062,213.9356349
712,,157.9883526,212.2025643
712.25,,161.5943093,211.0913429
712.5,,164.8352617,215.9522134
712.75,,167.5300263,225.8129531
713,,171.7209191,226.6660284
713.25,,174.551918,223.0044256
713.5,,181.1898736,230.4173583
713.75,,183.3132831,237.0842997
714,,186.1922393,244.5897206
714.25,,187.250941,237.4180926
714.5,,188.3336791,237.6605292
714.75,,187.5375905,244.1145082
715,,187.4998127,236.0730528
715.25,,187.4916127,242.9656751
715.5,,188.3615818,244.9939805
715.75,,188.4741215,237.703393
716,,187.8780609,240.6286707
716.25,,187.2704454,246.74539
716.5,,187.3051265,245.2711537
716.75,,187.2213315,239.1129895
717,,187.0273103,244.0679121
717.25,,186.3390872,238.3058663
717.5,,185.3464129,241.7916113
717.75,,183.6248368,237.1526451
718,,181.7799977,233.5344225
718.25,,177.9608524,235.7745455
718.5,,174.5459993,233.0172813
718.75,,172.0959622,223.9106493
719,,171.5195077,222.657196
719.25,,168.4133111,226.1480503
719.5,,164.5913852,216.9643327
719.75,,159.8487463,217.0826126
720,,156.965445,216.6077592
720.25,,152.5072969,205.1179269
720.5,,149.0185429,208.7311945
720.75,,143.0927188,193.0063408
721,,137.4869781,190.3870406
721.25,,130.8678557,188.7633899
721.5,,127.4569277,177.7460698
721.75,,124.090261,178.7569335
722,,120.5518351,176.2011336
722.25,,119.5096022,171.4218483
722.5,,120.4968892,179.7260342
722.75,,121.8270062,174.614494
723,,123.4925988,182.6955535
723.25,,126.7372496,184.0172859
723.5,,129.2926009,177.7838496
723.75,,133.0863664,182.0473235
724,,133.9559306,186.7127468
724.25,,136.6468078,189.3955256
724.5,,138.5706462,194.772186
724.75,,141.8149135,199.0194686
725,,146.7689578,200.9235911
725.25,,149.4958442,200.6608383
725.5,,155.0252929,207.2638209
725.75,,158.9706262,214.8131223
726,,161.5757634,210.7498881
726.25,,165.1923974,213.7920635
726.5,,166.460951,217.6376015
726.75,,169.2647288,220.9713662
727,,170.9648023,224.0804685
727.25,,172.0918679,223.3223705
727.5,,172.0935345,226.1576924
727.75,,172.0256795,230.8436383
728,,171.1204696,224.8503735
728.25,,170.1575984,220.1321922
728.5,,169.7576016,221.0172588
728.75,,169.7806477,221.8253363
729,,169.8473375,226.0749513
729.25,,169.8797264,229.5846265
729.5,,169.6785389,226.2083795
729.75,,169.1433228,218.7168085
730,,167.0835152,225.7430677
730.25,,166.8769767,215.7105836
730.5,,166.9291861,220.7565278
730.75,,165.6189321,215.6651993
731,,164.7749702,214.977861
731.25,,161.2611121,217.5384994
731.5,,157.5830174,211.810207
731.75,,153.8502859,202.4757221
732,,149.9461748,206.5018648
732.25,,144.964647,204.2190793
732.5,,139.7779804,197.6649601
732.75,,135.8241581,187.5104437
733,,132.2735594,181.3390962
733.25,,128.3529533,183.7892439
733.5,,124.7738704,175.6429645
733.75,,122.4149815,177.9643681
734,,121.8270979,172.6365471
734.25,,122.0535794,177.7668003
734.5,,122.5645865,180.9102938
734.75,,120.4044862,177.5260367
735,,117.6696714,175.9038947
735.25,,114.8671251,165.2125161
735.5,,111.9830973,168.2911965
735.75,,108.8732994,157.7977146
736,,107.1509184,155.7286187
736.25,,106.7004422,160.0601273
736.5,,108.0424736,166.4524029
736.75,,110.0926636,159.9507022
737,,112.4037377,164.2755438
737.25,,116.5720864,169.7768556
737.5,,119.2573642,168.5739714
737.75,,123.7094753,181.2809337
738,,126.2933642,182.4847617
738.25,,130.1008642,182.1938798
738.5,,132.4974383,181.5132745
738.75,,132.7014645,185.2332462
739,,132.4742834,192.0888608
739.25,,132.1640735,189.4455189
739.5,,132.7506344,190.6285274
739.75,,135.8208328,191.9900234
740,,141.2875441,189.5490158
740.25,,144.6038147,197.7975957
740.5,,147.6923531,203.6299641
740.75,,150.9583132,201.9133616
741,,153.2158912,210.0340791
741.25,,156.4091135,215.0599212
741.5,,159.4363458,212.0333307
741.75,,163.4275424,217.343045
742,,164.8230238,224.3580338
742.25,,166.0685794,224.7175428
742.5,,165.8553196,218.3859052
742.75,,165.9169863,218.4116478
743,,165.2169827,222.494618
743.25,,164.9689052,218.8890862
743.5,,164.6317796,215.4769487
743.75,,164.8836461,219.1845514
744,,164.6281806,214.4957299
744.25,,164.3935818,217.056256
744.5,,163.8472855,220.2341126
744.75,,162.8955278,218.9087809
745,,161.7863542,211.7070908
745.25,,160.5534168,211.9037931
745.5,,158.9267501,216.9919521
745.75,,155.7089527,211.0228936
746,,153.2563238,208.3653227
746.25,,149.438546,207.6204546
746.5,,148.5563608,202.8373564
746.75,,145.8094275,195.0468403
747,,143.7468634,194.4959852
747.25,,140.9257642,197.881501
747.5,,136.1294635,194.498932
747.75,,133.3169024,186.9551012
748,,127.6367394,176.0322772
748.25,,123.7940658,176.9409154
748.5,,121.4625573,180.7789173
748.75,,117.7910355,168.8168933
749,,116.424017,173.8873944
749.25,,113.905015,168.6236665
749.5,,112.5725774,168.3010366
749.75,,112.5045392,167.0541615
750,,113.6023314,172.466644
750.25,,114.4034266,171.6450013
750.5,,115.4720933,171.3909906
750.75,,118.0265113,166.4291089
751,,119.1796229,172.8752511
751.25,,120.2963513,177.9887729
751.5,,122.3105875,172.0237537
751.75,,123.116957,179.7318842
752,,125.8816041,179.2055588
752.25,,128.7921437,185.9282625
752.5,,136.3786517,189.8806048
752.75,,140.481579,199.3738908
753,,142.7808573,198.3213283
753.25,,146.5187462,200.9653249
753.5,,150.1275088,208.1258798
753.75,,153.6348938,208.6373865
754,,158.1714215,211.0455235
754.25,,162.4157271,212.1872938
754.5,,167.5086001,216.1138119
754.75,,172.0255445,221.7136071
755,,176.4315939,229.8790328
755.25,,180.247305,232.1662867
755.5,,185.5343765,244.8707019
755.75,,188.9589219,245.7694732
756,,190.3885204,241.2923399
756.25,,190.8619649,239.9038311
756.5,,191.0406229,250.4199865
756.75,,190.8543636,250.4102907
757,,190.2431371,239.7487592
757.25,,188.8157065,241.3099193
757.5,,188.1985584,238.0431526
757.75,,188.3354036,245.250337
758,,187.094044,236.8700781
758.25,,187.2850653,244.1413999
758.5,,182.3109103,240.3086025
758.75,,180.6563964,239.5829589
759,,176.3661495,225.6953713
759.25,,173.2615305,221.5423633
759.5,,169.8527051,220.6177592
759.75,,165.875344,219.7615663
760,,163.2917656,220.3021455
760.25,,158.9258397,217.4797256
760.5,,155.4498785,214.2118247
760.75,,151.4817271,206.373398
761,,149.2135922,206.8917288
761.25,,149.0671815,205.3298817
761.5,,149.8641114,199.2455471
761.75,,150.2911619,198.5312271
762,,149.7880754,203.1217158
762.25,,146.666594,205.92747
762.5,,141.1570754,191.5747584
762.75,,137.8716469,186.8674865
763,,134.680455,191.1080685
763.25,,131.4056507,187.2116941
763.5,,129.3904722,186.3612036
763.75,,126.370488,181.098687
764,,125.760488,180.078286
764.25,,122.2788214,174.8882391
764.5,,120.9858214,180.2026161
764.75,,122.1391042,172.3036224
765,,126.2931202,176.6754914
765.25,,129.5119249,179.3143452
765.5,,132.2562295,185.8869763
765.75,,135.9826941,193.934998
766,,141.8389467,195.1122806
766.25,,145.2168255,199.5859595
766.5,,148.2425741,198.9961366
766.75,,157.9688396,216.9732862
767,,163.5836015,212.2416709
767.25,,167.1815081,217.3297346
767.5,,169.8233698,225.8308946
767.75,,172.2585977,231.644427
768,,175.1008536,233.3370761
768.25,,176.2488855,225.378716
768.5,,177.5866305,228.9979025
768.75,,178.0264717,229.5209366
769,,182.0314083,238.5360157
769.25,,186.6475479,244.9560248
769.5,,190.5798343,239.4220436
769.75,,193.5057482,242.1431293
770,,194.6583276,242.7976808
770.25,,195.6363435,245.8761231
770.5,,197.1226573,251.2597196
770.75,,199.554989,252.3240563
771,,203.0247977,255.5931372
771.25,,207.1575694,258.8425384
771.5,,209.6640865,268.0004555
771.75,,209.902127,266.1095172
772,,212.3437263,263.7601609
772.25,,211.2354558,268.6875676
772.5,,209.9981663,269.7270714
772.75,,209.1651364,259.1609162
773,,208.2198771,267.8625758
773.25,,205.6077443,261.9925356
773.5,,204.443783,262.0979229
773.75,,203.2296005,256.4868428
774,,201.1067476,253.8175416
774.25,,200.2333384,248.8550959
774.5,,197.5327942,256.3729934
774.75,,194.7310284,250.5702553
775,,187.2100231,245.7812409
775.25,,183.1876157,235.1563454
775.5,,180.913059,240.5333747
775.75,,177.1590451,234.3639168
776,,173.5219491,222.3430108
776.25,,170.0919407,226.8724577
776.5,,165.5487096,224.8357448
776.75,,161.239199,219.2540891
777,,156.0906223,209.4843825
777.25,,151.7756728,200.5951245
777.5,,147.56629,196.2362371
777.75,,144.0642608,197.8054865
778,,138.7755184,193.8544102
778.25,,135.9625386,194.6671824
778.5,,134.6561544,192.7380142
778.75,,134.0062187,191.5283714
779,,134.0049814,183.140478
779.25,,135.0302258,185.178898
779.5,,136.3694785,192.6058672
779.75,,137.8332211,193.9971836
780,,139.4003924,187.4616982
780.25,,141.0846305,199.1290263
780.5,,143.9427637,202.3534093
780.75,,145.5271094,201.5442168
781,,146.4492009,201.7825315
781.25,,148.0473045,197.1835844
781.5,,152.4601286,200.5917435
781.75,,157.396286,209.1620971
782,,162.5060744,213.5773077
782.25,,165.9870744,223.9465603
782.5,,169.2931528,227.2230814
782.75,,173.8889676,233.7597636
783,,178.0658856,237.2342742
783.25,,182.1324629,237.9684101
783.5,,185.6568015,234.5350883
783.75,,188.1253755,241.5233596
784,,191.2329518,243.3524516
784.25,,193.5678087,243.1301148
784.5,,194.127747,242.6029541
784.75,,194.161821,252.1871633
785,,194.0691173,243.5379076
785.25,,194.0283237,245.0580507
785.5,,193.9793906,251.4147095
785.75,,194.0070938,246.754762
786,,193.7464364,245.9328267
786.25,,193.5682069,252.3236565
786.5,,191.0224436,244.3468021
786.75,,190.5141566,242.8016219
787,,190.4640847,240.3971168
787.25,,188.0290241,244.5358536
787.5,,184.0225867,239.7266142
787.75,,180.7886845,237.0500008
788,,178.1783319,230.9578238
788.25,,174.6387181,227.389304
788.5,,169.2617912,220.6084262
788.75,,165.7119553,214.1895779
789,,162.72195,217.2819602
789.25,,152.9966118,210.8124513
789.5,,147.3647717,198.9967146
789.75,,143.8105249,199.8884911
790,,141.1145908,197.2095608
790.25,,138.7239963,192.2009093
790.5,,136.391067,196.2030427
790.75,,135.2937769,185.0663991
791,,133.9163959,182.9150554
791.25,,133.319425,193.1587888
791.5,,129.0481168,186.4921873
791.75,,125.7922438,178.8143549
792,,121.8507267,170.8898689
792.25,,119.1153421,172.0062644
792.5,,117.9978071,176.6808489
792.75,,117.6879622,171.9718533
793,,119.1898057,169.1658591
793.25,,119.5137031,175.3706168
793.5,,117.7996445,171.3888897
793.75,,116.4241015,168.7270827
794,,117.551319,170.5562512
794.25,,119.0749393,169.1848291
794.5,,117.874374,177.4387523
794.75,,119.4128645,169.1166846
795,,120.5439186,176.0149542
795.25,,120.9828116,179.3195601
795.5,,120.7318208,170.8142961
795.75,,121.6456666,179.3365246
796,,123.9520158,180.4762794
796.25,,127.5881736,182.5087998
796.5,,132.2254709,185.9432197
796.75,,134.7776402,190.2259681
797,,136.8346984,190.8918436
797.25,,139.5403003,190.2161221
797.5,,141.971213,190.0324906
797.75,,145.6247624,194.3023008
798,,148.713998,207.1248468
798.25,,156.5343453,209.041455
798.5,,160.4480357,213.1888772
798.75,,165.8386839,214.0565112
799,,168.3214212,222.6935638
799.25,,169.4424133,225.3145444
799.5,,169.3949935,227.8531069
799.75,,169.157136,219.6243759
800,,168.8185502,218.1503362
800.25,,168.3212778,217.6591083
800.5,,168.1928497,227.40568
800.75,,167.5384333,220.3297403
801,,167.3916981,219.2672835
801.25,,167.1701979,216.6424403
801.5,,166.8284822,219.7100263
801.75,,165.9483029,
802,,164.8249233,
802.25,,163.4350695,
802.5,,161.9304722,
802.75,,160.2463488,
803,,157.4376308,
803.25,,155.8636356,
803.5,,154.9847467,
803.75,,153.360516,
804,,148.9362104,
804.25,,143.9847289,
804.5,,139.1435373,
804.75,,135.7507595,
805,,132.729604,
805.25,,128.0890133,
805.5,,124.1036771,
805.75,,120.3594178,
806,,117.2639857,
806.25,,114.9007576,
806.5,,111.1787368,
806.75,,110.2575046,
807,,110.4982941,
807.25,,112.5370348,
807.5,,114.1061089,
807.75,,115.2434166,
808,,116.9724773,
808.25,,119.2792449,
808.5,,121.9017079,
808.75,,125.8660882,
809,,129.3250737,
809.25,,134.0966324,
809.5,,138.4143956,
809.75,,142.356729,
810,,145.2965173,
810.25,,147.8014296,
810.5,,153.4306955,
810.75,,157.1306628,
811,,162.3667961,
811.25,,166.4591572,
811.5,,171.1731156,
811.75,,174.5112315,
812,,175.7309023,
812.25,,175.5775649,
812.5,,175.4080989,
812.75,,175.2485082,
813,,174.5427328,
813.25,,174.6306773,
813.5,,174.6194273,
813.75,,174.7611865,
814,,175.0562866,
814.25,,173.7560273,
814.5,,173.8688539,
814.75,,173.1595719,
815,,173.0170751,
815.25,,172.3943712,
815.5,,169.6317236,
815.75,,166.6760076,
816,,164.5744962,
816.25,,161.768319,
816.5,,158.113691,
816.75,,157.3084154,
817,,155.7519205,
817.25,,154.3398883,
817.5,,153.2958127,
817.75,,153.0732871,
818,,153.2742461,
818.25,,153.3130125,
818.5,,151.0147188,
818.75,,147.5049889,
819,,142.9341864,
819.25,,140.3985919,
819.5,,138.4162966,
819.75,,136.2202226,
820,,133.6155744,
820.25,,132.2077658,
820.5,,130.9390688,
820.75,,122.826291,
821,,118.6938968,
821.25,,115.7187117,
821.5,,115.1339092,
821.75,,118.9171036,
822,,121.8722271,
822.25,,124.9157749,
822.5,,127.8248735,
822.75,,133.8101381,
823,,137.3584038,
823.25,,148.0654717,
823.5,,152.991949,
823.75,,157.0238798,
824,,159.5623263,
824.25,,163.7725945,
824.5,,163.9602929,
824.75,,163.7436262,
825,,163.5761103,
825.25,,164.8478387,
825.5,,170.4628387,
825.75,,173.6383154,
826,,179.3549821,
826.25,,183.3130305,
826.5,,186.5796972,
826.75,,190.7802065,
827,,191.9791944,
827.25,,195.3178857,
827.5,,195.6711048,
827.75,,195.4970591,
828,,195.0663768,
828.25,,194.6447755,
828.5,,194.1208059,
828.75,,193.9912323,
829,,193.9708898,
829.25,,192.2885393,
829.5,,191.3755704,
829.75,,189.2947926,
830,,187.8804248,
830.25,,186.6996204,
830.5,,184.9309069,
830.75,,182.5772317,
831,,179.9874301,
831.25,,175.9513611,
831.5,,172.4888022,
831.75,,167.7641972,
832,,163.2627807,
832.25,,159.2841444,
832.5,,156.4193613,
832.75,,153.8772738,
833,,148.4949163,
833.25,,144.9195871,
833.5,,139.2795388,
833.75,,135.2252393,
834,,130.5063837,
834.25,,127.3685648,
834.5,,126.3757182,
834.75,,127.0834923,
835,,127.7095192,
835.25,,128.7735363,
835.5,,129.0743657,
835.75,,129.7456081,
836,,131.3860804,
836.25,,134.1021345,
836.5,,135.7477871,
836.75,,138.7819857,
837,,140.2451515,
837.25,,141.7189596,
837.5,,143.3176355,
837.75,,147.276198,
838,,150.7964466,
838.25,,154.558496,
838.5,,158.5532019,
838.75,,162.0534868,
839,,166.0514256,
839.25,,169.2770981,
839.5,,172.9124916,
839.75,,175.4917324,
840,,178.5677168,
840.25,,184.554247,
840.5,,188.7748466,
840.75,,193.5106636,
841,,197.2328303,
841.25,,201.7181158,
841.5,,204.2768812,
841.75,,206.9582906,
842,,209.4383997,
842.25,,211.0442092,
842.5,,211.6845981,
842.75,,210.2586132,
843,,208.3030509,
843.25,,208.4745093,
843.5,,208.6082685,
843.75,,206.3837006,
844,,204.4827006,
844.25,,199.5816226,
844.5,,196.6462844,
844.75,,193.7920992,
845,,191.002959,
845.25,,185.1573644,
845.5,,181.7100867,
845.75,,171.09842,
846,,166.0884381,
846.25,,162.1068379,
846.5,,159.5917341,
846.75,,155.4601045,
847,,155.1851838,
847.25,,155.4346868,
847.5,,155.5342244,
847.75,,154.2756913,
848,,148.5915908,
848.25,,145.6728624,
848.5,,140.0694786,
848.75,,136.1428314,
849,,132.9400863,
849.25,,128.8146843,
849.5,,127.3204991,
849.75,,124.1489701,
850,,125.601598,
850.25,,126.3492514,
850.5,,126.5472144,
850.75,,127.3250575,
851,,129.8740889,
851.25,,133.8568906,
851.5,,139.2751445,
851.75,,144.8371531,
852,,148.601158,
852.25,,154.9765283,
852.5,,157.1083565,
852.75,,161.0186588,
853,,163.8825982,
853.25,,165.7770373,
853.5,,166.7125333,
853.75,,166.5039912,
854,,167.8928001,
854.25,,170.5980223,
854.5,,174.7457197,
854.75,,177.9964672,
855,,180.8615042,
855.25,,184.1560362,
855.5,,185.4081,
855.75,,186.79609,
856,,187.6004394,
856.25,,191.6391834,
856.5,,192.8657241,
856.75,,194.5924319,
857,,194.1904637,
857.25,,193.609312,
857.5,,193.4012946,
857.75,,192.8126743,
858,,192.7170206,
858.25,,191.814573,
858.5,,190.0416841,
858.75,,187.2271115,
859,,185.2812457,
859.25,,182.0304174,
859.5,,180.2588461,
859.75,,178.5761862,
860,,176.7837325,
860.25,,172.5918537,
860.5,,168.7647704,
860.75,,164.8557704,
861,,161.1157704,
861.25,,157.4051778,
861.5,,153.3037434,
861.75,,148.6595768,
862,,144.9164286,
862.25,,142.1539101,
862.5,,138.8574286,
862.75,,134.4225609,
863,,131.2837602,
863.25,,125.635612,
863.5,,121.8615009,
863.75,,117.1590071,
864,,114.4593775,
864.25,,111.6183775,
864.5,,108.8854684,
864.75,,106.5913811,
865,,105.7946218,
865.25,,104.810567,
865.5,,104.7527707,
865.75,,104.7768679,
866,,104.7882012,
866.25,,104.2886422,
866.5,,104.1189199,
866.75,,103.9619887,
867,,103.8306602,
867.25,,103.5144221,
867.5,,103.2437903,
867.75,,103.0903901,
868,,103.225779,
868.25,,103.0055013,
868.5,,102.8097331,
868.75,,102.5982273,
869,,103.3659441,
869.25,,104.0524511,
869.5,,104.8806402,
869.75,,105.640819,
870,,106.5355703,
870.25,,107.3529405,
870.5,,108.2104344,
870.75,,108.774044,
871,,109.5639031,
871.25,,110.5188466,
871.5,,111.4222125,
871.75,,112.2708779,
872,,113.3035083,
872.25,,114.0392832,
872.5,,112.5928441,
872.75,,112.9202941,
873,,113.9911201,
873.25,,114.2811111,
873.5,,112.2756808,
873.75,,108.297671,
874,,102.3992936,
874.25,,96.13163612,
874.5,,92.04831299,
874.75,,84.24247935,
875,,82.00818782,
875.25,,77.36749544,
875.5,,74.08039941,
875.75,,72.02332924,
876,,71.20752316,
876.25,,72.21914855,
876.5,,70.80315954,
876.75,,67.11183471,
877,,61.21401602,
877.25,,56.49480202,
877.5,,52.14779842,
877.75,,47.03720209,
878,,44.73894175,
878.25,,42.18220076,
878.5,,40.85269299,
878.75,,33.60174685,
879,,31.30348318,
879.25,,27.54938908,
879.5,,27.79512076,
879.75,,27.65578974,
880,,27.03676807,
880.25,,26.24247384,
880.5,,26.0500023,
880.75,,26.10448954,
881,,26.24557465,
881.25,,26.22296402,
881.5,,26.47646659,
881.75,,26.84216308,
882,,27.25313063,
882.25,,27.76340278,
882.5,,28.05664286,
882.75,,28.39242647,
883,,28.80621212,
883.25,,29.25703125,
883.5,,28.45241935,
883.75,,28.92483333,
884,,29.29189655,
884.25,,29.66571429,
884.5,,30.03358025,
884.75,,30.63948718,
885,,31.24706667,
885.25,,24.96867063,
885.5,,20.44184265,
885.75,,20.35435065,
886,,19.91646259,
886.25,,19.98128571,
886.5,,19.58293233,
886.75,,19.52642857,
887,,19.65621849,
887.25,,19.63316964,
887.5,,20.09760317,
887.75,,20.27090136,
888,,20.48212454,
888.25,,19.82230159,
888.5,,19.1152381,
888.75,,19.59390476,
889,,19.82378307,
889.25,,19.94342262,
889.5,,20.19962585,
889.75,,21.31146825,
890,,22.52042857,
890.25,,23.96125,
890.5,,15.68166667,
890.75,,16.1975,
891,,18.875,
891.25,,,


==> data/RQ5/loss.csv <==
round,central,hier,decentral
1,2.200249,1.900124,2.185854
2,1.389733,1.112441,1.404549
3,1.134503,1.049459,1.141042
4,1.026263,1.129045,1.034623
5,0.987053,1.266002,0.981642
6,0.985237,1.347139,0.987785
7,0.991607,1.426421,0.968907
8,1.029378,1.529736,1.024426
9,1.099236,1.536454,1.103967
10,1.120108,1.574171,1.131795
11,1.209974,1.667438,1.158992
12,1.232963,1.677427,1.250978
13,1.284514,1.798031,1.307936
14,1.388987,1.723196,1.334913
15,1.383278,1.763284,1.367172
16,1.388342,1.933893,1.403256
17,1.445175,1.958624,1.470198
18,1.491153,1.975003,1.466503
19,1.484463,2.043906,1.465008
20,1.531956,2.060829,1.543696
21,1.584676,2.025131,1.534042
22,1.615972,2.083508,1.619338
23,1.590708,2.255115,1.643983
24,1.618065,2.136788,1.626432
25,1.579065,2.339124,1.694186
26,1.639899,2.270301,1.70191
27,1.636339,2.37011,1.781545
28,1.640247,2.443881,1.702294
29,1.662936,2.412011,1.777131
30,1.706795,2.412134,1.783761


==> data/RQ5/mem.csv <==
round,central,hier,decentral
0,0,0,0
0.25,0.231800079,0.082897186,0.413397217
0.5,0.122867584,0.344497681,0.722872925
0.75,0.213611603,0.602394104,0.887644958
1,0.017650604,0.739704132,0.632002259
1.25,1.033638,0.526668549,0.638319397
1.5,1.083644867,0.531932831,0.35039978
1.75,1.044910431,0.291999817,0.722323608
2,1.105178833,0.60193634,0.712838746
2.25,1.382698059,0.594032288,0.977522278
2.5,1.343605042,0.746936798,1.472511292
2.75,1.529056549,0.814601898,1.509494018
3,1.978118896,1.227092743,1.200489808
3.25,2.35036087,1.257911682,0.909814453
3.5,2.444736481,1.000408173,0.961047364
3.75,2.305770874,0.758178711,0.887644958
4,2.100990295,0.800872803,0.873893737
4.25,2.634117126,0.739704132,0.043894958
4.5,2.785678864,0.728244781,0.755561828
4.75,2.837329865,0.036579132,0.537533569
5,3.355941772,0.719810486,0.325227356
5.25,3.393791199,0.629634857,0.224002075
5.5,3.106403351,0.447944641,0.075343322
5.75,2.754219055,0.271022797,0.00170288
6,2.916286469,0.186668396,0.357719422
6.25,2.778884888,0.062786102,0.383564759
6.5,2.609210968,0.001419067,0.563273621
6.75,2.549114227,0.298099518,1.427366638
7,2.693496704,0.319637299,1.659819031
7.25,2.530834198,0.469394684,2.391361999
7.5,3.381496429,1.109409332,3.08970337
7.75,3.273109436,1.189472198,3.202468872
8,3.003089905,1.383182526,3.802024841
8.25,2.856033325,1.992801666,4.480810547
8.5,2.853679657,2.574752808,5.730418396
8.75,3.11302948,2.66872406,7.664831543
9,3.340507507,3.168354034,11.07404022
9.25,2.589931488,3.734008789,13.07536469
9.5,3.734783173,4.775348663,14.35623779
9.75,3.621253967,6.387359619,16.35604248
10,3.180244446,7.688285828,18.20756836
10.25,3.146648407,9.228366852,19.20922852
10.5,2.816520691,10.89613724,21.23901215
10.75,2.941818237,11.96353149,22.70322876
11,3.160495758,13.6300354,24.07540741
11.25,2.498287201,15.17297363,27.82382813
11.5,1.883674622,16.00769043,30.12036438
11.75,1.061412811,17.69917679,31.90227356
12,0.168823242,18.9193573,33.27821503
12.25,0.694358826,20.06283951,35.09651184
12.5,1.962127686,21.6364975,36.41681671
12.75,2.595851898,23.18652344,37.86015473
13,3.250312805,25.10030365,39.60607452
13.25,4.150829315,26.58522797,40.58197632
13.5,4.516708374,27.73184586,43.6199295
13.75,5.136207581,29.2470932,45.08446198
14,6.024394989,30.34734726,46.69885254
14.25,6.899337769,31.55012894,47.88087158
14.5,7.819900513,33.0050621,48.46628266
14.75,9.07516861,33.8183136,49.47014465
15,9.593265533,34.92357635,50.26305542
15.25,10.33185196,36.34994125,50.76381226
15.5,11.56135941,37.57038498,51.36312103
15.75,11.46150208,38.91571045,52.79036407
16,12.35887527,39.90072632,53.08970032
16.25,13.18199921,40.38856888,53.7309494
16.5,13.8143692,41.22512054,54.17935181
16.75,14.00762939,41.88587952,54.56243134
17,14.79072952,42.30317688,54.69923858
17.25,15.40439987,42.80260086,55.4937149
17.5,15.76015091,43.51495743,55.82492524
17.75,15.87880707,43.99197006,56.14038848
18,16.12333679,44.24141693,56.94824982
18.25,16.47005081,44.77579117,57.28179474
18.5,16.66404343,45.14945984,57.65087586
18.75,17.02521896,45.46869278,57.8863678
19,16.80686188,45.58269882,58.22081909
19.25,16.85935211,46.24476242,58.50693512
19.5,17.05459595,46.52077103,58.65804749
19.75,16.63176727,46.78365707,59.52878723
20,16.33551407,47.39470291,59.8072998
20.25,16.33639526,47.45687485,60.4506134
20.5,16.4796257,47.73482895,61.02035981
20.75,16.78574753,48.04239655,61.54558868
21,16.45499802,48.23863983,61.78498078
21.25,16.43400574,48.51734924,62.85007782
21.5,16.60211563,48.75577927,63.0898819
21.75,16.00980377,48.88170624,63.67547608
22,15.68125153,49.60732269,64.69479676
22.25,15.65320206,49.8394165,64.92868652
22.5,15.66735077,49.96081924,66.06170196
22.75,16.07481766,50.37551117,66.7667633
23,15.83111954,50.85029984,67.05944366
23.25,15.81391144,51.28799057,67.70763702
23.5,15.68402481,51.48748398,67.94137116
23.75,16.10834503,52.37506485,67.73515777
24,15.33667374,52.57490158,67.79604035
24.25,15.06308365,53.06289673,68.32588806
24.5,15.03855133,53.91233063,67.5256897
24.75,15.09375,54.10723877,68.12504425
25,15.100914,54.48854065,68.336586
25.25,15.09438705,55.0514183,68.2708786
25.5,15.08518219,55.63896942,68.368927
25.75,15.11574173,55.88286972,68.19555359
26,15.13975906,56.42303085,68.85144653
26.25,15.26029968,56.6178093,67.75935974
26.5,15.23049927,56.44596481,67.47124787
26.75,15.81814575,56.49670029,67.37442626
27,15.82611084,56.93824005,67.18592377
27.25,15.83493423,56.27140808,67.21147614
27.5,16.04217148,56.47321701,66.89520264
27.75,16.44064331,56.77087021,67.25389252
28,16.85448456,56.947155,66.63355866
28.25,17.68077469,56.89239883,66.42030029
28.5,18.18323135,56.97410583,66.98811493
28.75,18.44879532,56.82962799,65.56085815
29,19.20639801,57.37620544,65.5990036
29.25,19.43094635,56.46613312,65.66498566
29.5,19.72216415,56.22603989,65.84658509
29.75,20.17443085,56.14535522,65.37011719
30,20.61961746,56.12308502,65.16371612
30.25,20.8470192,55.98826981,65.71596222
30.5,21.51741028,56.00956345,64.30932312
30.75,22.04217529,55.7460022,64.14379578
31,22.58905029,56.04491043,64.17636108
31.25,23.12187576,55.52796555,64.26157837
31.5,23.33563995,55.35025024,63.88939362
31.75,23.95378494,55.82342911,63.66684265
32,24.32479477,54.63404846,64.20136414
32.25,24.37438202,54.66583633,62.85236664
32.5,25.05084991,54.6413002,62.77760467
32.75,25.3318367,54.72082138,62.86121978
33,25.65716934,54.87215424,62.64605713
33.25,26.1238327,54.47509766,62.97319336
33.5,26.57828903,54.30309677,62.48033753
33.75,26.956604,54.76330185,62.40962219
34,27.6541214,53.5911026,61.82706299
34.25,27.80350494,53.45316315,61.25484467
34.5,28.0316124,53.4803009,61.19898834
34.75,28.7126236,53.55131531,61.32057037
35,29.07180405,53.71928406,61.32585755
35.25,29.27252579,53.24116135,61.07304383
35.5,30.03818893,53.05570221,60.88565826
35.75,30.6282692,53.50113678,60.6170105
36,30.91825104,52.3769722,59.75286254
36.25,31.75285721,52.31467056,59.61459046
36.5,32.20328522,52.38434982,59.62042236
36.75,33.22198105,52.20504761,59.8197052
37,33.52251434,52.47766113,60.03834686
37.25,33.9336853,52.06694794,59.44163819
37.5,34.91966629,51.87480927,59.46605988
37.75,35.32777786,52.00801849,59.4569046
38,35.96780014,51.52255249,59.13800354
38.25,36.49809647,51.04570389,59.12591858
38.5,36.7273941,50.99915695,58.30097809
38.75,37.43420029,51.10047531,58.306604
39,37.7508316,51.10488129,58.21431884
39.25,37.97779846,50.89420319,58.1983017
39.5,38.65225983,50.73804855,58.22239837
39.75,38.98160172,50.51417542,57.97584686
40,39.30071259,50.55129242,57.92857361
40.25,40.06859207,49.79405212,57.72007141
40.5,40.20169067,49.67882538,57.33386078
40.75,40.43486786,49.6836853,56.87807006
41,41.11958313,49.84975433,56.74673309
41.25,41.48140717,50.03195572,56.82647552
41.5,41.7983551,49.53469849,56.77749024
41.75,42.33135986,49.5550499,56.87656403
42,42.77362442,49.5474205,56.40931549
42.25,42.98942566,49.28166962,56.46894379
42.5,43.56067657,49.50473022,56.12575379
42.75,44.19287491,49.27159882,55.31613464
43,44.42304993,48.58414841,55.11568451
43.25,44.25133514,48.58883667,55.15021362
43.5,44.62145233,48.51193237,55.4868164
43.75,44.23480988,48.49858475,55.30757904
44,44.29350281,48.51866531,55.06880494
44.25,44.08718872,48.31320572,54.94873352
44.5,43.81745529,48.27381134,55.34330749
44.75,43.48827362,48.10005951,54.19085999
45,43.51511002,48.34967804,54.00316315
45.25,43.47093201,47.77821732,54.01156769
45.5,43.1241188,47.39839172,54.15304871
45.75,42.96286011,47.28894424,53.71067504
46,43.15980911,47.35539627,53.76414642
46.25,42.27779007,47.3145752,53.44780426
46.5,42.15388489,47.39713669,54.08299714
46.75,42.19998932,47.00776291,52.86857758
47,42.08753967,47.05745316,52.64342194
47.25,42.31003189,46.77146149,52.37179412
47.5,41.85562134,46.60302353,52.50552062
47.75,41.65954971,46.09677887,52.67245788
48,41.88855362,45.92973709,52.17440185
48.25,40.98052216,45.95851135,52.20792389
48.5,40.90755463,46.23901367,51.83215027
48.75,40.99306107,46.0896492,52.54192657
49,40.96952057,45.89067078,51.49408264
49.25,40.78786469,45.79061127,51.09055024
49.5,40.63125229,46.11942291,50.86819153
49.75,40.38623428,45.15904999,51.11573639
50,40.55265808,45.09266281,51.16022644
50.25,39.72671509,45.00263596,50.71384277
50.5,39.68644714,45.00963974,50.81662445
50.75,39.56317902,45.12754059,50.76004486
51,39.62637711,44.75889587,50.51011505
51.25,39.75828171,44.80345535,50.9145401
51.5,39.36442184,44.53983688,49.90304718
51.75,39.40378189,45.06916428,49.52778168
52,39.18122101,44.05714798,49.31829529
52.25,38.80466461,43.86951828,49.2162735
52.5,38.42243195,43.77402496,49.5587677
52.75,38.28404999,43.64316177,49.50034332
53,38.41968536,43.75460052,49.69274597
53.25,38.56580734,43.8937149,49.1374649
53.5,38.09481812,43.47866821,49.17347717
53.75,38.11920547,43.50660324,49.24074554
54,37.84604263,43.19345856,48.93846588
54.25,38.21772766,43.78493881,48.92891693
54.5,37.15023422,42.91173553,49.20197754
54.75,37.05839539,42.57545853,48.07754516
55,37.16022491,42.42033386,48.08356933
55.25,37.08031845,42.39015961,47.91768493
55.5,37.2447319,42.59644699,47.99733582
55.75,36.85744095,42.63352203,48.0192627
56,36.52939987,42.26153564,48.25440674
56.25,36.2719841,42.34718704,47.71287689
56.5,35.85645294,42.30003738,47.50437469
56.75,35.78369141,42.09176254,48.01254731
57,35.94892502,42.42878342,46.55535736
57.25,35.78254318,41.58587265,46.62373352
57.5,35.63650513,41.25329208,46.5443161
57.75,35.5057869,41.2731514,46.64014892
58,35.31104279,41.09857941,46.79154968
58.25,35.00553894,41.01356125,46.1528183
58.5,34.59817505,41.29897308,46.35890808
58.75,34.40136719,41.2502861,46.09995118
59,34.4891777,41.41062164,45.68215943
59.25,34.63222504,40.94788742,45.19093781
59.5,34.24578476,40.97789764,45.09144287
59.75,33.95280457,41.03395462,45.28807068
60,34.19371796,41.08057404,45.1882782
60.25,33.30921555,40.7820549,45.11713256
60.5,33.18626022,40.77409744,44.70110321
60.75,33.12121582,41.00164795,44.49671173
61,33.35886383,40.06462097,44.05447541
61.25,32.99298477,40.06964111,43.60656738
61.5,33.02284622,39.93140411,43.54216919
61.75,32.80906677,39.99777985,43.73119355
62,32.75000763,40.01605225,43.6083252
62.25,32.12590408,40.21200562,43.15892029
62.5,32.06925583,39.70579147,43.16442719
62.75,32.13460922,39.76073074,42.9510086
63,32.05183411,39.58697891,42.71121368
63.25,32.27592468,40.01045609,42.11364899
63.5,31.77005005,38.79613113,42.05009766
63.75,31.76204681,38.85311127,42.07857514
64,31.58826828,38.78693008,42.07190094
64.25,31.12803268,38.86679077,41.85273284
64.5,30.83385849,38.99295807,42.22916564
64.75,30.80169678,38.46068192,41.69811401
65,30.8719635,38.51451111,41.84732208
65.25,31.08549118,38.6324234,42.1138092
65.5,30.61174011,38.41662598,40.65142823
65.75,30.78147888,38.06846619,40.58654938
66,30.52721405,37.65911484,40.65757141
66.25,30.95802307,37.57620239,40.57276153
66.5,30.10939789,37.7400589,40.83074341
66.75,29.83195877,37.6568985,40.3015915
67,29.98716354,37.59761047,40.38323822
67.25,29.92521286,37.25091934,39.96692963
67.5,29.87238312,37.27148438,39.22342529
67.75,29.57696152,37.08059311,39.18440551
68,29.38518524,36.71206284,39.00912781
68.25,29.94651031,36.33880615,39.06985016
68.5,28.71935272,36.28514099,39.20201569
68.75,28.61676788,36.44266129,39.16266174
69,28.72332382,36.340271,38.75860748
69.25,28.75902557,35.96576691,38.73539886
69.5,28.68225861,35.97035599,38.53561706
69.75,28.37895584,35.79250717,38.03351441
70,28.1592598,35.81084061,37.92308807
70.25,27.91137695,35.59267807,38.24962006
70.5,27.52931213,35.09470749,38.21549836
70.75,27.39415359,35.04174805,38.66465606
71,27.30774307,35.06547928,38.288443
71.25,27.3706131,35.05991745,38.28795776
71.5,27.56813431,34.87727737,38.14014588
71.75,27.23583603,35.19097137,38.06217041
72,27.17998886,34.74842834,37.27543945
72.25,26.95752716,34.8727684,37.39500275
72.5,26.84003067,34.47335815,37.55511475
72.75,26.24889374,35.094841,37.8356369
73,26.17012787,33.87619019,37.47520752
73.25,26.24481964,33.82212448,37.53724366
73.5,26.07081985,33.88130951,37.5980072
73.75,26.38415909,33.81063461,37.38943634
74,25.91661072,34.02561951,37.32178802
74.25,25.73363876,33.58465958,36.70210877
74.5,25.99613953,33.65269852,36.59506531
74.75,25.16792679,33.30577469,36.57460327
75,24.9360199,33.47321701,36.52747193
75.25,24.8125267,32.68618774,36.64305725
75.5,24.85439682,32.65367126,36.67178192
75.75,25.00260162,32.50760651,36.56061859
76,24.66691208,32.55820847,36.48842926
76.25,24.69235992,32.66834641,36.62080536
76.5,24.5435257,32.63555145,36.57817841
76.75,24.67439651,32.29883957,36.51610565
77,24.12273026,32.27949905,36.54811706
77.25,23.78264618,32.11301422,36.96953888
77.5,23.48929977,32.09144592,37.18082428
77.75,23.64307022,31.69459534,37.21429596
78,23.74232101,31.60257339,37.28770294
78.25,23.36074448,31.87468338,37.33569031
78.5,23.38662338,31.84624863,37.34740906
78.75,23.35962296,32.22054672,38.23798828
79,22.69678879,31.90703583,38.00476226
79.25,22.36943436,31.90663147,37.76069641
79.5,22.26068878,31.7834549,37.72338409
79.75,22.32787323,31.71847534,37.76449127
80,22.45325851,31.13258362,37.77139892
80.25,22.01927948,31.06286621,38.45997619
80.5,22.08189774,31.16250229,38.76354676
80.75,22.39531708,31.29592896,38.96409301
81,21.45117569,31.52969742,39.05047302
81.25,21.0467453,31.2293396,39.09859314
81.5,21.03374481,31.28103638,39.89230042
81.75,21.23083496,31.33167267,40.20931549
82,21.13550568,31.15786362,40.45823822
82.25,21.22232819,31.10149002,40.98436432
82.5,20.75382233,30.50737,41.54225922
82.75,20.17648697,30.58509064,41.96998901
83,20.40256119,30.49588776,42.31945038
83.25,19.79154587,30.47883606,43.34990845
83.5,19.44937515,30.43955994,43.74315032
83.75,19.45478439,30.53588104,44.46846313
84,19.5870285,30.55981827,44.98001862
84.25,19.61773682,30.46718216,45.19738312
84.5,19.76835251,30.40702438,45.63112336
84.75,19.34968567,30.5173378,46.04681855
85,19.36581802,30.60088348,46.32917176
85.25,19.04947281,30.48181534,46.55009308
85.5,18.95998001,30.43008804,47.62350311
85.75,18.42903137,30.45676422,47.88806762
86,18.27705765,30.80794907,48.68150482
86.25,18.30984497,30.98402023,49.13226013
86.5,18.52235413,31.0119133,49.3689743
86.75,18.20916367,31.07308578,50.24285888
87,18.22649765,31.11307526,50.53650055
87.25,18.26550293,31.12284088,50.87617034
87.5,18.15590286,31.63576126,51.22455596
87.75,18.70467377,31.86499023,52.32577514
88,17.47603226,31.67063522,52.53069306
88.25,17.30395889,31.46724701,53.21613006
88.5,17.51608276,31.43615341,53.64191437
88.75,17.4716301,31.47040939,53.8749115
89,17.75051498,31.47616577,54.33206177
89.25,17.43769836,32.04998016,54.84846497
89.5,17.39393616,32.30295563,55.13721313
89.75,17.66233826,32.47007751,55.34716644
90,16.88439941,32.65249252,56.36632691
90.25,16.59349823,32.54206085,56.62585144
90.5,16.59581375,32.58216095,56.8893631
90.75,16.72480392,33.24358368,56.888974
91,16.97436523,33.50776291,57.10923614
91.25,16.81159592,33.71519852,57.95375062
91.5,16.78510284,34.15363693,57.90234833
91.75,16.65122223,34.61854935,58.20397796
92,16.84207916,34.97499084,58.3661911
92.25,16.49652481,35.26620865,58.43453064
92.5,15.98134995,36.05329514,59.33610535
92.75,16.03519058,36.12492371,59.36612092
93,16.06260681,36.45262527,59.62044983
93.25,16.06635666,37.05705261,59.80233764
93.5,16.05968475,37.48334885,60.66297455
93.75,15.99820709,37.66448593,61.1205368
94,16.58050156,38.02593613,61.40734405
94.25,16.67011261,38.37234879,61.56541901
94.5,16.66664886,38.60764313,62.62840118
94.75,16.79795456,38.79174423,63.0586029
95,17.25444031,39.47876358,63.5868805
95.25,17.60575867,39.68625259,64.14908294
95.5,18.19991684,39.90672302,64.39053497
95.75,18.27002335,40.56792068,64.88199463
96,18.53240585,40.94355011,65.58460236
96.25,18.64591217,41.14081192,65.71237793
96.5,19.28340149,41.86904907,65.99122468
96.75,19.61079407,42.11375046,67.23773803
97,19.78186798,42.39680862,67.53160858
97.25,20.51088333,42.68712997,68.447406
97.5,20.75323105,43.25534821,68.94402924
97.75,20.91217041,43.60481262,69.23275452
98,21.45054626,43.77557755,70.13720398
98.25,21.98032379,44.34677505,70.35925598
98.5,22.1036377,44.70159531,70.67862854
98.75,22.6999855,44.89575958,70.99181213
99,23.1939888,45.27671814,70.60995484
99.25,23.41021729,45.70705414,70.601857
99.5,23.96788406,45.94767761,70.24905396
99.75,24.38699341,46.1226387,69.7541336
100,24.49778366,46.65869522,69.42509766
100.25,25.08503342,46.97193909,69.4013443
100.5,25.60870743,47.18820953,69.50713349
100.75,25.87541199,47.40780258,69.24408875
101,26.49631882,47.40747833,69.57174683
101.25,27.03761292,47.59103012,68.83817138
101.5,27.55353928,48.29479218,68.97289582
101.75,28.01183319,48.25195694,68.44838105
102,28.28232193,48.50331497,67.9087555
102.25,28.99592209,48.63849258,67.8060196
102.5,29.36726761,48.64042282,67.6776947
102.75,29.67914963,48.6954422,67.86418304
103,30.32894516,49.44675446,67.41989136
103.25,30.70137787,49.47176743,67.49296417
103.5,31.23352814,49.68370819,67.45936432
103.75,31.78981781,49.83528137,66.39344788
104,32.11714172,50.55247879,66.28042602
104.25,32.93516922,50.93378067,66.23660888
104.5,33.24817276,51.17278671,66.18358612
104.75,34.108284,51.30451584,66.28303528
105,34.15695953,52.07930756,66.3329361
105.25,34.54106903,52.19033432,66.29230499
105.5,34.73120499,52.54883575,65.8072586
105.75,35.48197556,52.98906708,66.134198
106,35.61129379,53.45756912,64.7052063
106.25,36.03885651,53.65877914,64.71465912
106.5,36.73663712,54.06832886,64.7765213
106.75,37.05921936,54.6538353,64.69376221
107,37.24623108,54.76031494,64.61462402
107.25,37.90908813,54.99268723,64.84294739
107.5,38.27596283,55.52828217,64.82598266
107.75,38.34422684,56.03144836,64.85415802
108,38.84890747,56.27634048,64.27943573
108.25,39.34772491,57.039505,64.08175506
108.5,39.63390732,57.4533577,63.98612365
108.75,40.25085449,57.6939621,63.11694031
109,40.55038834,58.44766998,63.10673676
109.25,40.79888916,58.63271332,63.08837586
109.5,40.95819855,58.89885712,63.39062806
109.75,41.12142563,59.15984344,62.92277984
110,41.90083313,58.98410034,62.99435578
110.25,42.16210938,58.84162903,62.506073
110.5,42.47528458,58.83488083,61.87709656
110.75,43.05972672,58.5408783,61.85931244
111,43.60297012,58.12844467,61.90667267
111.25,44.12984467,57.85424805,61.87440948
111.5,44.6858139,57.83445358,62.134552
111.75,44.92045975,57.92261124,61.49259338
112,44.99214172,57.70340729,61.31968231
112.25,44.95845032,57.97645569,61.22508545
112.5,45.17784882,57.49176788,60.41813507
112.75,44.78036499,57.36514282,60.49602356
113,44.59534836,57.47741318,60.1437149
113.25,44.42281723,57.04031754,60.60514984
113.5,43.80118179,56.59062958,60.06619721
113.75,43.68289566,56.50501633,60.03555908
114,43.78307343,56.39807892,59.75718384
114.25,43.81694031,56.55348587,59.49242249
114.5,43.46577835,56.1832428,58.96609039
114.75,43.4805336,56.24413681,58.80526886
115,43.4762001,55.97909164,58.77716218
115.25,42.7892952,56.21613693,58.99908142
115.5,42.48946762,55.32787323,58.42917023
115.75,42.45143509,55.23368835,58.38096313
116,42.49164963,55.19717407,58.06514282
116.25,42.71494293,55.15298843,58.42437287
116.5,42.14868546,55.23586273,57.72836152
116.75,42.00362396,55.27744675,57.50208436
117,41.96993256,55.24358749,57.25993194
117.25,41.8863678,54.83938217,57.15063629
117.5,41.36776352,54.56486511,57.2014389
117.75,41.15990829,55.11183167,57.4367569
118,41.23241043,53.92100525,57.49315338
118.25,41.47006989,53.9288826,56.9221344
118.5,40.9919548,53.98043442,56.92003784
118.75,40.82056046,53.91146851,56.8547287
119,40.96777725,53.84552002,56.57698517
119.25,40.17271042,54.03578949,55.75168763
119.5,40.0383606,54.02165222,55.70494996
119.75,39.76953125,54.04513168,55.60881958
120,39.89620972,53.52706909,55.90715332
120.25,40.09018326,53.56619644,55.79409028
120.5,39.68782425,53.40146255,55.44164429
120.75,39.54522324,53.32176971,55.24651794
121,39.90800476,52.59745026,55.20386352
121.25,38.68687439,52.5889473,55.03939819
121.5,38.61009979,52.57364655,54.33769226
121.75,38.72361374,52.82552338,54.3820633
122,38.55846786,52.43564987,54.28638154
122.25,38.72223663,52.49529648,54.52906952
122.5,38.28872299,52.26075745,53.95666351
122.75,38.033535,52.08839417,53.7517273
123,38.61473465,51.56424713,54.3354538
123.25,37.3286438,51.54942703,52.87155762
123.5,37.1920166,51.58889389,52.91151581
123.75,37.19042969,51.5620079,53.02869874
124,37.46514511,51.77879333,53.23536988
124.25,36.98862076,51.24382782,52.74470672
124.5,36.78541183,51.09973526,52.86704864
124.75,37.01421356,51.02090454,52.5279602
125,36.14770126,50.38457489,52.71158294
125.25,36.04637146,50.34844589,51.61116486
125.5,35.97440338,50.41335297,51.64641266
125.75,35.93641663,50.11976242,51.67711487
126,36.09907532,50.50429153,51.50457458
126.25,35.71903992,50.05516434,51.76199341
126.5,35.50389862,50.02963257,51.22787476
126.75,35.62739182,49.7976532,51.36389923
127,34.85219955,49.57701874,51.1488327
127.25,34.86589813,49.13840866,51.72875519
127.5,34.69648743,49.08804703,50.33061676
127.75,34.74511337,49.00439072,50.29028778
128,34.83905411,48.98096848,50.02001038
128.25,34.4464798,49.16590118,50.2980423
128.5,34.48783493,48.69097519,50.25576782
128.75,34.39826584,48.65080261,49.74797516
129,34.25828552,48.38761902,49.42397003
129.25,34.06360245,48.68697739,49.06146698
129.5,33.470047,48.10696793,48.75938416
129.75,33.40289307,47.91840363,48.51583558
130,33.35186386,47.75974655,48.512677
130.25,33.59096527,47.71660995,48.4048233
130.5,33.23158264,47.62553024,48.75788726
130.75,33.39151764,47.66786575,48.17064056
131,33.25820541,47.86396408,48.2854248
131.25,33.1562233,47.91096115,48.11590118
131.5,32.86133575,47.435112,47.82648925
131.75,32.54935455,47.43336487,47.89182587
132,32.64650726,47.37894058,47.23439026
132.25,32.51467896,47.14748764,47.24461212
132.5,32.66973114,46.88518906,47.064711
132.75,32.22835541,46.45973969,46.9985733
133,32.08522797,46.42079163,47.15508728
133.25,32.34720612,46.34068298,47.21832275
133.5,31.33203506,46.58929443,47.27868805
133.75,31.17915726,46.49507523,46.77618256
134,31.25534058,46.20137024,46.74949036
134.25,31.29449081,46.03876495,46.56852264
134.5,31.22689819,46.0032196,46.4105896
134.75,30.95451736,45.86616516,46.41049346
135,30.6924057,45.28747177,45.68409119
135.25,31.12921143,45.28141022,45.42924042
135.5,30.11104584,45.31838608,45.61534424
135.75,29.90942764,45.23865128,45.8579132
136,29.89893341,45.44089127,45.35932618
136.25,30.09722519,44.96388626,44.77779694
136.5,29.73324203,44.79310608,44.5890976
136.75,29.71559906,45.27954483,44.20437928
137,29.50760269,44.05963135,43.71291046
137.25,29.3659668,44.09292984,43.7818039
137.5,28.85241318,44.1993866,43.79994506
137.75,28.79810333,44.19058228,44.04904632
138,28.74045181,44.36280823,43.53096772
138.25,28.55533981,43.95392227,43.54120331
138.5,28.91027069,44.05587387,43.30920868
138.75,28.52319336,43.77330017,43.6863327
139,28.21662903,43.92631912,42.8672287
139.25,28.54681015,43.00930405,42.38217316
139.5,27.58224106,43.03867722,42.38937378
139.75,27.42234802,43.06426239,42.44515229
140,27.2662735,43.11076355,42.03547668
140.25,27.48085022,42.92047882,42.013385
140.5,27.20032501,43.13499451,41.7881836
140.75,27.05641937,42.68989563,42.38304749
141,27.24173355,42.80324936,40.93569488
141.25,26.17984772,42.62402725,40.81949616
141.5,26.18273163,43.10729599,40.76125031
141.75,26.0460434,41.94218063,40.48222046
142,26.12330627,41.90857315,40.65645446
142.25,26.22696686,41.68334198,40.18654632
142.5,25.82442856,41.72306061,40.19506988
142.75,25.87496185,41.91503525,40.22407379
143,25.75359726,41.87980652,40.2941803
143.25,25.24164581,41.45664597,39.9561264
143.5,24.840168,41.18664169,40.39682465
143.75,24.66067886,40.88455582,39.34987336
144,24.69974518,40.63282013,39.15381317
144.25,24.93460846,40.42986298,39.05651093
144.5,24.48122025,40.42723083,38.97220459
144.75,24.32865524,40.33735275,39.21418304
145,24.54205704,40.56917953,39.15811615
145.25,23.73674774,40.63157272,39.29825135
145.5,23.6389122,40.14220047,38.75423584
145.75,23.57765579,40.237854,38.79411622
146,23.43220901,40.09658432,38.60765992
146.25,23.5393219,39.85540771,38.297612
146.5,23.20988083,39.90985489,37.95303497
146.75,23.04566956,39.36199188,38.00231782
147,22.9351387,39.3705101,37.93223419
147.25,22.53041458,39.2205925,38.10142823
147.5,22.2530365,39.2183876,38.18686066
147.75,22.21753311,39.16547775,37.82364349
148,22.1948204,39.29590607,37.88000794
148.25,22.36894226,39.34860229,37.63632202
148.5,21.9237709,39.39890671,37.31491242
148.75,21.73057556,38.98015213,37.02495575
149,22.08078003,38.95790863,36.9292099
149.25,21.37870407,38.8071022,36.91958312
149.5,21.02414322,38.67549133,37.36835633
149.75,21.00296021,38.67541122,37.00059356
150,21.08615494,37.97381973,37.02633362
150.25,20.9200325,38.07007599,37.2758789
150.5,20.91993713,37.85770035,36.60252228
150.75,20.69689178,38.01278687,36.39380951
151,20.53274155,38.21492767,36.36329498
151.25,20.7904892,37.79943848,36.44665832
151.5,20.09004593,37.31483078,36.51212768
151.75,19.66931534,37.15758133,36.53895721
152,19.61424255,36.83698273,36.53643952
152.25,19.65150452,36.42742538,36.47598266
152.5,19.88055038,36.3172493,36.52547608
152.75,19.43612671,36.48483658,36.50340728
153,19.59025955,36.49995422,36.66620178
153.25,19.67502975,36.7075386,37.20996552
153.5,19.35292816,36.27580643,37.2317688
153.75,19.73694992,36.28433609,37.16939392
154,19.1771698,36.09100723,37.98330689
154.25,18.75762177,36.40527725,37.97954864
154.5,18.72829056,35.72269058,38.17765502
154.75,18.87094498,35.31847763,38.81009674
155,18.97809601,35.20324707,38.91869202
155.25,18.50369263,35.32447815,39.40707092
155.5,18.54367828,35.37096024,40.29686279
155.75,18.41490555,35.0295639,40.70163116
156,18.00980759,35.01115417,40.83110962
156.25,17.7968483,34.82348633,41.66723785
156.5,17.72715378,35.31920624,41.90375976
156.75,17.7906723,34.11307907,42.11171264
157,17.86393356,34.0162468,42.26402893
157.25,17.99111176,33.96770859,42.89380188
157.5,17.53471756,34.08854675,43.36066589
157.75,17.59464264,33.73518372,43.57980652
158,18.02160645,33.88037872,43.79874115
158.25,17.09540176,33.4887886,44.30760041
158.5,16.76958466,33.49589157,44.63350525
158.75,16.94161224,33.52006149,44.99606323
159,16.93893433,33.57848358,45.19644928
159.25,17.24965668,33.296772,46.19152222
159.5,16.95874786,33.66402054,46.48596038
159.75,16.82141876,32.79156113,46.65543366
160,16.93127441,32.66933823,46.73723144
160.25,16.15221786,32.62817764,46.79766083
160.5,16.09595108,32.54709244,46.88281403
160.75,16.08552551,32.47683716,47.43855286
161,16.14414978,32.67848587,47.70322723
161.25,16.18501663,32.63176346,47.93345947
161.5,16.1530571,32.74854279,48.06515351
161.75,16.16617966,32.29519653,48.16304168
162,16.18403625,32.32843018,48.29931793
162.25,16.69660187,32.17304993,48.60014191
162.5,16.81847,32.38362885,49.16611633
162.75,16.74703979,31.91467667,49.11502991
163,17.27697372,31.62752914,49.34439697
163.25,17.34332275,31.66859818,49.60368805
163.5,17.37844849,31.61019516,49.6672165
163.75,17.32322693,31.75119019,49.7598999
164,17.70030212,31.82238388,49.88341828
164.25,18.20328522,31.51970291,50.80122528
164.5,18.39808273,31.56667328,51.08646698
164.75,19.26581573,31.36360168,51.52969207
165,19.39461136,31.66888428,52.09614258
165.25,19.54847717,31.09576035,52.58058472
165.5,20.45854187,30.85412979,52.88400421
165.75,20.55625153,30.77434158,53.55955811
166,20.83263016,30.76631927,54.132193
166.25,21.20560074,31.14029694,54.33749084
166.5,21.64889526,30.83382797,55.53450623
166.75,21.8495903,30.85527802,55.77350464
167,22.15520859,31.06323242,56.61215515
167.25,22.92967606,30.5021019,57.09313202
167.5,23.25260925,30.22224808,57.28221588
167.75,23.61371994,30.32817459,57.78976135
168,24.17954636,30.30274582,58.36398468
168.25,24.50193787,30.37221527,58.84833068
168.5,25.19579697,30.42677307,59.04976044
168.75,25.57507706,30.44913101,60.15464172
169,25.88830948,30.44703293,60.48848419
169.25,26.57527924,30.39665222,61.48887635
169.5,26.73108673,30.43789673,61.7719757
169.75,26.93985367,30.41950607,61.93456421
170,27.80737686,30.42325592,62.85630798
170.25,27.96926117,30.55516815,63.07286225
170.5,28.29867935,31.0083046,63.31625062
170.75,29.04888535,31.026474,63.91197967
171,29.47455215,30.97449493,64.73787232
171.25,29.64507294,31.65275574,64.78227539
171.5,30.29135895,31.64962387,65.54842072
171.75,30.76359558,31.81471252,65.8038025
172,30.81153107,32.34174728,66.28556671
172.25,31.46495819,32.43224335,66.39879913
172.5,31.68608856,32.75092316,66.91094513
172.75,31.98896408,32.83922577,67.31992034
173,32.09869385,33.58071899,67.6595993
173.25,32.91254425,33.91802597,68.86044158
173.5,33.07374954,34.02592468,69.07610779
173.75,33.25110626,34.72269821,69.18819122
174,33.57688904,34.9197998,70.14580536
174.25,34.09380341,35.09309387,70.31851044
174.5,34.52522278,35.22002411,70.74044495
174.75,34.60227585,35.7448349,70.7513855
175,35.35522079,35.99028778,70.72192841
175.25,35.66404724,36.13388824,70.96648865
175.5,35.87114716,36.31650543,70.6791687
175.75,36.6901474,36.49895096,70.31613464
176,36.88968658,36.92300034,70.68343963
176.25,37.19876099,37.19458771,69.79147796
176.5,37.23789597,37.49671936,69.53305664
176.75,37.74307251,37.66370773,69.57366943
177,38.11539078,38.49293518,69.42563324
177.25,38.53519821,38.73830032,69.57441101
177.5,38.71346664,38.71651459,69.52909698
177.75,39.5251503,38.87952805,69.15497131
178,39.86102676,38.94769287,69.07020264
178.25,40.58959961,38.99805069,69.1296524
178.5,40.73545456,39.06901169,68.12591858
178.75,41.04351425,39.53212738,68.03678284
179,41.21329498,39.75268936,67.97905884
179.25,41.92327881,39.94454956,68.09233246
179.5,42.20357895,40.05429459,68.33555146
179.75,42.39368439,40.13586807,67.88137664
180,43.14688873,40.17360687,68.04234924
180.25,43.50338364,40.24943161,67.74555359
180.5,43.62977982,40.50011826,67.21349029
180.75,44.39612961,40.97176361,66.93490448
181,44.81267166,40.92919159,66.67332458
181.25,44.87818909,41.12033081,66.70008545
181.5,44.95388794,41.33640671,67.0031662
181.75,45.10245132,41.38934708,66.44726257
182,44.72520447,41.46658325,66.48243256
182.25,44.56549454,41.56951523,66.58211518
182.5,44.21728897,42.07120895,65.80726319
182.75,43.77209473,42.3343544,65.40634919
183,43.56782532,42.57205582,65.26891021
183.25,43.57062149,42.94141006,65.46809693
183.5,43.79854965,43.41345215,65.29320373
183.75,43.67089844,43.81715393,64.92019043
184,43.43351746,44.07000351,64.96575623
184.25,43.18606949,44.63296509,64.77126618
184.5,43.10944748,45.11016083,64.302388
184.75,42.46416092,45.28124237,63.79449005
185,42.36244583,46.06377411,63.79680634
185.25,42.42932129,46.27875519,63.78914795
185.5,42.63263702,46.47792053,63.88789673
185.75,42.12136459,47.17679596,63.71816254
186,42.17621994,47.57761002,63.73857422
186.25,42.16495895,47.7351799,63.97759552
186.5,41.520504,48.15813446,63.37356263
186.75,41.1275177,48.6366539,62.95713043
187,41.02804184,49.04027557,63.47134094
187.25,41.0725975,49.2081337,62.63290558
187.5,41.30282593,49.94885254,62.32769165
187.75,40.90563202,50.1288681,62.2734787
188,40.57595444,50.40707016,62.20183868
188.25,40.59916687,51.24073029,62.20254822
188.5,39.86237717,51.47664642,62.13761902
188.75,39.70136642,51.61213684,61.9821579
189,39.63773727,52.38025665,61.75534516
189.25,39.76824951,52.56071854,61.78252716
189.5,39.5953064,52.76354218,61.37058563
189.75,39.46533966,53.25998306,60.99603882
190,39.26264572,53.75219727,61.61276093
190.25,39.12076569,53.94822693,60.20930328
190.5,38.48753738,53.98522949,60.18230896
190.75,38.41947174,54.62368393,60.49316254
191,38.50896454,54.83650208,60.33518371
191.25,38.70776749,55.23797226,60.18839264
191.5,38.18527222,55.33233261,59.86120147
191.75,38.03485489,55.75912094,59.61340027
192,38.24371719,56.09993362,59.09161835
192.25,37.2852211,56.38299942,58.9885437
192.5,37.22612381,56.61271286,59.12480164
192.75,37.23661804,57.38370132,59.07012176
193,37.18745041,57.56342316,59.21541595
193.25,36.88285828,57.65682602,58.60135345
193.5,36.97041321,58.4548378,58.83910217
193.75,36.63424683,58.5987587,57.69113617
194,36.33521271,58.95037079,57.44468994
194.25,35.96857452,58.95948792,57.54948578
194.5,35.96960449,58.93494034,57.417865
194.75,36.01951218,59.13874054,57.40612793
195,36.02571106,58.86139679,56.99419555
195.25,36.05390167,58.89930725,56.63144074
195.5,35.61010742,58.59677887,56.61493378
195.75,35.46731567,58.90286636,55.76622162
196,35.7819252,58.15956497,55.63387757
196.25,35.0466423,57.94421387,55.66114196
196.5,34.72850418,57.97805786,55.584375
196.75,34.61104202,57.85469437,55.34190674
197,34.50048828,57.97867584,55.34790802
197.25,34.64557266,57.94091415,55.02495118
197.5,34.76816177,58.16061783,55.20170288
197.75,34.33251572,57.62914276,54.20320588
198,34.39212799,57.5585022,54.14690551
198.25,34.49339676,57.60804367,54.21637116
198.5,33.9502449,56.77159882,54.12447052
198.75,33.65810394,56.69731903,54.31604004
199,33.47114944,56.6492157,53.77319641
199.25,33.51137161,56.74361038,53.54180146
199.5,33.73402405,56.94629288,54.05207062
199.75,33.29350281,56.56781387,52.6559967
200,33.30512619,56.60515594,52.65643615
200.25,33.06616211,56.7019577,52.7572998
200.5,33.13563538,56.45462799,52.70543518
200.75,32.25098038,56.01124191,52.40973816
201,32.0298996,55.77908707,52.37004547
201.25,32.00289917,55.56110382,52.13448029
201.5,32.06995392,55.58340454,52.04941864
201.75,31.96451187,55.83597183,51.63904724
202,32.16377258,55.37271881,51.30211944
202.25,31.69911957,55.40202713,51.20601197
202.5,31.53364944,55.2156601,51.0708435
202.75,31.77832031,55.48509598,51.37042236
203,31.12902451,54.83938599,50.86368256
203.25,30.80392456,54.50529099,50.56446076
203.5,30.72006226,54.39075851,50.35372925
203.75,30.68520355,54.55674744,50.0587143
204,30.89562607,54.41100311,49.87171783
204.25,30.48454666,54.10015869,50.01696625
204.5,30.30990982,54.13813019,50.01779022
204.75,30.75793457,53.97605515,49.7101593
205,29.54456711,54.1218338,49.38599854
205.25,29.45631027,53.58532333,49.37108002
205.5,29.38636398,53.16207504,48.9607132
205.75,29.39845276,53.16400528,48.51204529
206,29.46815109,53.15762329,48.52145233
206.25,29.48413086,53.23991394,48.65088959
206.5,29.18981552,53.09846878,48.45066834
206.75,29.0235939,53.11547852,48.6714798
207,29.53575897,53.31466293,48.00644531
207.25,28.46064758,52.81130219,48.36819763
207.5,28.25000381,52.74245834,47.51057281
207.75,28.26139832,52.46427536,46.96818695
208,28.18114853,52.89278412,46.90882416
208.25,28.38414001,52.19408798,47.08554383
208.5,28.2593689,51.93974304,46.74264221
208.75,27.90422058,51.89456558,47.16450348
209,27.66733551,51.83486557,46.58864593
209.25,27.38117218,51.83545685,46.6670105
209.5,26.91471481,51.78134918,45.96375275
209.75,26.82370377,51.65179825,45.49732361
210,26.83219147,51.8718071,45.41064606
210.25,26.93414688,51.46278763,45.46025849
210.5,27.0610733,51.4854393,45.4741333
210.75,26.56444168,51.14215469,45.41623535
211,26.56805801,50.83003235,45.4695282
211.25,26.31758118,51.34396744,44.88499603
211.5,26.12893295,50.1744194,44.61290588
211.75,25.57514191,50.15192413,44.22553253
212,25.52048874,50.41096878,43.90581208
212.25,25.36860275,50.27931976,43.96203002
212.5,25.61539459,50.58381271,43.89499969
212.75,25.37468719,50.15699387,43.82037048
213,25.22325897,49.88433456,43.78183594
213.25,25.02652359,49.67783356,43.92754212
213.5,25.24079895,49.24301529,43.86956177
213.75,24.34139252,49.15711975,43.40671692
214,24.30476761,49.27066803,43.48865662
214.25,24.32514954,49.22510147,43.04660339
214.5,24.16721344,49.34617996,42.83455352
214.75,24.20344925,48.83446121,42.34450836
215,23.99838257,48.70930481,42.21358795
215.25,24.1945076,49.03258514,42.2713211
215.5,23.03516006,48.07594681,42.37243652
215.75,22.92920303,47.87057495,42.56029358
216,23.06459808,47.95790482,42.11801605
216.25,23.05875397,47.84822083,41.80114289
216.5,22.97454834,47.83843994,41.75568238
216.75,22.54692459,47.49516296,40.9863739
217,22.34849167,47.19286728,41.00426789
217.25,22.58447647,47.17911148,40.88023681
217.5,22.26119232,46.45446777,40.94673614
217.75,21.93455505,46.47185135,41.14911347
218,21.84602737,46.36156464,40.62329407
218.25,21.93538666,46.38428497,40.65652313
218.5,21.85318375,46.3203125,39.97107239
218.75,21.97912216,46.11825562,39.49678345
219,21.50613022,46.12325668,39.40986328
219.25,21.35511017,45.85412598,39.61137542
219.5,21.4994812,46.00141907,39.51615143
219.75,20.72533798,45.16933823,39.46844788
220,20.70250702,45.1367836,39.22494965
220.25,20.78420639,45.12242126,39.16625976
220.5,20.79590225,45.1803093,38.62320557
220.75,20.67942047,45.10372543,38.31399536
221,21.02992249,45.2633667,38.24024048
221.25,20.63726044,44.81099701,38.18242493
221.5,20.40275574,44.61816788,38.063974
221.75,20.50921631,45.04339218,38.27206879
222,19.72512436,43.87999725,38.1170929
222.25,19.52756882,43.88036346,38.04657898
222.5,19.48391342,43.80198288,37.93005523
222.75,19.39161682,43.9644165,38.55487518
223,19.54896927,43.92119598,37.73744202
223.25,19.08713913,43.6747818,37.25893249
223.5,19.00804138,43.64170456,37.20015564
223.75,18.8988266,43.44540024,37.202948
224,18.75625229,43.37451553,37.15630645
224.25,18.21143723,43.03253937,37.33584595
224.5,18.15890503,42.7517662,37.68432769
224.75,18.24140167,42.67167664,37.23913879
225,18.12296295,42.6978302,37.5317276
225.25,18.36397171,42.55903625,36.77420654
225.5,17.91446304,42.8086853,36.38825226
225.75,17.70923996,42.38640213,36.40367431
226,17.87005234,42.13705063,36.45535126
226.25,17.55470276,41.96144104,36.43940278
226.5,17.16780472,41.71559525,36.39089813
226.75,17.13303375,41.55976486,36.3973938
227,17.22638702,41.68080521,36.44970703
227.25,17.51402283,41.68149185,36.55735931
227.5,17.31496429,41.89143372,36.4035141
227.75,17.31323242,41.42513275,36.40865021
228,17.13942719,41.15499878,36.40970306
228.25,17.15576172,41.14256668,36.41842804
228.5,16.48517609,40.80059433,36.47415619
228.75,16.5365715,40.42670441,36.41332398
229,16.56324387,40.43454361,36.8338852
229.25,16.88404083,40.54240799,37.3138916
229.5,16.92507172,40.37555695,37.38332977
229.75,16.74964905,40.5595665,37.98569641
230,16.74872589,40.16599655,38.3285202
230.25,17.14463043,40.00537109,38.43315582
230.5,16.13187408,40.30683136,38.81712799
230.75,15.96993637,39.59214401,39.32677918
231,15.90615082,39.14015579,39.75904541
231.25,15.96523666,39.0906868,39.91898346
231.5,15.96147919,39.23795319,40.8909256
231.75,15.9756012,38.95220184,41.38324585
232,15.97016525,39.3037529,41.51623993
232.25,15.98845673,38.82387161,42.15475159
232.5,15.99035263,38.55551529,42.73414764
232.75,16.51686859,38.88917542,42.94768067
233,16.52747345,38.30312729,43.87822723
233.25,16.60712433,37.91443634,43.98019867
233.5,16.60903549,37.84220505,44.18188019
233.75,17.16505432,37.88354874,44.43276672
234,17.21973038,37.89511108,45.32111206
234.25,17.20418167,37.84686279,45.81110687
234.5,17.66328812,37.8912735,46.03788757
234.75,18.19644165,37.40416336,45.97949524
235,18.24448013,37.42031479,46.72615356
235.25,18.81740952,37.17742157,46.90641174
235.5,19.25706482,36.85461044,47.31739655
235.75,19.48994827,36.58817673,47.30774689
236,20.29912186,36.63502502,47.49705048
236.25,20.70207214,36.57916641,48.4584732
236.5,21.52103043,36.5169754,48.46092224
236.75,21.82123566,36.48486328,48.73994293
237,22.11217499,36.6062851,48.80898743
237.25,22.96250916,36.55796814,48.95584259
237.5,23.25255203,36.62285233,49.81591644
237.75,24.07878113,36.1722641,49.80330964
238,24.32554245,36.24054718,50.10525055
238.25,24.58737183,35.87216949,50.38114471
238.5,25.38039398,35.69546127,50.41411744
238.75,25.4496994,35.2870903,50.53266449
239,25.72626114,35.17798996,50.57734223
239.25,26.53092957,35.22610092,51.06962128
239.5,26.80035019,35.31036377,51.35313721
239.75,27.0435524,35.46691132,51.6280243
240,27.6253624,35.03218079,51.91312409
240.25,28.06897354,35.09834671,51.89198914
240.5,28.30846405,34.83428574,52.06488648
240.75,28.84869385,34.79640198,52.60345916
241,29.32831955,34.15531158,52.80588227
241.25,29.48666382,34.17022324,53.13078461
241.5,29.72578049,34.06686401,53.35802308
241.75,30.46725464,34.12228012,54.064888
242,30.54773331,34.29092789,54.5808609
242.25,30.72108078,33.85274506,54.9614685
242.5,31.440979,33.76317596,55.70396576
242.75,31.59332657,33.88043594,56.24515686
243,31.79821014,33.30922699,56.72081452
243.25,32.10939789,32.91398621,57.00021515
243.5,32.75503922,32.84155273,57.48841094
243.75,33.01961136,33.00947952,57.6553482
244,33.22127151,32.93012619,58.63073273
244.25,34.08371353,32.89037323,58.95974122
244.5,34.32091522,32.68745804,59.31881561
244.75,34.60875702,32.6385498,60.03317872
245,34.90335083,32.50185013,60.53320313
245.25,35.64293289,32.18600464,61.58542328
245.5,35.75728607,31.92832947,62.02105408
245.75,36.10359955,31.86686707,62.19370422
246,36.80105972,31.81868744,63.03181915
246.25,37.36758041,31.71997833,63.5191681
246.5,37.59082794,31.89339066,63.83654022
246.75,38.18369675,31.76424408,64.77950135
247,38.59468079,31.70548248,64.99827576
247.25,38.88243866,31.60837936,65.24137573
247.5,39.65274429,31.59842682,66.42036438
247.75,39.88682175,32.12906265,66.75140992
248,40.30205917,31.44786835,66.6518692
248.25,40.8635788,31.04911041,67.49605408
248.5,41.1208725,31.0001297,67.56956177
248.75,41.8591423,31.00245667,67.8365799
249,42.04004669,30.96358871,68.48756561
249.25,42.43715286,31.11320496,68.94692688
249.5,42.93878174,31.40360641,69.38968048
249.75,43.45487976,31.03261566,69.56533813
250,43.57128906,30.97310257,70.33302155
250.25,43.71302795,31.27643967,70.472406
250.5,44.44939423,30.64517212,70.71342316
250.75,44.92123413,30.32354355,70.97522278
251,44.87261581,30.33639526,71.00163575
251.25,45.02242661,30.37945938,70.96080323
251.5,45.19589233,30.36616898,71.2047226
251.75,44.75281525,30.32574844,71.16268158
252,44.59716034,30.3311615,70.72537994
252.25,44.654953,30.37475586,70.7108368
252.5,44.19358063,30.4158287,70.58261719
252.75,43.80388641,30.46446609,70.37892151
253,43.70543671,30.33626175,70.19941406
253.25,43.73448944,30.34054184,69.53389435
253.5,43.92823029,30.34141922,69.55597687
253.75,43.51096725,30.34869003,69.68325348
254,43.39142227,30.39513016,69.37364044
254.25,43.50142288,30.34443665,69.2102829
254.5,42.54623413,30.69490433,69.273143
254.75,42.42531586,31.09490967,69.01516114
255,42.60338211,31.21668243,69.64281006
255.25,42.51002884,31.15277481,68.22249756
255.5,42.58795929,31.65474701,68.13495025
255.75,42.16485214,31.9404335,68.01456756
256,41.94434738,32.02762985,68.11993103
256.25,42.3135643,32.34760666,68.08448182
256.5,41.24918365,32.77231598,67.92917633
256.75,41.2101059,33.13253784,67.64131164
257,41.28392792,33.26581955,67.68180542
257.25,41.30936432,34.07577133,67.25507813
257.5,40.92787933,34.34680939,66.99632263
257.75,40.66561127,34.48603821,66.86861573
258,40.67728424,34.59686661,67.0445755
258.25,40.3120842,35.12895966,66.93379212
258.5,39.92368317,35.6117897,66.55274506
258.75,39.92021942,35.78973389,66.41488495
259,39.86654282,36.56518936,66.32911835
259.25,39.56732178,36.65016556,66.05709686
259.5,39.54229736,36.81823349,65.55461425
259.75,39.72294617,37.0273056,65.36711425
260,38.96873474,37.37221909,65.24223175
260.25,38.64781952,37.76759338,65.39305115
260.5,38.68896484,38.17592239,65.62824554
260.75,38.60029984,38.36490631,65.05631104
261,38.36320877,38.31624603,64.75122071
261.25,38.22128296,38.9384613,65.21190032
261.5,38.26745224,39.08867645,63.95259247
261.75,37.72546005,39.43116379,63.82714234
262,37.33417892,39.42312241,63.91170044
262.25,37.37532425,39.5808754,63.7882782
262.5,37.27464294,40.15058899,63.93548126
262.75,37.56331635,40.382061,63.45618439
263,37.14502335,40.38410187,63.51009064
263.25,36.84122086,40.61661911,63.55280456
263.5,36.91444016,40.67415619,62.736557
263.75,36.15200424,40.79653549,62.31184387
264,36.23212433,41.5132637,62.268219
264.25,36.02951813,41.50275803,62.24530334
264.5,36.11266708,41.75437546,62.07721253
264.75,36.25388718,41.98428726,62.26481782
265,35.8539238,42.02200317,62.14531403
265.25,35.90019226,42.01176453,62.42390442
265.5,35.54200745,42.11055374,61.91600189
265.75,35.48241043,42.14778519,61.94256592
266,34.87804794,42.55801773,61.90753326
266.25,34.86569977,42.79428101,61.61900482
266.5,35.07869339,43.02335358,61.60499268
266.75,34.91296387,43.26093674,61.4147232
267,35.21442413,43.24332428,60.71750335
267.25,34.80109406,43.3874054,60.67144775
267.5,34.9688797,43.43993759,60.64383088
267.75,34.6552124,43.83621597,60.67468415
268,34.76799774,44.00490189,60.84068298
268.25,34.05129242,44.27565384,60.3797882
268.5,33.98052597,44.46501923,60.14747772
268.75,34.0969162,45.05407333,60.59034576
269,33.99537277,45.48405075,59.63708954
269.25,33.56694794,45.80122375,59.3579361
269.5,33.66624832,46.41997147,59.27702179
269.75,33.48402786,46.87096405,59.38957672
270,33.55697632,47.04064941,59.34143371
270.25,32.98345947,47.26734543,59.04702301
270.5,32.72254944,47.50017929,58.7520813
270.75,32.59459686,47.90700912,59.38600159
271,32.61004639,48.0461235,57.91988983
271.25,32.71641541,48.85894394,57.8041214
271.5,32.30870819,49.13311768,57.90523224
271.75,32.37805176,49.43234634,57.88011017
272,32.25457764,50.02764893,57.50719757
272.25,31.77937698,50.44433594,57.19403687
272.5,31.41897202,50.67059708,57.75178528
272.75,31.48612213,51.32118607,56.6785492
273,31.45436478,51.68421173,56.40495758
273.25,31.53582764,51.82808685,56.31408234
273.5,31.11029434,52.52651596,56.46925049
273.75,31.01840591,52.93264008,56.3012741
274,31.25120544,53.19711685,55.95943451
274.25,30.65415192,53.98291779,56.09845734
274.5,30.19466019,54.1652298,56.31118927
274.75,30.03407669,54.36781311,54.77552033
275,30.1685257,54.97291946,54.89052887
275.25,30.33922958,55.35030365,54.92985992
275.5,29.82320786,55.62617493,54.79680175
275.75,29.88168716,55.54322433,54.68061218
276,29.34946442,56.24671173,54.83706208
276.25,29.19330978,56.30796814,54.45552521
276.5,28.54796219,56.53048325,54.40319366
276.75,28.49311066,57.07297134,53.82575226
277,28.42351151,57.4557724,53.36275177
277.25,28.51427078,57.82473373,53.3573822
277.5,28.91001511,57.93956375,53.22183838
277.75,28.51905441,57.97111511,53.21848297
278,28.34333038,58.61085129,53.20822448
278.25,28.54748917,58.727005,53.46800537
278.5,27.96585464,58.92785263,52.86693878
278.75,27.61392212,59.14601898,52.66902466
279,27.51450729,59.16802979,52.57150727
279.25,27.53303909,59.13400269,51.94694825
279.5,27.68305206,59.33726883,51.87276306
279.75,27.25261307,59.30223465,51.70012207
280,26.84212875,59.3975563,51.68648987
280.25,26.56173706,58.93781662,51.98188934
280.5,26.25931549,58.92569733,51.50921173
280.75,26.08452988,58.81884766,51.45765839
281,26.01707458,58.64910126,51.12829285
281.25,26.13321304,58.49951172,50.71606292
281.5,26.30888367,57.94491196,50.34942626
281.75,25.7519722,57.96331406,50.21721954
282,25.69462204,58.0693779,50.36577758
282.25,25.41910172,57.81136703,50.62150268
282.5,24.9487648,57.77343369,50.19640502
282.75,24.64680862,57.67523575,50.21933441
283,24.4655838,57.72761917,49.91181336
283.25,24.52062607,57.51263428,49.89594726
283.5,24.66340256,58.03567505,49.1016037
283.75,24.25380707,56.8520813,49.03665161
284,24.29470444,56.77912521,49.07407379
284.25,23.98644638,56.6788063,49.35450439
284.5,24.15166473,56.76660919,48.75520936
284.75,23.37294769,56.73706818,48.78235931
285,23.3266716,56.94490433,48.60473328
285.25,23.37414932,56.60764694,48.52678986
285.5,23.3546257,56.3677597,48.41390992
285.75,23.49898911,56.40150452,47.68878937
286,23.00978851,56.04589844,47.76280975
286.25,23.01858902,55.83026886,47.61203155
286.5,22.81851578,55.72384644,47.47410278
286.75,22.86888885,55.87047958,47.28454285
287,22.38954926,55.7781601,47.13798065
287.25,22.05602646,55.46062088,47.25531006
287.5,21.9807663,55.43610764,46.55207977
287.75,22.1255722,55.34573746,46.0739685
288,22.02906799,55.27426529,46.07679749
288.25,22.23126221,55.04758072,46.19680939
288.5,21.80820084,54.62884521,46.10406188
288.75,21.94636536,54.47259521,46.29943542
289,21.79445267,54.36852646,45.79726867
289.25,22.25291061,54.49420929,45.64956665
289.5,21.43179321,54.69020462,45.44653931
289.75,21.17828369,54.21359253,45.73756256
290,21.114048,54.21902466,45.07559052
290.25,21.05628967,53.95935059,44.47670746
290.5,21.12185669,54.34325027,44.52498322
290.75,21.20281219,53.29382706,44.73106385
291,20.84676361,53.18928528,44.57275086
291.25,20.88750458,53.25975037,44.65379334
291.5,20.61460495,53.1568985,44.74050751
291.75,20.79600525,53.27956772,44.21765899
292,19.93121338,52.88015366,44.30033569
292.25,19.86886215,52.92507553,43.8236618
292.5,19.80707932,52.68992996,43.27258301
292.75,19.92793274,52.96067047,43.1454071
293,20.07315826,52.28046417,43.04762879
293.25,19.6315918,51.92653656,43.19953766
293.5,19.39608383,51.8901825,43.2227829
293.75,19.9267807,51.87108612,43.45432434
294,19.07876205,51.73101044,42.96635742
294.25,18.80062866,51.88734818,42.65838318
294.5,18.77599716,51.78776169,42.8361557
294.75,18.86464691,52.01992035,41.78065796
295,18.86009979,51.56459045,41.6726532
295.25,19.04659653,51.59666824,41.76316681
295.5,18.58927536,51.61880493,41.71647034
295.75,18.60017776,51.58961105,41.48545074
296,18.43532944,51.34917068,41.37828827
296.25,19.00678253,51.3374939,41.06712341
296.5,17.78013611,51.178936,40.96428223
296.75,17.84873581,50.59791946,39.8724884
297,17.92750549,50.55953979,39.511615
297.25,17.81887817,50.53652573,39.62536926
297.5,18.17806244,50.65678024,40.07141418
297.75,17.91062546,50.56223679,39.61394348
298,17.88557434,50.70056915,39.69623108
298.25,17.7346611,50.31649017,39.34036103
298.5,17.75896072,50.1228981,39.05600738
298.75,17.09002686,50.4919548,38.53304443
299,17.07683945,49.69757462,38.37908935
299.25,17.1325531,49.46494675,38.33514404
299.5,17.42636108,49.39751816,38.60706482
299.75,17.1897049,49.49131393,38.25038452
300,17.21184921,49.45811844,38.3104065
300.25,17.07584,49.45119476,38.15557709
300.5,17.33636856,49.20585251,38.21354828
300.75,16.9394455,48.96006775,38.31091003
301,16.39685822,49.48833466,37.9385147
301.25,16.39565277,48.26657486,37.23248749
301.5,16.38934326,48.17010117,37.05754394
301.75,16.38270569,48.2543602,37.06714783
302,16.35647964,48.23342514,37.16148834
302.25,16.3351326,47.92266464,37.5275116
302.5,16.68612671,47.97337341,37.15896149
302.75,16.94410706,47.66169739,37.16010132
303,17.05869675,48.12648773,36.98359223
303.25,17.70048141,47.23212433,37.42451477
303.5,17.87405014,47.00413132,36.62160187
303.75,18.02892685,46.92840195,36.30719147
304,18.41140366,47.05770874,36.28766327
304.25,18.91940308,46.91772842,36.28940278
304.5,18.91651917,46.63286209,36.29872741
304.75,19.55841827,46.74871445,36.31349945
305,19.83543396,46.41124344,36.26879425
305.25,19.9587822,46.92599106,36.24377288
305.5,20.70049286,45.64626694,36.27831574
305.75,20.98025894,45.74210739,36.32674714
306,21.22717667,45.77488327,36.42886048
306.25,21.89848709,45.66400146,36.56988373
306.5,22.10284424,45.56717682,36.57127991
306.75,22.40600586,45.69755173,36.58618927
307,23.2524147,45.37960434,36.70217743
307.25,23.65563583,45.33599472,36.6912323
307.5,23.73041534,45.07670593,36.73879394
307.75,24.54158783,44.85479355,37.40809937
308,24.78494644,44.46895981,37.38321533
308.25,25.07800293,44.46448517,37.46662445
308.5,25.85905838,44.35153198,38.20182496
308.75,25.97633362,44.34873581,38.18389892
309,26.35408401,44.34018707,38.3640976
309.25,27.14961243,44.55667114,38.73572845
309.5,27.30503464,44.05578232,39.10824738
309.75,27.50052261,43.89085388,39.53169708
310,28.24788666,43.90402985,39.91895599
310.25,28.58345032,43.80958939,40.4543335
310.5,28.82196426,43.28912354,40.85183716
310.75,29.01337051,43.22730255,41.74974976
311,29.65635681,43.08343506,42.17524567
311.25,30.03668976,43.07207489,42.47893067
311.5,30.14421463,43.31824112,43.21939544
311.75,30.90890121,42.92434311,43.5502533
312,31.13928986,42.88138199,43.8282898
312.25,31.33620834,42.60691071,44.01195832
312.5,31.48011017,42.95342636,44.88694153
312.75,32.30475235,42.26338577,45.42629242
313,32.53393936,41.95785522,45.51586762
313.25,32.72024155,41.84768295,46.26444854
313.5,33.45380783,41.97148132,46.27651062
313.75,33.51565552,42.18458557,46.49581604
314,33.94786453,41.83033752,46.8061615
314.25,34.12046432,41.84944534,47.42037964
314.5,34.82460022,41.5931778,47.86159516
314.75,34.96459961,41.57995605,48.02126312
315,35.19586563,41.00071716,48.39940796
315.25,35.9152298,40.91800308,49.28194428
315.5,36.20220566,40.86387634,49.43874206
315.75,36.44855881,40.89506149,49.55234527
316,36.76742935,41.12875366,49.79296417
316.25,37.5574646,40.62934113,49.88429718
316.5,37.79427338,40.65196609,49.93580474
316.75,37.83657455,40.5039444,50.3055954
317,37.94036102,40.43899155,50.82449798
317.25,38.31216812,40.34492493,51.15936584
317.5,38.87185669,39.66891479,51.2773407
317.75,39.23187256,39.74065781,52.16132354
318,39.72616959,39.80234146,52.26399078
318.25,40.28623199,39.67669296,52.78244477
318.5,40.50574875,39.56175232,53.27919158
318.75,41.34507751,39.40378571,53.89066315
319,41.40733719,39.28165054,54.33492737
319.25,41.75254059,39.37942505,54.67130585
319.5,41.96237946,38.79339981,55.83558197
319.75,42.64390564,38.39497375,56.03027802
320,42.83348846,38.42224503,56.89288788
320.25,43.07804871,38.39733124,57.102594
320.5,43.62937546,38.49734116,57.36744232
320.75,44.07791901,38.42005157,58.20520936
321,44.40958023,38.58286285,58.65829926
321.25,45.04486084,38.16439056,58.9411377
321.5,45.53503418,38.04130554,59.75245514
321.75,45.53291702,37.87211609,60.36529999
322,45.77851105,38.11463547,60.72661744
322.25,45.76615143,37.5629921,61.47601776
322.5,45.75134659,37.16850281,61.90697022
322.75,45.46099472,37.06392288,62.09722138
323,45.22035599,37.10415268,62.85609742
323.25,44.95121002,37.27588654,63.15229339
323.5,44.43732834,37.14395905,63.38354188
323.75,44.33924103,37.21149445,63.99031219
324,44.50974655,37.28375626,64.90239715
324.25,44.49241638,36.84804916,65.11023102
324.5,44.16936493,36.91694641,65.9573227
324.75,44.25266647,36.51971817,66.42144012
325,43.99383163,36.75192261,66.51548309
325.25,43.60445023,36.06048584,67.1167511
325.5,43.22522354,35.95450592,67.51092682
325.75,43.10975647,35.87302399,67.86166076
326,43.2189064,35.99961472,68.75684968
326.25,43.284729,36.01898575,69.12355957
326.5,42.8673439,36.21193695,69.34934693
326.75,42.90779114,35.80529785,69.54301758
327,42.70132446,35.54865265,69.67910614
327.25,43.087677,35.69679642,70.35899048
327.5,41.93206024,35.2216301,70.41008606
327.75,41.87097931,34.81721497,70.74799805
328,41.93027115,34.727211,70.91713256
328.25,41.95413971,34.80263901,71.01934662
328.5,42.05302048,34.76372528,70.87624512
328.75,41.54814911,34.57120895,71.18482819
329,41.41156006,34.48190689,71.26447448
329.25,41.47135544,34.22260284,70.70949097
329.5,40.68937683,34.13690186,70.67720947
329.75,40.56185913,33.22707367,70.52909546
330,40.62076569,33.11513519,70.09704895
330.25,40.56892776,32.92634583,69.66976776
330.5,40.26291275,33.02114105,69.4731491
330.75,40.30327225,33.39284515,69.79438476
331,40.04696274,33.01161957,69.25654907
331.25,39.72806931,33.08019257,69.23012238
331.5,39.33723831,32.78363419,68.97900696
331.75,39.41162491,32.54667282,68.98161622
332,39.46867371,32.11087036,68.58158112
332.25,39.28839111,31.98257446,68.26216736
332.5,39.00056839,32.11486053,68.13344422
332.75,38.84456635,31.94595337,68.0426056
333,38.30777359,32.17255402,68.26993103
333.25,37.977005,31.87532043,67.7157898
333.5,37.62391281,31.92533875,67.7473938
333.75,37.55638504,31.79631424,67.48249512
334,37.67195892,31.84462357,67.20645446
334.25,37.7543869,31.92575836,66.89347687
334.5,37.48628235,31.61542892,66.80381012
334.75,37.49767303,31.02707291,66.87767945
335,37.2554245,30.93601608,66.88069153
335.25,36.97477341,30.88128662,66.45904084
335.5,36.54139709,30.88928986,66.49359283
335.75,36.53998184,30.96790695,66.34037476
336,36.58285141,31.27292633,66.9763321
336.25,36.55300522,30.96580124,65.40234833
336.5,36.23020554,30.9667511,65.45224
336.75,36.18147278,30.81966019,65.18990936
337,35.94604492,31.18709564,65.28220825
337.25,35.6908493,30.51800156,65.39962006
337.5,35.29221725,30.22226334,65.0885147
337.75,35.17403412,30.25599289,64.8531189
338,35.32149887,30.23971939,64.82402344
338.25,35.25875473,30.24116898,64.27029877
338.5,35.03281021,30.24893951,63.97251434
338.75,34.88497162,30.26124954,63.92130432
339,35.0099411,30.22399521,63.79614715
339.25,34.8163147,30.20314407,63.69906006
339.5,35.23361206,30.23192978,63.84580993
339.75,34.16908264,30.27228928,63.50938568
340,34.04270935,30.32349396,63.51484223
340.25,34.15836716,30.35738373,63.23594971
340.5,34.09776688,30.47490311,63.18696442
340.75,33.92498016,30.47606659,62.50313416
341,33.80878067,30.48849106,62.31195373
341.25,33.53416824,30.58514786,62.28040924
341.5,33.88837051,30.57602692,62.50274048
341.75,32.89719391,30.61566162,62.262529
342,32.80724335,31.17341614,61.87537079
342.25,32.83220673,31.15267944,61.94225006
342.5,32.843853,31.16196823,61.94126129
342.75,32.82968521,31.22218704,61.94903869
343,32.59177017,31.83485413,61.67488861
343.25,32.31333542,31.81991577,62.02744446
343.5,32.47784042,31.97008133,61.41717682
343.75,31.61387634,32.27977371,60.92828521
344,31.57210541,32.59020615,60.85457153
344.25,31.70291519,32.9430809,60.81983185
344.5,31.57110596,33.26579666,60.90224304
344.75,31.68483734,33.71194458,60.70353241
345,31.36967468,33.99111557,60.83451691
345.25,31.07543182,34.04319763,60.3703125
345.5,31.30342484,34.79145813,60.50215302
345.75,30.38076019,35.14603806,60.16786651
346,30.38021088,35.39910889,60.32481995
346.25,30.25265884,36.01616287,59.40654144
346.5,30.33963394,36.29187775,59.42756653
346.75,30.46019363,36.52357483,59.37264862
347,30.08708954,36.67663193,59.59048004
347.25,30.15291214,37.40578461,59.16578521
347.5,29.90832138,37.56447601,59.18664094
347.75,29.52346802,37.85524368,58.92999572
348,29.16469955,37.92988968,59.10987396
348.25,28.99541092,38.55370712,58.49070282
348.5,29.10672379,38.56375885,58.104039
348.75,29.30649185,38.74651337,57.97808075
349,28.8288765,39.00513458,58.13412323
349.25,28.67254257,39.51698303,57.70666351
349.5,28.71633148,39.88466263,57.77815704
349.75,28.24890518,40.01771927,57.33143005
350,27.85603714,40.25724411,57.29423218
350.25,27.73972321,40.33283997,56.1777008
350.5,27.70734406,41.0682869,55.88157806
350.75,27.91914749,41.19895172,56.08048554
351,27.4855423,41.29362106,55.84355164
351.25,27.27369308,41.49413681,55.79462128
351.5,27.75629044,41.57024765,55.65072326
351.75,26.6544342,41.61317062,55.7044693
352,26.5092926,41.9213295,55.17892456
352.25,26.34891129,42.35374832,54.74603576
352.5,26.45397186,42.37763596,54.5265976
352.75,26.58401489,42.63280487,54.59134369
353,26.16029358,42.73111725,54.76078949
353.25,25.92183685,43.46776962,54.27095032
353.5,25.63182068,43.55332565,54.29406738
353.75,25.24328232,43.98537064,54.05515595
354,25.12790298,44.39932632,54.22806244
354.25,25.24972534,44.90888596,53.69549102
354.5,25.11465073,45.27910614,53.21501312
354.75,25.29977036,45.55942154,53.23174439
355,24.8488884,46.22766495,53.17283478
355.25,24.5757103,46.52965164,52.95743408
355.5,24.49710464,46.69189835,52.89903259
355.75,23.94013214,47.4107399,52.45235138
356,23.80142212,47.585495,52.55589294
356.25,23.95011902,47.80620193,52.2416565
356.5,24.13483047,48.50434113,52.91049958
356.75,23.65752792,48.88191605,51.92134552
357,23.545578,49.11761475,51.45958099
357.25,23.44184494,49.79371262,51.42058868
357.5,23.3622551,50.13579559,51.24338837
357.75,22.85005569,50.30441666,51.32509919
358,22.77625656,50.60551453,50.92903747
358.25,22.54776764,51.2300148,50.98851929
358.5,22.69670105,51.58914185,50.77467041
358.75,22.80504227,51.74768448,50.67642059
359,22.37617111,52.38008118,50.09035034
359.25,22.21874619,52.62691116,50.12766266
359.5,21.9690094,52.81961823,50.0519989
359.75,21.53541565,53.32526016,50.07608642
360,21.4901619,53.79810715,50.01992798
360.25,21.61239624,54.08533096,49.80457764
360.5,21.71459579,54.25852585,49.55558166
360.75,21.72535324,54.96443558,49.86841736
361,21.37529373,55.3512001,49.13537292
361.25,21.43476486,55.42956924,48.62228394
361.5,21.27012253,55.93062592,48.73341522
361.75,21.57851791,56.25910568,48.82309571
362,20.51869965,56.55138397,48.78647461
362.25,20.46549606,57.29737473,48.30142364
362.5,20.41121674,57.43354416,48.28547974
362.75,20.56145477,57.60296631,48.07146606
363,20.68657684,57.79112244,47.74678345
363.25,20.25920105,57.95251465,47.29342346
363.5,20.31190491,58.06592178,47.07822419
363.75,20.15419388,58.63249207,46.91182709
364,20.48417664,58.67507172,47.19778747
364.25,19.54161835,58.95666504,47.31470032
364.5,19.47729492,59.09761047,46.51787567
364.75,19.63368988,59.18278885,46.73892974
365,19.71181107,59.18445206,46.04208068
365.25,19.78697586,59.0635376,45.68218231
365.5,19.34380722,59.32069016,45.59965668
365.75,19.39365387,59.38706207,45.66806946
366,19.27610779,58.92457581,45.51509857
366.25,19.01783371,58.89767456,45.6013092
366.5,18.62840652,58.77424622,45.4205658
366.75,18.61731339,58.41420746,45.07769165
367,18.71971512,58.0581398,44.84022217
367.25,18.91413498,57.89429092,44.72764435
367.5,18.3837471,57.96683884,44.10088349
367.75,18.38651657,58.1619873,44.102211
368,18.42133713,57.71379089,44.12444
368.25,18.31123352,57.69176865,44.12652283
368.5,18.49373245,57.4825058,44.08312225
368.75,17.680439,57.48468018,44.03773956
369,17.66427612,57.1513176,44.17699127
369.25,17.83138275,56.88513947,43.62003937
369.5,17.86333847,56.77787018,43.41416016
369.75,17.94484711,56.70217133,43.29998932
370,17.63237,56.69677353,42.86686706
370.25,17.68918991,56.89160919,42.52558136
370.5,17.53235245,56.42982483,42.41858826
370.75,17.71063995,56.4561615,42.636026
371,16.76662445,56.2354126,42.53397217
371.25,16.82278824,56.00537872,42.29196625
371.5,16.80139542,55.74456406,42.02931977
371.75,16.8283844,55.66984177,42.03746338
372,16.76656723,55.73139954,41.96461487
372.25,16.79822159,55.73390961,41.15402069
372.5,16.80137634,55.96004486,41.03229676
372.75,17.03510666,55.38253403,40.9718811
373,17.3470459,55.41132736,41.12697144
373.25,17.31147385,55.28364563,40.94943695
373.5,17.35241699,55.81361008,40.56323089
373.75,17.96459961,54.50195694,40.94937287
374,17.95362854,54.54353333,39.83928223
374.25,18.06823349,54.32492447,39.71118622
374.5,18.71485901,54.40184021,39.54054565
374.75,19.14509201,54.49968338,39.7320694
375,19.37779236,54.21015167,39.9072464
375.25,20.13767242,54.24042892,39.35411682
375.5,20.38050079,54.04426575,39.4041275
375.75,20.62142944,54.02001953,39.54016571
376,21.14487457,53.55858231,38.61807403
376.25,21.74887466,53.31042862,38.4847229
376.5,21.83530045,53.2677536,38.42773133
376.75,22.61336899,53.16345596,38.50239715
377,22.87088013,53.08255005,38.62466125
377.25,23.10650253,53.20484161,38.337117
377.5,23.86540604,52.9276619,38.32499084
377.75,24.10392761,52.92448807,38.11051483
378,24.30617142,52.92903519,37.9034317
378.25,25.03908539,52.69662476,37.49309693
378.5,25.40584183,52.65580368,37.32338562
378.75,25.66859818,52.08594513,37.6042511
379,26.0578537,51.92662811,37.63008728
379.25,26.58584595,51.90034103,37.8758194
379.5,26.65089417,52.08561707,37.48308563
379.75,26.79843903,51.88544083,37.48498078
380,27.61465454,51.998909,37.62419129
380.25,27.74866486,51.56280899,36.65507813
380.5,28.07577896,51.61854172,36.61391602
380.75,28.25728989,51.61771774,36.60368958
381,28.96949768,51.62419891,36.67909698
381.25,29.13695526,51.39574051,36.68582611
381.5,29.36513138,51.68953705,36.6115036
381.75,29.47998047,51.18098068,36.61249694
382,29.93938828,50.77357101,36.6572525
382.25,30.2426796,50.71214294,36.68531341
382.5,30.54204941,50.71660233,36.61033172
382.75,31.42122269,50.68319321,36.55270843
383,31.57437897,50.7518692,36.61939544
383.25,31.82615662,50.58627701,36.71489411
383.5,32.66835785,50.69543076,36.67299958
383.75,33.05171585,50.30859375,36.72781219
384,33.34765244,50.41846085,37.16610718
384.25,33.37705994,50.13988876,37.68861236
384.5,34.06950378,50.27068329,37.71361542
384.75,34.39638901,49.5054512,38.39004364
385,34.61990738,49.58381653,38.59698944
385.25,34.80031967,49.52297211,38.8592514
385.5,35.51889038,49.47720718,39.11818085
385.75,35.93185806,49.65873337,39.66402283
386,36.79873276,49.30482101,40.09088287
386.25,36.97451401,49.32220078,40.13397674
386.5,37.19788742,49.10832977,40.97535095
386.75,37.9112854,49.2582283,41.46074982
387,38.26935577,48.74225235,42.56109924
387.25,38.37273788,48.4200325,42.86221619
387.5,38.82526779,48.33636093,43.16784668
387.75,39.38921738,48.31506729,43.23794861
388,39.55222702,48.44510269,43.82460937
388.25,39.84902191,48.08888626,44.35186615
388.5,40.52807999,48.1484642,44.5222641
388.75,40.75887299,47.77619171,44.69082642
389,41.02896881,47.74519348,45.56390992
389.25,41.59360504,46.81475067,46.15823822
389.5,41.97065353,46.56798172,46.68063354
389.75,41.86140823,46.73373795,47.13794861
390,42.37871552,46.62199783,47.46771698
390.25,42.76621628,46.53629303,47.5958313
390.5,42.98330688,46.49551773,47.55770417
390.75,43.64136887,46.37560272,47.65231476
391,44.05551147,46.42039108,48.47741546
391.25,44.51526642,45.98243713,48.57153625
391.5,44.66762543,45.62169647,49.01924286
391.75,45.47631454,45.43883133,49.64521637
392,45.77143097,45.49278641,50.02676696
392.25,45.89154053,45.63399124,50.32920227
392.5,45.93178177,45.28419495,50.65447998
392.75,46.05105591,45.22579193,50.69199371
393,45.59579468,45.24505615,51.27233276
393.25,45.34680557,45.04596329,51.63225403
393.5,45.47360992,45.19005203,51.92848206
393.75,44.67458344,44.74624252,52.07885742
394,44.55702591,44.34584427,52.58813782
394.25,44.44284821,44.35978699,53.11945495
394.5,44.67577362,44.31069565,53.35374756
394.75,44.32591248,44.13119507,53.4914154
395,44.17753601,44.08166885,53.67097778
395.25,43.85580444,44.08252716,54.6167038
395.5,43.65644073,43.71029282,54.91501465
395.75,43.06753159,43.79657745,55.03965454
396,43.04159546,43.53471375,56.31482392
396.25,43.1557579,44.09208298,56.60959168
396.5,42.93121719,43.26778793,56.99528503
396.75,43.18161774,42.88298416,57.65079346
397,42.71747208,42.85049057,58.16011505
397.25,42.69700241,42.70282364,58.26437531
397.5,42.67816162,42.89655304,59.05951538
397.75,42.17989731,42.77091599,59.45341187
398,41.79832077,42.44086456,59.7977417
398.25,41.74370193,42.49043274,61.00971679
398.5,41.75589371,42.31222534,61.1862259
398.75,41.91672134,42.23035049,61.59949494
399,41.46311188,41.74195862,62.23305817
399.25,41.27359772,41.77305222,62.7447647
399.5,41.59947205,41.70999908,62.94545746
399.75,40.69101334,41.73007202,63.51337738
400,40.44944763,41.86369324,63.76579742
400.25,40.52816772,41.68327332,64.22026062
400.5,40.4987793,41.5038147,65.22170563
400.75,40.1929245,41.29631805,65.4787445
401,40.24055862,41.55701447,65.6850586
401.25,39.97384644,40.9461441,66.61306
401.5,39.9959259,40.51856995,66.88041688
401.75,39.33244324,40.61117935,67.10313721
402,39.28150177,40.68591309,67.43077698
402.25,39.22533798,40.65539551,68.17797089
402.5,39.12964249,40.59859848,68.6970932
402.75,39.30509186,40.25118637,69.40865936
403,39.01745987,40.23789978,70.06865387
403.25,38.99103546,40.05955505,70.20469666
403.5,38.78158188,39.78898621,71.17738952
403.75,38.69274521,39.41118622,71.1658493
404,38.40013504,39.23185349,71.50530853
404.25,37.97959137,39.09318924,71.69145812
404.5,37.84069824,39.33148956,71.74268646
404.75,37.97621918,39.42891693,71.82267608
405,38.19223785,38.91627502,71.4879776
405.25,37.91273117,38.76489639,71.64680328
405.5,37.9377327,38.94910812,71.80816498
405.75,37.68718338,38.36840057,70.33017883
406,37.74224854,38.06848526,70.29936218
406.25,37.50410843,37.9997139,70.56856842
406.5,37.15519333,38.05672455,70.29344788
406.75,36.96889114,37.92924881,70.1631546
407,37.03501129,38.001091,69.96773071
407.25,37.20983124,37.8504715,69.82865296
407.5,36.76838303,37.72193909,69.30536957
407.75,36.58733749,37.56474304,68.36266937
408,36.87443161,37.36685181,68.32060547
408.25,36.11824417,37.27303696,68.23152924
408.5,35.84402084,36.75073624,68.38208312
408.75,35.73093796,36.7518425,68.41778412
409,35.81539536,36.77036667,68.18703461
409.25,35.91788483,36.77210236,68.33712616
409.5,35.51188278,36.73593521,67.57719726
409.75,35.53225327,36.6981163,67.14585571
410,35.29325485,36.76264572,67.06503754
410.25,35.28380585,36.81415939,67.10403443
410.5,34.60126877,36.35003281,67.37908631
410.75,34.52540588,36.1784668,66.95891876
411,34.46707153,36.08332443,67.0701828
411.25,34.51574707,35.72238922,66.77152862
411.5,34.68271637,35.43798447,66.33287659
411.75,34.23085022,35.34882355,65.7979248
412,34.10757065,35.53002167,65.84799499
412.25,34.27625275,35.44497681,65.41652984
412.5,33.65196609,35.65480804,65.82908478
412.75,33.29949188,35.24330521,65.34727936
413,33.18000412,35.02443314,64.99909057
413.25,33.33996201,35.03121948,64.82214203
413.5,33.46124268,34.97051239,64.13362884
413.75,33.02370071,34.29501724,64.1159134
414,32.82209778,34.19358063,64.03639069
414.25,33.2261734,34.14323425,64.08161316
414.5,32.12673187,34.2724762,63.70374298
414.75,31.95756912,34.12453079,63.61220398
415,32.1037941,33.99625778,63.4994339
415.25,32.06073761,33.80269241,63.6918045
415.5,31.72520447,34.12447739,62.735289
415.75,31.72258377,33.19940186,62.50228729
416,31.45529556,33.09265518,62.40846863
416.25,31.89144516,32.95045471,62.46312562
416.5,31.09090424,33.11005783,62.71789856
416.75,30.74048615,33.25603867,62.1292694
417,30.70391846,32.79509735,62.24758301
417.25,30.51768875,32.83677292,62.04962311
417.5,30.74640656,32.63612366,62.04810791
417.75,30.33665848,32.95013809,61.84954834
418,30.36271667,32.18172836,62.15745392
418.25,30.414814,32.07060242,61.32593078
418.5,29.75243378,32.02310944,61.09058075
418.75,29.38056946,32.08533096,60.99960937
419,29.42127228,32.18721771,61.06519318
419.25,29.34037399,31.9475975,60.87053375
419.5,29.49722672,31.93749237,61.03691712
419.75,29.0511322,31.75876236,61.28496094
420,29.15604401,32.16358185,60.5609665
420.25,28.15984344,31.58619308,60.6368454
420.5,27.99673462,31.24424744,60.3570694
420.75,28.09663773,31.10282135,59.55279694
421,28.04439926,31.33687592,59.41702423
421.25,28.30986786,31.35840607,59.33585815
421.5,27.81178284,31.56318283,59.69880066
421.75,27.77015686,31.23590469,59.24587097
422,27.54140472,31.23748398,59.2863327
422.25,27.34784698,31.35349274,59.0550476
422.5,26.86056519,30.85295486,58.71134491
422.75,26.76201248,30.54589844,58.11258545
423,26.85212326,30.51159668,58.13860931
423.25,26.9379425,30.50307465,58.3140564
423.5,26.5730896,30.56591415,57.75482941
423.75,26.65366745,30.57152176,57.56519623
424,26.36463165,30.50958633,58.11317138
424.25,26.48451996,30.51041412,56.99049224
424.5,25.6073494,30.54771042,56.66634979
424.75,25.62239456,30.57109451,56.55485687
425,25.58852005,30.56062698,56.50977173
425.25,25.4925499,30.50860977,56.29532776
425.5,25.61354446,30.46059036,56.29923248
425.75,25.4487648,30.51616287,56.02254181
426,25.36447144,30.59574509,55.7364853
426.25,25.04827881,30.56083298,55.03585968
426.5,24.72190094,30.60651016,55.04232788
426.75,24.38400269,30.97175598,54.87430115
427,24.26420212,31.40717697,55.02825623
427.25,24.30355072,31.42801285,54.68053894
427.5,24.47359467,31.35634232,54.3849884
427.75,24.06398392,31.99170303,54.42780304
428,24.1432991,32.16415787,53.86443329
428.25,23.99872589,32.3827095,53.53796998
428.5,24.31965256,32.59848404,53.45242309
428.75,23.6312294,33.05335236,53.38868408
429,23.41755295,33.40906906,53.51525574
429.25,23.43067169,33.44498062,53.6762558
429.5,23.26406097,34.14612579,53.1218399
429.75,23.5408287,34.55062485,53.16647644
430,23.12659454,34.68195724,53.19012451
430.25,22.92895126,35.4675827,52.45712128
430.5,23.24710464,35.71851349,51.90836334
430.75,22.52406311,35.97320557,51.80887298
431,22.12642288,36.03162384,51.7969162
431.25,22.19429779,36.52050781,52.06683655
431.5,22.11402512,36.95988846,51.59010314
431.75,22.2774086,37.10188675,51.60893555
432,21.80431366,37.24235535,51.36855011
432.25,21.86491394,37.96992493,51.98889313
432.5,21.59699631,38.16870117,50.56056518
432.75,21.93108749,38.46519852,50.49281159
433,20.8617363,38.90052795,50.47014313
433.25,20.89650726,39.28162384,50.45293121
433.5,21.0262413,39.55643082,50.30458374
433.75,20.89176178,39.66319275,50.59471894
434,20.9101944,39.63142014,50.10111236
434.25,20.66043854,39.7102623,49.97302093
434.5,20.45573044,40.39784622,49.90109252
434.75,20.21410751,40.47628021,49.24557037
435,19.75409698,40.75159836,49.27144318
435.25,19.62523651,40.84936905,49.18265992
435.5,19.67533493,41.37101364,49.19920807
435.75,19.77169418,41.68897247,49.42984771
436,19.60710526,41.94100189,48.87986755
436.25,19.46955109,42.21206665,48.87038726
436.5,19.49244308,42.24332809,48.6814682
436.75,19.2828064,42.72694397,49.21159516
437,19.11832809,43.02687836,47.77017974
437.25,18.51375961,43.27373505,47.76730957
437.5,18.41090775,43.30089569,47.71933136
437.75,18.62942123,43.39904785,47.80359649
438,18.5831871,43.82344818,47.91618805
438.25,18.70727921,44.26621246,47.44107055
438.5,18.33725357,44.4614563,47.40365753
438.75,18.3978157,44.5761795,47.1109085
439,18.21099854,44.72581482,47.09258423
439.25,18.80538177,45.51391983,46.71877441
439.5,17.70348358,45.76251221,46.35210571
439.75,17.5260849,45.86637878,46.16744843
440,17.72255325,46.69446182,46.12542114
440.25,17.84507751,46.92901993,46.08265229
440.5,17.83249664,47.17465973,46.13673248
440.75,17.62762451,47.49607086,46.48400116
441,17.59510422,48.04232788,45.99621277
441.25,17.62829971,48.46676254,45.55066681
441.5,17.07601166,48.55364609,45.59423218
441.75,16.80370712,49.21626282,45.84337921
442,16.80925369,49.54450989,45.07903747
442.25,16.8574028,49.83145142,44.61230164
442.5,16.90349579,50.58075714,44.59530944
442.75,16.83144379,50.84143066,44.54196625
443,16.83116913,50.98852158,44.58517456
443.25,16.93851471,51.33291245,44.80907135
443.5,17.19195938,51.86088181,44.35523071
443.75,17.21255493,52.28730392,44.29062194
444,17.45373917,52.45454788,44.28338928
444.25,17.71176147,52.92781448,44.36756744
444.5,17.75003815,53.13816452,44.20449371
444.75,18.33943558,53.51688385,43.9780014
445,18.66067886,53.85744858,43.62378388
445.25,19.38724899,54.35142136,43.16981964
445.5,19.64669037,54.56562042,43.15806427
445.75,19.93662643,54.73754883,42.9513977
446,20.05976868,55.51088333,43.40948182
446.25,20.83611679,55.73368073,42.8521225
446.5,20.94040298,55.91928101,43.05113983
446.75,21.2928009,56.19231415,42.61971131
447,21.46453094,56.81497574,42.96092834
447.25,21.7840538,57.24757767,41.76529084
447.5,22.25964737,57.34634781,41.77464294
447.75,22.5373497,57.84054947,41.84602204
448,22.74381256,58.39054489,41.59497071
448.25,23.41608047,58.50391388,42.00502166
448.5,23.52960205,59.31449127,41.36709137
448.75,23.76591492,59.30487442,41.48155518
449,24.35621643,59.58775711,41.10811615
449.25,24.76359558,59.74288177,41.79683533
449.5,24.55042267,59.78557205,40.60088653
449.75,25.00668716,59.85223007,40.339357
450,25.43143463,60.04763794,40.29367218
450.25,25.82329941,59.57331467,40.43317566
450.5,25.99675369,59.7056694,40.4495819
450.75,26.4841423,59.84013748,39.93969269
451,27.21772766,58.60848236,39.92637635
451.25,27.48012161,58.58280182,39.78093109
451.5,27.73946381,58.80714035,39.66829834
451.75,28.58253479,58.57787323,39.49102478
452,28.92871475,58.4692955,38.967453
452.25,29.16726303,58.30644226,39.11959534
452.5,29.77978134,58.36997223,38.93497925
452.75,30.18296051,58.19054413,39.18278046
453,30.98638535,57.75447464,38.68891296
453.25,31.18600845,56.96889114,38.74338684
453.5,31.37243271,56.93383789,38.77228088
453.75,31.99201202,56.8596077,38.77909698
454,32.43024063,56.98506927,38.49106751
454.25,32.65193176,57.0148201,38.59766236
454.5,33.11354446,56.82252884,38.28414001
454.75,33.41043854,56.94760513,37.8506195
455,33.59762573,56.60784149,37.87294922
455.25,34.44501495,56.31433105,37.88658142
455.5,34.67820358,55.95487976,37.72418518
455.75,34.90022659,55.88753128,38.11660309
456,35.2815361,55.92002869,37.93684844
456.25,35.70781708,56.14923859,37.9558548
456.5,36.12753296,55.79909897,37.76630401
456.75,36.56811523,55.891819,37.43984527
457,37.08852386,55.64294052,36.99094391
457.25,37.36568069,55.27739716,37.00600433
457.5,38.13316345,54.83641434,36.98265839
457.75,38.40168381,54.831604,36.97392426
458,38.65838623,54.87332916,36.95371856
458.25,39.41331482,54.51377487,36.91709747
458.5,39.68064499,54.85757065,37.03960418
458.75,39.92031097,54.45606613,37.03325042
459,40.52550507,54.16590881,36.88332824
459.25,40.92308044,54.01845169,36.94347382
459.5,41.18099213,53.4446907,37.04211274
459.75,41.71469879,53.42992783,37.06522064
460,42.15335846,53.38890457,37.32654877
460.25,42.4103775,53.36365891,37.9235962
460.5,42.93429184,53.4013443,37.922818
460.75,43.34560013,53.08645248,38.10926056
461,43.62223053,53.01016998,38.03763886
461.25,43.96112061,52.91619492,38.75713806
461.5,44.46886444,53.07650375,38.98162079
461.75,44.88434601,52.2794075,38.90413056
462,44.91771317,52.08523941,39.67554931
462.25,45.02570343,52.00705719,39.99877166
462.5,45.13378143,52.16754913,40.21051025
462.75,44.7365303,52.05260468,40.89494018
463,44.47501755,52.26491547,41.10342865
463.25,45.01292038,51.77439117,41.53665619
463.5,43.81326675,51.87298584,42.58148346
463.75,43.75366211,51.70801926,42.72696076
464,43.63218307,51.70675659,43.05098876
464.25,43.68530273,51.54129028,43.33999328
464.5,43.83985519,51.79787827,43.90092316
464.75,43.41511536,51.10494232,44.14469147
465,43.18731689,50.81228638,43.95058136
465.25,42.94743729,50.90881729,44.56001587
465.5,42.42901611,50.83300781,44.86977082
465.75,42.32779694,50.88766098,45.52627259
466,42.40148544,50.72544479,46.48200073
466.25,42.50434875,50.8640976,46.88291932
466.5,42.07577896,51.07080078,47.1169281
466.75,42.10118484,50.46747208,47.29516754
467,41.89690399,50.5307045,48.05039978
467.25,42.09481049,50.29755783,48.23379364
467.5,41.37412262,49.87372208,48.36187591
467.75,41.13068771,49.62733078,48.52121887
468,41.12023926,49.51418686,49.7287857
468.25,41.08736038,49.44654846,49.82380829
468.5,41.265522,49.74900055,50.13159028
468.75,40.79713821,49.37155914,50.20256195
469,40.66062546,49.40527725,50.3158905
469.25,40.6012001,49.21253967,50.9627655
469.5,40.54841614,48.92612076,51.21067657
469.75,39.92905045,48.42715454,51.14476319
470,39.89662933,48.36223984,51.22680359
470.25,39.80200577,48.44884109,51.42143096
470.5,39.99601364,48.595047,51.49839935
470.75,39.8752861,48.12902451,52.40871734
471,39.94950104,47.97099686,52.59862976
471.25,39.50901031,48.42764282,52.82506256
471.5,39.34088135,47.49207687,52.91022034
471.75,39.61104965,47.22195816,53.94210662
472,38.77787399,47.12904739,54.27566528
472.25,38.70871353,47.09147644,54.48656159
472.5,38.73344421,47.27757645,55.70180053
472.75,38.59846497,46.91277313,55.95262298
473,38.89763641,46.91602707,56.68981018
473.25,38.84566498,46.68545151,57.27932281
473.5,38.58047104,46.44707108,57.62348328
473.75,38.65176773,45.8632164,58.55075683
474,38.41576385,45.86860657,58.89857026
474.25,38.34695435,45.72858429,59.09556427
474.5,37.68625641,45.85688019,59.72176667
474.75,37.57515335,45.56711578,60.53104248
475,37.58340073,45.51344681,61.15026397
475.25,37.75186157,45.32082367,61.72832794
475.5,37.37693405,45.35650253,62.04596557
475.75,37.39072037,44.88702774,62.27608338
476,37.11103439,44.61497498,63.05745392
476.25,37.12870407,44.54368591,63.50673523
476.5,36.436203,44.49057007,63.67273406
476.75,36.33508301,44.59604645,64.59542083
477,36.37609863,44.73021317,65.21581421
477.25,36.54111862,44.26819992,65.92262879
477.5,36.10813904,44.2651062,66.26971435
477.75,36.13746262,44.30539703,66.52323761
478,35.83290482,44.32510376,67.49963837
478.25,35.77630615,43.71426773,67.68477173
478.5,35.16346741,43.25696945,67.95182647
478.75,35.08769226,43.17406082,68.12912292
479,35.20271683,43.16409683,68.67107849
479.25,35.16316605,43.38903046,69.44441528
479.5,35.27095795,42.99175262,69.73859252
479.75,34.81695175,43.00744629,70.52109376
480,34.88763809,43.01293945,71.02077942
480.25,34.70302582,42.80712509,71.02053223
480.5,34.20912933,43.32407761,71.2767334
480.75,33.83603287,42.13380432,71.19503174
481,33.85432434,42.07734299,71.3238739
481.25,33.98772812,42.05845261,70.79853973
481.5,33.88742447,42.04410934,70.36451111
481.75,34.06775665,41.92048645,69.72035522
482,33.60971832,42.16226578,69.6805664
482.25,33.68821716,41.75092697,69.64854126
482.5,33.36735153,41.59859467,69.71336059
482.75,33.2578125,41.64418411,69.63903809
483,32.69240952,41.58424377,69.68300171
483.25,32.56302643,41.03797531,69.31077576
483.5,32.57715988,41.05953598,69.25970306
483.75,32.60546112,40.98554993,69.50749512
484,32.76987457,40.99934006,68.21825867
484.25,32.35863495,41.19153976,68.0739624
484.5,32.18344879,40.73322296,68.2584961
484.75,32.23672867,40.72532272,68.44983673
485,31.66103745,40.71525192,68.00649719
485.25,31.26848984,40.56789017,68.11756439
485.5,31.26171112,41.00966263,67.89488525
485.75,31.43211746,39.80848312,68.23594666
486,31.26409149,39.80609131,66.87475433
486.25,31.39339828,39.76610947,67.02830658
486.5,30.94537735,39.83633041,66.98010407
486.75,30.93091202,39.93015671,66.5840744
487,31.37273788,39.53422546,66.64477844
487.25,30.29478836,39.50304794,66.2846283
487.5,30.02774429,39.59009552,66.4752182
487.75,30.07079315,39.25909042,65.40690766
488,30.02604294,39.24382019,65.46540527
488.25,30.19886017,38.93231201,65.38048096
488.5,29.65846634,38.62675476,65.5802948
488.75,29.43473434,38.47287369,64.98370972
489,29.74905014,38.43785095,65.01839447
489.25,28.85538483,38.40221024,64.79794922
489.5,28.72144699,38.44727707,64.74465637
489.75,28.77510071,38.73666763,64.30930939
490,28.72455215,38.158741,63.84149322
490.25,28.46567535,38.33017731,63.75872956
490.5,28.52762604,37.95888901,63.73722839
490.75,28.25800705,37.99519348,64.03553924
491,28.29489517,38.20281601,63.5326355
491.25,28.03886795,37.56586456,63.3674057
491.5,27.59077835,37.17691803,63.4706131
491.75,27.632267,37.16275787,63.49438934
492,27.5304451,37.11830521,63.15516815
492.25,27.54400253,37.15431213,63.05916595
492.5,27.75601959,37.13198471,62.71906585
492.75,27.29404068,37.34089279,62.43648834
493,27.24296951,36.96269226,62.3072525
493.25,26.98040771,36.90885162,62.23081055
493.5,27.31898499,36.9028244,62.4499054
493.75,26.38237762,36.97297287,62.39575654
494,26.28628159,36.83707809,62.61599122
494.25,26.24331665,36.6483345,61.90762482
494.5,26.25730133,36.35315323,61.87900086
494.75,26.70578384,35.9748497,61.96708374
495,26.29875946,35.94566727,61.39849548
495.25,26.1390152,35.96505356,60.80700989
495.5,26.31889725,35.79283142,60.78782044
495.75,26.10719299,36.17456818,61.02870484
496,25.82954407,35.71010208,60.78622284
496.25,25.49341965,35.87594986,60.76560516
496.5,25.30770874,35.51642609,60.5144577
496.75,25.26173401,35.80077362,60.53093719
497,25.5091362,34.80440903,60.31679077
497.25,25.18414307,34.81220245,59.41090393
497.5,25.12104416,34.7940979,59.43751373
497.75,24.84370804,34.87168503,59.62862549
498,24.95118332,34.66247559,59.32055053
498.25,24.19271851,35.00418472,59.03592224
498.5,24.14375305,34.47257614,59.10762176
498.75,23.99081421,34.56796265,58.9169632
499,24.15356064,34.25676346,59.00196533
499.25,24.21342468,34.83069611,58.43338624
499.5,23.89099121,33.83407211,57.89379272
499.75,23.81440735,33.61613083,57.97582855
500,23.28326797,33.60822678,57.99261017
500.25,22.97636795,33.57806015,57.57211762
500.5,22.87110138,33.69431305,57.68285522
500.75,22.93093872,33.70798492,57.39862518
501,22.76433182,33.28307724,57.95630951
501.25,23.11054993,33.27198029,56.55578614
501.5,22.71860504,33.15077591,56.32110443
501.75,22.39457703,33.05691528,56.39313812
502,22.9107933,32.90918732,56.46015473
502.25,22.11276627,32.4728775,55.91778718
502.5,21.76786423,32.36558151,55.98823242
502.75,21.7801857,32.59966278,55.77784882
503,21.61603928,32.44581604,55.76951752
503.25,21.82971191,32.65231705,56.08015595
503.5,21.45858383,32.2407608,55.42155304
503.75,21.17647934,32.2861557,55.04591675
504,21.6874733,32.31023407,54.87446136
504.25,20.68554306,32.31591415,54.85295105
504.5,20.47483063,32.07588959,55.10394745
504.75,20.37747192,32.16471863,54.88456879
505,20.40724945,32.72847748,55.01861114
505.25,20.49719238,31.90345001,54.45901794
505.5,20.09187317,31.54218292,54.46514282
505.75,20.11691284,31.56079102,54.26362152
506,19.91202164,31.57215118,54.46642456
506.25,20.22490311,31.43682098,53.39073944
506.5,19.19255066,31.76383591,53.30352631
506.75,19.13343048,31.61404037,53.29993744
507,19.28062057,31.629879,53.56351319
507.25,19.13007736,31.47192001,53.06867065
507.5,19.2606163,31.52608871,53.02902832
507.75,18.82379532,31.19987106,53.12334595
508,18.57487869,30.82578659,52.85149841
508.25,18.14673615,30.83833694,52.90215912
508.5,18.78512573,30.81888199,52.02029572
508.75,17.92164612,30.81160355,51.90631256
509,17.56194687,30.79476547,51.94834442
509.25,17.94598389,30.76424789,51.90486602
509.5,17.94195557,30.86633682,52.13892059
509.75,18.22357559,30.86104202,51.63989411
510,17.9981575,30.72699356,51.84530182
510.25,17.67858124,30.73610687,51.65434112
510.5,18.26545715,30.78622818,51.86095276
510.75,17.37746429,30.86842728,50.90363617
511,17.08184814,30.88768387,50.58091278
511.25,17.23183441,31.10545731,50.63179321
511.5,17.35321426,31.60299683,50.79974213
511.75,17.18167877,31.60234833,50.39501495
512,17.18241882,31.75771713,50.39567413
512.25,17.08951569,31.69803238,50.46638946
512.5,17.27799606,32.13279724,50.16105194
512.75,16.7437439,32.29761505,49.9924942
513,16.79330826,32.48468399,49.36098175
513.25,16.78927994,32.4201088,49.2441742
513.5,16.79560471,33.06295776,49.3609314
513.75,16.5893364,33.33230972,49.25494537
514,16.59228516,33.50875854,49.54040222
514.25,16.55599594,34.07911682,48.89992675
514.5,16.52640533,34.25285721,48.7597641
514.75,16.52480316,34.61388016,48.59870911
515,16.55672073,34.72160721,48.57748718
515.25,16.55161667,35.48456955,47.68531952
515.5,16.83497238,35.60580063,47.63353729
515.75,16.92916489,35.87582397,47.63892517
516,17.20567322,36.11666107,47.75032654
516.25,17.12832642,36.58410263,47.41595306
516.5,17.71891403,36.78724289,47.45654755
516.75,17.87402344,36.62548447,47.09781188
517,18.23591232,37.13334656,47.15155334
517.25,18.24543762,37.39147568,46.81982574
517.5,18.87713242,37.78900146,46.15369262
517.75,19.19306183,37.93856049,46.09447174
518,19.19269943,38.73500061,45.90864258
518.25,19.77426147,39.06909943,45.90470581
518.5,20.19807434,39.26410675,46.2286789
518.75,20.40657043,39.41263962,46.40697785
519,21.03354645,40.04199982,45.8006836
519.25,21.51343536,40.19482803,45.84107666
519.5,22.1769371,40.30156326,45.87390289
519.75,22.28930664,40.43434906,45.5212143
520,22.68768311,40.58845139,45.9974945
520.25,22.8119812,41.44065475,45.0655014
520.5,23.40847397,41.51984024,44.60713806
520.75,23.8415184,41.77632523,44.36208343
521,24.12778473,41.83546829,44.38287048
521.25,24.82918167,41.92990875,44.59872894
521.5,25.05911636,42.46897125,44.32230377
521.75,25.37110519,42.67556381,43.82441712
522,26.07483292,42.62063599,43.78503113
522.25,26.37256622,42.68900299,42.80623627
522.5,26.63526154,42.84912109,42.76046448
522.75,27.39685822,42.85119247,43.07930603
523,27.76324844,42.91533279,43.01724701
523.25,27.86535263,43.67393112,43.1635025
523.5,28.51290512,43.83219147,42.63240967
523.75,28.84272003,44.02088547,42.70161895
524,29.02389145,44.09185028,42.3206131
524.25,29.59352875,44.95175552,41.59593659
524.5,30.05706024,45.22972107,41.48123932
524.75,30.27462006,45.40546799,41.60489044
525,30.84277725,45.88351059,41.59356995
525.25,31.33569336,46.41816711,41.1321167
525.5,31.53454971,46.62718582,41.18278199
525.75,32.36688232,47.24150848,40.85505523
526,32.57881927,47.73276901,40.90712128
526.25,32.76346207,48.0195694,40.01048584
526.5,33.45573425,48.79229736,39.79135895
526.75,33.56258392,49.08214188,39.7509018
527,33.99941635,49.24630356,39.96611939
527.25,34.20462036,49.76813889,39.3634552
527.5,34.85124969,50.23425293,39.32106629
527.75,35.1812439,50.4425354,39.27160034
528,35.39785385,50.95855331,39.18261566
528.25,36.08812714,51.44027328,39.02308044
528.5,36.29466248,51.70497131,38.41705627
528.75,36.57292557,51.89673615,38.64747162
529,37.05669403,52.54787827,38.58212586
529.25,37.46525192,52.92227936,38.74926911
529.5,37.74507904,53.06061172,38.44720001
529.75,38.36974716,53.82951736,38.40301208
530,38.71877289,54.21439743,38.49777832
530.25,38.92595673,54.34651184,38.44477844
530.5,39.47465515,54.93552399,38.49529266
530.75,39.98396683,55.22476196,38.25418854
531,40.28800964,55.43603134,38.618367
531.25,41.09524536,56.24969864,37.47119293
531.5,41.36940765,56.40397644,37.37211456
531.75,41.565979,56.62652206,37.61915588
532,42.21001816,56.7742691,37.72132873
532.25,42.60754395,57.22589874,37.58832092
532.5,43.22360611,57.7360611,37.58170166
532.75,43.62506866,57.87034607,37.37802887
533,43.87785721,58.11549377,38.04265595
533.25,44.55262756,58.76757813,36.62426605
533.5,44.90723038,59.18398285,36.67459259
533.75,45.15638733,59.18377686,36.69229432
534,45.27333832,59.39727783,36.64835815
534.25,45.47975159,59.32919312,36.70089569
534.5,44.97376251,59.43656158,36.69662476
534.75,45.01258469,58.99878311,36.66101989
535,45.13572311,58.73221207,36.64507598
535.25,44.14367676,58.63709259,36.66374816
535.5,44.06405258,58.10029602,37.32118378
535.75,43.89134979,58.06713867,37.5229477
536,43.85810471,58.04045105,37.80769043
536.25,44.10309982,58.09446716,37.83181915
536.5,43.6899147,58.03253174,38.2599289
536.75,43.75487518,58.06916809,38.83721924
537,43.73386765,57.7589798,39.10121612
537.25,42.8923912,57.71641922,39.11584168
537.5,42.94839859,57.54043198,39.86059571
537.75,42.96419144,57.9229126,40.18672486
538,42.9627533,56.84854889,40.48495788
538.25,43.05189133,56.728302,41.03878326
538.5,42.76205444,56.88208008,41.42559356
538.75,42.85200119,57.04153061,41.59762116
539,43.11043167,56.67208099,42.30089722
539.25,41.88119125,56.76463699,42.62617034
539.5,41.81764984,56.57907104,42.96180725
539.75,41.9510231,56.86328888,43.1426239
540,41.80678177,55.85671616,44.20908966
540.25,41.48129654,55.72896194,44.40628967
540.5,41.50021744,55.85692215,44.46273193
540.75,41.31955338,55.81675339,45.10639343
541,41.81202316,55.48672867,45.48117371
541.25,40.65803528,55.53731537,45.87903443
541.5,40.43361664,55.23719025,46.06999969
541.75,40.51514816,55.39601517,46.97562103
542,40.68700409,54.50575638,47.10653228
542.25,40.33740234,54.55450439,47.4714798
542.5,40.24772644,54.45274734,48.13572692
542.75,40.13499451,54.48373413,48.42734986
543,39.65990829,54.65024567,48.79189453
543.25,39.41947556,54.15309143,48.90094757
543.5,39.2311554,54.18199539,49.08379669
543.75,39.34263229,53.99829102,49.93105316
544,39.54460526,53.95388031,50.03997344
544.25,39.11775208,53.59109116,50.22392578
544.5,38.83478165,53.20124435,51.48971557
544.75,39.31882477,53.13227463,51.49930572
545,38.25432205,53.08862686,51.84333802
545.25,38.13006592,53.11435699,51.86316376
545.5,38.09833527,53.36294937,51.9795227
545.75,38.13850403,52.94386292,52.0815033
546,38.2032547,52.80617142,52.80743408
546.25,37.80080032,52.89217758,52.91098938
546.5,37.8833847,52.91199112,53.16604614
546.75,37.68828964,52.62930679,53.36863861
547,37.35709381,52.54930496,53.51524658
547.25,36.87337112,52.26588821,54.02996063
547.5,36.80382919,52.02371597,54.45835877
547.75,36.92092896,52.03040695,54.72669067
548,36.94821167,51.92271042,54.97989349
548.25,36.5208931,51.85900879,55.92534028
548.5,36.50060654,52.04158783,56.26225891
548.75,36.3087616,51.99646378,56.44490204
549,36.87369156,52.17999268,57.70272674
549.25,35.54417801,51.58968735,57.93921661
549.5,35.52001572,51.56583405,58.85771027
549.75,35.62104797,51.63923645,59.00416717
550,35.55337143,51.38236618,59.4521164
550.25,35.13567352,51.1654129,59.64078827
550.5,35.18546295,50.67250824,60.58157044
550.75,34.9729538,50.65651703,60.8760086
551,34.67829514,50.85725403,61.16108551
551.25,34.2426796,50.6551857,62.41919861
551.5,34.18889236,50.6380043,62.6085846
551.75,34.2852211,50.42871475,63.34451752
552,34.30421448,50.44244766,63.74938202
552.25,33.98154449,50.26399231,63.89458008
552.5,33.8456955,49.91588593,64.25650177
552.75,33.66867447,49.50908661,65.00234986
553,33.41267395,49.53126144,65.43356782
553.25,33.00304413,49.69052124,65.62370911
553.5,32.82715607,49.43379211,66.94672393
553.75,32.91901779,49.19660187,67.39902191
554,33.07837677,49.25635147,67.94830627
554.25,32.6505928,49.09746933,68.44757538
554.5,32.55776596,49.16830444,68.80970306
554.75,32.71178436,48.69448853,69.50540314
555,31.86053467,48.28359222,69.87249298
555.25,31.65224075,48.24482727,70.06771546
555.5,31.84674454,48.31319046,70.58722687
555.75,31.85392761,48.32717514,71.33351898
556,31.92970657,47.97676468,71.3340271
556.25,31.44947433,48.06904602,71.75674896
556.5,31.46931458,47.83218765,71.75765533
556.75,31.3141861,48.29692459,71.67024078
557,31.01092529,47.12982178,71.30246887
557.25,30.49050522,46.93425369,71.28844757
557.5,30.40441895,46.97624207,71.32815857
557.75,30.53424072,46.99428177,71.47815857
558,30.73457718,47.05012894,70.86725006
558.25,30.16883087,46.59815598,71.25175324
558.5,30.19126511,46.65686035,70.65467377
558.75,29.98491669,46.48154068,70.08149872
559,29.67852402,46.47459793,69.88936157
559.25,29.21876907,46.73346329,69.99620819
559.5,29.2260437,46.18462753,70.2333252
559.75,29.33354568,45.87159729,69.7403183
560,29.33480453,45.84985733,69.41088868
560.25,29.68579483,45.7287178,69.0813858
560.5,29.10525894,45.71079254,68.66429902
560.75,28.95960999,45.91995621,68.62474366
561,29.33552551,45.73714066,68.389682
561.25,28.7313652,45.84884262,68.46523133
561.5,28.35484695,45.38251495,68.66700898
561.75,28.25782013,45.38761902,68.26610412
562,28.31423187,45.2196846,68.23426208
562.25,28.51966476,45.38868713,67.86172027
562.5,28.10359573,44.8279953,67.11050262
562.75,27.85568619,44.49228287,67.0445755
563,27.94886017,44.41960526,67.16167602
563.25,27.140728,44.41661453,67.41905822
563.5,27.14363098,44.63626099,67.02641143
563.75,26.98293304,44.22389221,67.04584808
564,27.05260849,44.19085693,66.80542145
564.25,27.28269958,44.26945496,66.64793701
564.5,26.8490448,44.04291534,66.03607636
564.75,26.80721283,44.0851326,65.88784332
565,26.55340195,43.63518524,65.97521668
565.25,26.65348816,43.35024643,66.06631622
565.5,25.92111969,43.25526047,65.60496826
565.75,25.8155365,43.29028702,65.54999084
566,25.86507034,43.25405502,65.26341706
566.25,25.80558014,43.44910049,65.45656128
566.5,25.65920258,43.03324509,64.54832611
566.75,25.62646103,43.20441818,64.44567719
567,25.27073288,43.04528427,64.39220581
567.25,25.31147003,43.21746063,64.7080719
567.5,24.33664703,42.3694458,64.10247344
567.75,24.11039734,42.41969681,63.87652588
568,24.20978928,42.15076065,64.34745484
568.25,24.16326141,42.19316101,63.34423828
568.5,24.19057846,42.33311844,63.00819397
568.75,24.05919266,41.99584579,62.76115723
569,23.91723251,41.99639511,62.91964416
569.25,24.07858658,42.05532455,62.60971985
569.5,23.40444565,41.80087662,62.55534668
569.75,23.08946991,41.66041183,62.6031601
570,23.07722855,41.10018539,62.33293304
570.25,23.13674545,41.13415146,62.26886902
570.5,23.04542542,41.03681183,62.83710937
570.75,23.20054245,41.1341095,61.2583374
571,22.74728775,41.04578781,61.28377075
571.25,22.57582474,41.28366852,61.21376495
571.5,22.55644608,40.74993896,61.51363678
571.75,21.79578018,40.63313675,60.99148406
572,21.76023483,40.49892426,61.05592346
572.25,21.8666153,40.48123932,61.11567994
572.5,21.83468628,39.88632584,60.82410278
572.75,21.53705978,39.73776627,60.74775238
573,21.4062767,39.69461441,60.59459381
573.25,21.03096771,39.69910431,59.98639526
573.5,21.27141571,39.79193878,59.89704437
573.75,20.24847031,39.51329422,59.76811066
574,20.1554451,39.54712296,59.9635437
574.25,20.09516907,39.24817657,59.50719452
574.5,20.09389877,39.29296112,59.50048828
574.75,20.22764969,39.01652145,59.20789032
575,20.35738754,38.48281097,59.78371124
575.25,19.8274498,38.46141052,58.5405304
575.5,19.80679321,38.41205978,58.40902862
575.75,20.01633453,38.25720215,58.47632447
576,19.29101181,38.25392151,58.73589478
576.25,18.99093628,38.52389908,58.13156891
576.5,19.04636383,38.67248154,57.89832458
576.75,18.92762375,38.16723633,58.2175415
577,18.75650406,38.20089722,57.13542938
577.25,18.76205826,38.22825241,57.1217102
577.5,18.77067947,38.05973816,57.07048187
577.75,18.61227036,37.93434525,56.95628357
578,18.70956039,38.33124542,57.21324463
578.25,18.06292343,37.5545845,56.41684571
578.5,18.1110611,37.17261505,56.6680069
578.75,18.00018692,36.96840286,55.71876984
579,18.13929749,36.9857254,55.56118469
579.25,18.31880188,37.16560745,55.57755432
579.5,17.81657028,36.93525314,55.56911316
579.75,17.87962723,36.5203476,55.69923248
580,17.70060349,36.28906631,55.12639618
580.25,18.12189102,36.48752594,55.19579315
580.5,17.42023468,35.67186356,54.67079773
580.75,17.15098953,35.6337204,54.01869506
581,17.0878334,35.89942169,53.96926117
581.25,17.08948898,35.84770584,54.07969207
581.5,17.26502991,35.96958542,53.75619965
581.75,17.21876526,35.52700806,53.6367508
582,17.19286728,35.58468246,53.04246368
582.25,17.31266785,35.26717758,53.01326752
582.5,17.04863739,35.49618912,52.79993134
582.75,17.74840164,34.66328049,52.96380157
583,17.02627563,34.56769943,52.29150238
583.25,16.94152832,34.67074203,52.09230194
583.5,16.93405533,34.66130829,52.21704254
583.75,16.93780136,34.27676392,51.97547149
584,16.92988968,34.31898499,51.84334717
584.25,16.88175964,34.04587936,51.72485046
584.5,16.92874146,34.08926773,51.50505066
584.75,17.55957031,33.34207153,51.82173614
585,17.53213882,33.17948151,50.61178436
585.25,17.87501144,33.15946579,50.62416229
585.5,18.18386459,33.1257515,50.76021424
585.75,18.15921783,33.30509949,50.61436157
586,18.69940948,32.80287933,50.80046082
586.25,18.99174881,32.76755524,50.29139099
586.5,19.19220352,32.72633362,50.11802674
586.75,19.84873962,32.65217972,49.81339416
587,20.24107361,32.5192337,50.03555603
587.25,20.46960449,32.01421356,48.87881012
587.5,21.30124664,32.02444458,49.02667236
587.75,21.31737518,32.20622635,49.01743927
588,21.72345734,32.15177155,49.28325348
588.25,22.56056595,32.29105759,48.72234649
588.5,22.77274323,32.03933334,48.85538178
588.75,22.96868515,32.00251007,48.54156188
589,23.69948578,32.08148193,48.89399872
589.25,23.94036102,32.03731537,48.18941345
589.5,24.19116211,32.07941055,47.59736023
589.75,24.92390823,31.87849045,47.58404846
590,25.04312515,31.93014526,47.6345398
590.25,25.48623657,32.1819725,47.81437225
590.5,25.73773193,31.22599411,47.35623322
590.75,26.33059692,31.1434288,47.22606354
591,26.72754669,31.34929657,47.13379212
591.25,26.88183594,31.43444061,47.11794433
591.5,27.4991188,31.32360077,46.62234649
591.75,27.75689316,31.31808472,46.23706055
592,27.94779968,31.14835739,46.02983093
592.25,28.73443985,31.70221329,46.16124115
592.5,28.95091629,30.88332367,46.16153412
592.75,29.27368164,30.52022171,46.40294495
593,29.98605728,30.56216049,45.77428894
593.25,30.02145004,30.57691193,45.8079071
593.5,30.46312714,30.54029846,45.55923157
593.75,31.22366714,30.58407974,45.8544571
594,31.44284821,30.58052063,44.7418808
594.25,31.63124847,30.55084991,44.67268524
594.5,32.23601151,30.53756332,44.66558075
594.75,32.68811035,30.55312347,44.55088806
595,32.85722351,30.56368637,44.33154144
595.25,33.4845047,31.10098648,44.52761536
595.5,33.87750626,31.26912308,44.61876984
595.75,34.20306778,31.50640869,44.04488068
596,34.99243927,31.52651596,44.09160919
596.25,35.32312012,31.88327408,44.31592255
596.5,35.64421844,32.36434937,43.52573548
596.75,36.23287964,32.58434677,43.15988617
597,36.55569077,32.59653473,43.03640442
597.25,36.95313263,33.21716309,42.90785522
597.5,37.57963943,33.33721542,42.83516693
597.75,37.78731155,33.48893738,43.05696716
598,38.371521,33.7374649,43.21463928
598.25,38.88711548,34.19898605,42.59581604
598.5,39.34057236,34.52132797,42.47580871
598.75,40.00686264,34.6646843,42.45834046
599,40.39521027,35.25074768,41.95660858
599.25,41.27732468,35.52180862,41.56452026
599.5,41.56145096,35.80150604,41.42522736
599.75,42.10400009,35.95218658,41.43958283
600,42.58581161,36.66810226,41.63631592
600.25,42.9025116,36.84090805,41.42629853
600.5,43.80861282,37.00524139,41.2355484
600.75,43.86253738,37.05227661,41.01596832
601,44.11608505,37.58866119,41.11925812
601.25,44.30412674,37.90097809,40.34290008
601.5,45.10366058,38.23252869,40.26651764
601.75,45.2889328,38.39166641,40.34319763
602,45.36549377,39.14635086,40.41437072
602.25,45.46290588,39.25544357,40.25063782
602.5,45.60372543,39.46221542,40.06158142
602.75,45.62698364,39.5595665,39.91392974
603,45.6927681,40.11310577,39.4305954
603.25,45.16773224,40.35612488,39.16704712
603.5,44.98950195,40.65991211,39.08912201
603.75,45.32817841,40.75078964,39.09105835
604,44.3390274,40.90316391,39.22397461
604.25,44.27084351,41.60921097,39.06779938
604.5,44.35497284,41.69997787,38.86658478
604.75,44.41696167,41.85327148,38.71657104
605,44.21514893,42.06134415,39.06317597
605.25,44.13792419,42.90809631,38.04870758
605.5,43.91497421,42.9160881,37.96807709
605.75,43.95499802,43.20278168,38.16758881
606,43.71489716,43.21930313,38.01671905
606.25,43.39390182,43.31626892,38.06721038
606.5,43.24071503,43.40125275,38.08794251
606.75,43.20165634,44.00619507,37.74375916
607,43.53238297,44.09249115,37.56909485
607.25,43.03903198,44.30503845,37.86382141
607.5,43.05156708,44.47564697,36.85640717
607.75,42.83942795,44.47386551,36.82520599
608,42.55924225,44.59603882,36.84291688
608.25,42.10193634,45.02496719,36.84674836
608.5,42.1102562,45.38196564,36.80000153
608.75,42.11595535,45.60557556,36.80453339
609,42.08324051,45.81657791,36.82573242
609.25,42.07032776,46.60445023,36.85541382
609.5,41.87603378,46.88521576,36.86246338
609.75,41.61481476,47.03741837,36.89361877
610,41.32614136,47.86188126,36.88705445
610.25,40.97907639,48.08560562,36.89169158
610.5,40.9010849,48.28268051,36.86417083
610.75,40.81055832,49.04809189,36.87585755
611,40.88708115,49.17013931,36.8434616
611.25,41.08181,49.54343033,36.83259888
611.5,40.64441681,49.70065689,36.85592651
611.75,40.50635147,50.48464203,37.35946655
612,40.82419205,50.73000717,37.73799592
612.25,39.73516083,50.96757126,37.81193848
612.5,39.67329025,51.6246376,38.29506683
612.75,39.7153244,52.01599884,38.59607392
613,39.74685287,52.1738205,38.67342682
613.25,39.6236763,52.78709793,38.7231308
613.5,39.6387291,53.12448502,39.05384216
613.75,39.36537933,53.2454834,39.59431915
614,39.23575211,53.54708481,39.75580445
614.25,39.71217346,54.16862488,40.78190003
614.5,38.48145294,54.52797318,41.15521087
614.75,38.39714432,54.68642426,41.30308685
615,38.3813858,55.41183472,42.12468109
615.25,38.32201385,55.78893661,42.31215362
615.5,38.51425171,56.16585159,42.78727112
615.75,38.04993439,56.62358856,43.01186828
616,38.09347153,57.03964615,43.57311859
616.25,37.82610321,57.34141922,43.95702667
616.5,38.09836578,57.92116928,44.43137513
616.75,37.33616257,58.22707748,45.05034943
617,37.09282303,58.38976288,45.28063202
617.25,37.17937088,58.82268906,45.55398559
617.5,37.09136581,59.2684021,45.84526519
617.75,36.75213242,59.44459915,45.89155426
618,36.77627563,59.44502258,46.78672486
618.25,36.75817871,59.7972908,47.21777802
618.5,36.50799561,59.79804611,47.30893249
618.75,36.15769196,59.72520065,48.01573792
619,35.79796982,59.41872406,48.50588378
619.25,35.76104355,59.40703964,48.512883
619.5,35.85060501,59.44013214,48.7625885
619.75,35.76659393,59.56513214,48.92419739
620,35.53683853,59.43547821,49.8096634
620.25,35.48696899,59.05604172,49.99013214
620.5,35.26554871,59.37646103,50.17795258
620.75,35.11779404,58.87889481,50.28869477
621,34.53683853,58.40124893,51.35572357
621.25,34.44152069,58.24113464,51.53689728
621.5,34.45800781,58.33017349,51.74542694
621.75,34.50675201,58.527771,51.76777038
622,34.5710144,58.11693192,51.94119874
622.25,34.19441986,57.84240723,51.99312744
622.5,34.23707962,58.0603714,52.86583558
622.75,34.00468063,57.5678215,52.79708405
623,34.03150177,57.22024918,53.07064819
623.25,33.29603958,57.18728638,53.26691437
623.5,33.21047592,56.99140167,53.35073089
623.75,33.18253708,57.05435944,54.20507354
624,33.31964874,57.22250748,54.28981476
624.25,33.04892731,56.8884201,54.48661194
624.5,32.54604721,56.86188507,54.7261322
624.75,32.56618881,56.55143356,55.60732727
625,32.29892349,56.30238342,56.06457367
625.25,32.54085922,55.92541885,56.3528183
625.5,31.72714233,55.87047958,57.40389404
625.75,31.8045311,55.96806335,57.6553299
626,31.73423386,56.18254852,58.12510986
626.25,31.66485977,55.85534286,58.57452392
626.5,31.90988922,55.87154007,59.16226501
626.75,31.52582169,55.67118454,59.3993454
627,31.59624481,55.53994751,60.12837982
627.25,31.37651443,55.03006363,60.7108429
627.5,31.74609375,55.00613022,60.94331818
627.75,31.15081024,54.9065361,62.04394226
628,30.75045013,54.97934723,62.28148499
628.25,30.79943466,55.05526352,62.55187225
628.5,30.95034027,54.67080688,63.32532806
628.75,30.81706619,54.62499237,63.76457977
629,31.03746033,54.38618088,64.02075805
629.25,30.6099472,54.5471344,64.54308014
629.5,30.17427444,53.79027176,65.04526519
629.75,29.79639816,53.70473099,65.42946167
630,29.46209717,53.61132431,66.41738434
630.25,29.23928452,53.66017151,67.04523925
630.5,29.3321228,53.92339325,67.22217407
630.75,29.48321915,53.41872787,68.10943451
631,29.40081787,53.23043823,68.56228638
631.25,29.12577057,53.62287903,68.63233338
631.5,28.83135223,52.78686523,69.25610504
631.75,28.73283768,52.50682831,69.96510773
632,28.18368149,52.30096436,70.09445801
632.25,28.03182602,52.4330368,71.13197938
632.5,28.20335007,52.60435486,71.48075408
632.75,28.110466,52.17476654,71.56312866
633,28.31219482,52.12945557,71.60333405
633.25,27.85725784,52.16930008,71.74922333
633.5,27.69953156,51.94411087,71.46581726
633.75,27.73794937,51.89072418,71.90958709
634,26.96636963,52.36425781,71.3167694
634.25,26.93575668,51.0486145,71.26967468
634.5,26.86043549,51.06980896,70.79869537
634.75,26.80156326,51.01147079,70.23448333
635,26.93354797,51.07650757,70.09671479
635.25,26.96469879,51.26136398,70.20136414
635.5,26.64482498,50.82623672,69.99138794
635.75,26.46808624,50.87993622,70.39491119
636,26.47977066,50.92973328,69.91530304
636.25,25.74940109,50.68675232,69.55226441
636.5,25.64128113,50.62312698,69.1075882
636.75,25.55074692,50.49549484,68.62623596
637,25.67749023,49.98866272,68.56782074
637.25,25.86751175,49.91420364,68.68136444
637.5,25.39773178,49.71850967,68.24790344
637.75,25.40016174,49.80675888,67.78722382
638,25.11705017,49.96961975,67.6886444
638.25,24.82046127,49.58932877,67.47377014
638.5,24.40671921,49.58374023,68.08907776
638.75,24.38755035,49.3399086,66.85192566
639,24.48635483,49.81975937,66.88428955
639.25,24.31340027,48.78377533,66.99223481
639.5,24.46421051,48.67419052,67.20729217
639.75,24.02303696,48.73027039,66.77503051
640,23.86446762,48.72532654,66.88663788
640.25,24.29263687,48.94657898,66.54972839
640.5,23.44394684,48.44297409,66.55692901
640.75,23.06358719,48.24860382,65.66915131
641,22.94360733,48.51461792,65.71824188
641.25,23.1401825,47.61285782,65.67389374
641.5,23.08137512,47.60142517,65.89979554
641.75,22.72903061,47.55873489,65.30176849
642,22.77346039,47.46356964,65.1475525
642.25,22.58946609,47.67770386,64.86311646
642.5,22.12649918,47.26854706,64.51147614
642.75,21.84230042,47.01403809,64.02902069
643,21.68759155,47.22333908,63.83770752
643.25,21.61269379,46.4323082,63.85626526
643.5,21.72512436,46.30098724,64.07333221
643.75,21.86048126,46.3146286,63.52879486
644,21.39212418,46.3075943,63.51841278
644.25,21.21881866,46.41602707,63.08385314
644.5,21.23157501,45.93866348,63.8116745
644.75,20.51790237,45.99649429,62.3135788
645,20.39811325,45.82372284,62.24826965
645.25,20.56035233,45.55899811,62.32327423
645.5,20.52587891,45.01557922,62.26657104
645.75,20.29187012,44.97438431,62.21108551
646,20.22883987,45.06641006,61.85757751
646.25,19.94506836,44.79683304,61.9270523
646.5,20.07817078,44.69729233,61.88120728
646.75,19.26962662,44.20205307,61.65311279
647,19.20052719,44.17772293,61.62978058
647.25,19.06509781,43.99994278,61.61542511
647.5,19.17497253,43.92570877,60.79851838
647.75,19.36517715,44.13650131,60.8703415
648,18.82921219,43.57625198,60.70782166
648.25,18.8342514,43.41025162,60.65485382
648.5,18.65657806,43.51420212,60.8730423
648.75,18.86119843,43.31289291,60.63243256
649,18.36353302,43.20278931,60.78221741
649.25,18.1240387,43.10404205,60.95852966
649.5,18.15650177,42.92087555,60.33674927
649.75,18.36916351,43.18478012,60.39002381
650,18.26374054,42.24227524,60.08095093
650.25,18.60732651,42.17648697,59.30901947
650.5,18.41380692,42.18680191,59.30589294
650.75,18.4706459,42.30017853,59.43578796
651,18.29245377,42.17863464,59.4190567
651.25,18.37707138,42.33371735,59.60633698
651.5,17.70307922,41.90949249,59.01811981
651.75,17.65331268,41.76502228,59.00388336
652,17.71181488,41.5111618,59.00038604
652.25,18.01643372,41.69629669,58.37979583
652.5,17.77859879,41.08401871,57.87701111
652.75,17.81856155,40.73234177,57.96174774
653,17.6397934,40.8555603,58.03934784
653.25,17.91933441,40.84786606,57.58916932
653.5,17.39339447,41.0693779,57.60984649
653.75,16.95705032,40.60195541,57.31996307
654,17.01194763,40.71281815,56.91925506
654.25,17.04831314,40.45130157,56.48936005
654.5,17.04753113,40.74499893,56.49591522
654.75,16.99360275,40.15784454,56.27893982
655,17.02924347,39.7551651,56.58688202
655.25,17.09860229,39.66446686,56.08586884
655.5,17.62448883,39.65337372,55.89903718
655.75,17.68099976,39.69544983,56.40035706
656,17.98713303,39.84531021,54.98713531
656.25,18.32323837,39.46352768,54.92936096
656.5,18.26551437,39.35505295,54.84304962
656.75,18.59734344,39.2781601,54.75266418
657,19.05195236,39.26495361,54.56169433
657.25,19.2465744,38.85195541,54.43444519
657.5,19.44930267,38.57688904,54.1856369
657.75,20.01535034,38.53088379,54.24012451
658,20.49178314,38.35819244,54.21764374
658.25,20.65935898,38.46770096,53.49344788
658.5,21.35916519,38.4679451,53.52072601
658.75,21.47830963,38.66912079,53.41853485
659,21.76796722,38.14524078,53.36252288
659.25,22.32956314,38.17325592,53.55353394
659.5,22.74506378,37.96602631,53.29946136
659.75,22.94184113,38.21204758,53.50786285
660,23.078228,37.89393997,52.95857849
660.25,23.82584763,37.28490067,52.97814788
660.5,23.9963913,37.2272377,52.62467651
660.75,24.22707748,37.22131729,52.29997559
661,24.7436676,37.12574005,51.80488129
661.25,25.20221329,36.9429512,51.77855988
661.5,25.5212326,37.10634613,51.84498596
661.75,26.14351273,37.1823082,51.64967651
662,26.34758759,36.70406723,51.77315369
662.25,26.57493591,36.74300766,51.48144836
662.5,27.16770935,36.57481003,51.504982
662.75,27.46185684,36.92993546,51.15411988
663,27.78486633,36.27144623,50.68776856
663.25,27.92861176,35.96657181,50.30332031
663.5,28.66196823,35.86367035,50.22523956
663.75,29.0979805,35.75654602,50.43699188
664,29.2814064,35.69597244,50.19198304
664.25,30.00177765,35.88080597,50.17088471
664.5,30.26752472,36.0121994,50.15259704
664.75,30.61011124,35.49651337,49.93179474
665,31.17554474,35.55695343,49.52214203
665.25,31.53173065,35.39650726,49.0670929
665.5,31.62253189,35.38195038,49.05160675
665.75,32.15713501,34.96384048,49.1834198
666,32.75731659,34.63710022,49.32873688
666.25,32.91695786,34.5210228,48.84694519
666.5,33.62005997,34.53298569,48.53043823
666.75,34.0183754,34.69692993,48.45836334
667,34.22178268,34.52191544,48.09602051
667.25,34.98540878,34.362957,47.71079864
667.5,35.30828857,34.42015076,47.72849579
667.75,35.47242355,34.1799736,47.71016693
668,36.30907059,34.26604843,47.59496155
668.25,36.42578506,33.6190834,47.21201935
668.5,36.73523712,33.55543137,47.23540192
668.75,36.9606514,33.61933136,47.03627014
669,37.56697845,33.67864227,46.9649414
669.25,37.76186371,33.54219818,46.57533416
669.5,37.9592514,33.38465118,46.08193817
669.75,38.6917038,33.26160812,45.98390351
670,38.75760651,33.47564697,45.9345337
670.25,38.91221237,32.8588295,45.9911499
670.5,39.15183258,32.63920593,46.26879272
670.75,39.9252243,32.57426834,45.65844269
671,40.1526947,32.57588196,45.77180328
671.25,40.49416351,32.68664551,45.62893982
671.5,41.04325485,32.55649948,45.39541626
671.75,41.51568985,32.38882065,45.32994232
672,41.81410599,32.2638092,44.97871856
672.25,41.97297668,32.55264664,44.83412476
672.5,42.75913239,31.89088058,44.64531556
672.75,42.96115494,31.70725632,44.57975464
673,43.18314362,31.64006424,44.60884094
673.25,43.89687729,31.80632401,44.55160675
673.5,44.28154755,31.68059921,44.5070755
673.75,44.46966171,31.72267532,44.36135101
674,45.2852211,31.73995209,44.75110931
674.25,45.49230957,31.45313263,44.07697907
674.5,45.72177124,31.30757904,44.0870636
674.75,45.9734726,31.55318451,43.78971406
675,45.92700195,31.05630875,43.5035431
675.25,45.60632324,30.71367264,43.08183746
675.5,45.68447876,30.68767166,42.96903991
675.75,45.60982132,30.70243073,43.16304474
676,44.81849289,30.70562363,43.16128693
676.25,44.6011734,30.66666794,43.42657471
676.5,44.51158905,30.67044449,42.75722351
676.75,44.65814209,30.68811035,42.82924805
677,44.84521103,30.71284485,42.59912567
677.25,44.34758377,30.71871948,42.15863342
677.5,44.1831665,30.74658585,41.6993866
677.75,44.12960052,30.74468231,41.55893555
678,43.5092392,30.73921204,41.54774322
678.25,43.44494247,30.74307632,41.84990387
678.5,43.35305786,30.72014236,41.41896058
678.75,43.43668365,30.72988129,41.34854279
679,43.62456894,30.70288467,41.38677062
679.25,43.11401749,30.6938324,41.13581086
679.5,42.91253281,30.71327209,40.28384857
679.75,43.12499237,31.13288879,40.26321258
680,42.41142273,31.35411835,40.12147522
680.25,42.2794075,31.44832993,40.25147095
680.5,42.08790588,31.50994873,40.22037506
680.75,42.15582275,31.91255569,40.18208312
681,42.37836456,32.16339493,39.90726013
681.25,41.97054291,32.22785568,40.03866119
681.5,41.61942673,32.26927567,39.59871368
681.75,41.38805771,32.54486847,39.68686981
682,40.92864609,32.99526596,39.01002044
682.25,40.8673172,33.12983704,38.95203552
682.5,40.83227921,33.4542923,38.81567231
682.75,40.50106049,33.98491669,39.20692291
683,40.11880875,34.29600906,39.1740921
683.25,40.12720108,34.41923904,39.56359864
683.5,39.82394409,35.10390091,39.17338256
683.75,40.37269974,35.26012802,39.02496643
684,39.3535614,35.65605927,38.8591095
684.25,39.28843307,35.84322357,39.48244171
684.5,39.20540619,36.31093216,38.43731232
684.75,39.2074585,36.63085556,38.1013092
685,39.39795303,36.92939377,38.01386261
685.25,38.98779297,37.02614594,38.17596131
685.5,39.00621796,37.54195786,38.62122344
685.75,38.86362839,37.73386002,38.2651062
686,38.39698029,37.96165466,38.28388367
686.25,38.10788345,38.20438766,38.91372528
686.5,37.99267197,38.24296188,37.87781066
686.75,38.08249283,38.98893738,37.41157379
687,38.04044724,39.34814835,37.38934478
687.25,37.86626434,39.42411041,37.45291901
687.5,37.70747375,39.49770737,37.4487259
687.75,37.49186325,40.01311493,37.3680725
688,37.02663422,40.42156982,37.303125
688.25,36.55066299,40.4274025,37.3684021
688.5,36.37166977,40.63549042,37.47707977
688.75,36.45415878,40.77016449,37.53950958
689,36.62737656,41.50805283,37.09532318
689.25,36.19052124,41.65844345,37.06021728
689.5,36.20978165,41.81496048,37.47823333
689.75,36.26221466,41.90724564,37.56820679
690,35.65307617,42.42813873,37.80465546
690.25,35.352108,42.79643631,38.56029968
690.5,35.20171356,42.9474144,38.61307984
690.75,35.10363007,43.12118912,39.05547638
691,35.28049469,43.13980865,39.73548889
691.25,35.37058258,43.28433228,40.0482788
691.5,34.95521164,43.3276062,40.98663482
691.75,34.98983002,44.05486298,41.19015198
692,34.78126907,43.99757004,41.38827667
692.25,34.83727264,44.22554016,41.59929656
692.5,34.37010193,44.43561935,42.46674958
692.75,34.03646088,44.38909531,42.73760376
693,33.35451126,44.45894241,43.86871033
693.25,28.60313797,45.17089462,44.15942688
693.5,20.40901566,45.2415123,44.43467102
693.75,10.57300186,45.40550995,45.02559356
694,6.108074188,45.60511017,45.1397461
694.25,6.082214355,46.33943939,45.53330383
694.5,5.707912445,46.72047806,45.71889038
694.75,5.199020386,46.96068192,46.36182403
695,4.709159851,47.6858902,46.80481567
695.25,4.628452301,47.83657837,47.21537018
695.5,4.713878632,48.04610825,48.00591431
695.75,4.571048737,48.43759155,48.09819488
696,4.633670807,48.81210327,48.29051514
696.25,4.356559753,49.30188751,48.51518096
696.5,4.121185303,49.4994545,48.52413482
696.75,4.009216309,50.10698318,48.66427918
697,3.379425049,50.59236908,49.34001618
697.25,3.245342255,50.78609848,49.43440704
697.5,3.381847382,50.97159958,49.84380341
697.75,3.537265778,51.70328522,50.06114959
698,3.088336945,51.90123749,50.15869446
698.25,2.854576111,52.12656021,50.33747406
698.5,2.799945831,52.77110672,51.03566437
698.75,2.185325623,53.13714981,51.15309449
699,2.134532928,53.35063171,51.32920532
699.25,2.129558563,53.78590012,51.60913697
699.5,2.231998444,54.20438766,51.66692504
699.75,1.83978653,54.52455139,51.99505463
700,1.869117737,54.71840668,52.68411254
700.25,1.631561279,55.34782028,52.8250351
700.5,1.440799713,55.87103271,52.99154206
700.75,0.887096405,56.01847839,53.17185516
701,0.851715088,56.75786209,53.98644104
701.25,0.950443268,57.13523865,54.563031
701.5,0.898799896,57.19361115,54.76033631
701.75,1.051509857,57.71342087,55.75124816
702,0.586299896,58.30425644,56.35036926
702.25,0.431770325,58.41204834,57.18771973
702.5,0.549057007,59.11410522,57.43836365
702.75,0.027317047,59.27664948,57.8111618
703,0.363975525,59.56729507,58.42790222
703.25,0.395019531,59.63594055,59.04051818
703.5,0.298381805,59.66944504,59.27303009
703.75,0.355815887,59.79101944,60.21764374
704,0.197170258,59.55484772,60.35624543
704.25,0.66828537,59.92465591,61.28311615
704.5,0.835720062,59.43064117,61.81322479
704.75,0.535129547,59.39139557,62.2623642
705,1.559963226,59.16903687,62.73550873
705.25,1.635040283,58.99891281,63.2917511
705.5,1.749053955,58.52873611,63.75891724
705.75,,58.41392899,63.91430512
706,,58.50113678,64.74341125
706.25,,58.32615662,64.97071838
706.5,,58.66242599,65.95242462
706.75,,58.26275253,66.48482666
707,,57.96022034,66.79585877
707.25,,57.58965683,67.54637146
707.5,,57.24071884,67.88048401
707.75,,57.18852997,68.09083099
708,,57.13985062,68.26526184
708.25,,57.23447037,69.24582824
708.5,,56.87325287,69.4738266
708.75,,56.48935318,69.72080842
709,,56.40720367,69.74292298
709.25,,56.22814178,69.83721772
709.5,,56.74089813,70.66722565
709.75,,55.70993805,70.72058258
710,,55.8288269,70.96809082
710.25,,55.73690796,71.23705902
710.5,,55.82686234,71.176474
710.75,,56.00607681,71.19264679
711,,55.64585876,71.29729614
711.25,,55.7388649,71.37257538
711.5,,55.45810699,70.91910553
711.75,,55.46410751,70.637883
712,,54.72429276,70.53251495
712.25,,54.76520157,69.8734726
712.5,,54.77791214,69.7682373
712.75,,54.72824478,69.93561401
713,,54.91649628,69.76820069
713.25,,54.41814041,69.47991028
713.5,,54.28962708,69.53871002
713.75,,54.05259705,69.22426758
714,,53.75956345,69.54394226
714.25,,53.35751724,68.74530487
714.5,,53.1980896,68.35990906
714.75,,53.21355438,68.19236755
715,,53.19293594,68.36456909
715.25,,53.39444351,68.20443878
715.5,,52.94066238,68.05512085
715.75,,52.93201065,68.19211121
716,,52.56987762,67.89968719
716.25,,53.17639542,68.13118744
716.5,,51.92798233,67.22893067
716.75,,51.87355804,67.11974945
717,,51.93606186,67.06582489
717.25,,51.8888092,67.11421967
717.5,,51.92954254,67.24775849
717.75,,51.84257126,66.90867005
718,,51.54798126,66.50994415
718.25,,51.60587692,66.10121612
718.5,,51.56767273,65.71845245
718.75,,51.37759399,65.74259491
719,,51.35815048,65.55709992
719.25,,51.34618759,65.66410217
719.5,,50.66543198,65.92759094
719.75,,50.72528458,65.33696594
720,,50.63086319,65.04347992
720.25,,50.58985138,65.4440094
720.5,,50.54571152,64.20570832
720.75,,50.72753525,64.18645936
721,,50.52702713,63.91820984
721.25,,50.65184784,64.25608979
721.5,,50.79877472,64.27519226
721.75,,50.28062439,64.34614105
722,,50.32501984,63.66029663
722.25,,50.06745911,63.75006866
722.5,,49.9599762,63.40924987
722.75,,49.42418289,63.73103942
723,,49.42157745,62.62275696
723.25,,49.5298233,62.48449402
723.5,,49.51588058,62.54523925
723.75,,49.67194748,62.3735962
724,,49.18176651,62.58748627
724.25,,49.1699028,62.59397278
724.5,,49.16698837,62.70933838
724.75,,48.64982986,62.16730042
725,,48.30759048,62.23491211
725.25,,48.23084259,62.17400665
725.5,,48.30145645,61.94620972
725.75,,48.3661232,62.43500976
726,,47.99097443,60.97055053
726.25,,48.00820541,60.92149658
726.5,,47.76663589,61.06252441
726.75,,47.43271255,60.69044952
727,,47.07446671,60.82541198
727.25,,47.07992935,60.6565155
727.5,,47.13022995,61.0316803
727.75,,46.89911652,59.75764618
728,,47.15573502,59.72956696
728.25,,46.73822403,59.67111968
728.5,,46.58253098,59.642807
728.75,,47.00029755,59.90089416
729,,45.82261276,59.2252945
729.25,,45.77446747,59.35466766
729.5,,45.70254135,58.33325042
729.75,,45.62722015,58.22109376
730,,45.65431976,58.27467041
730.25,,45.46807861,58.33435822
730.5,,45.36203766,58.46549377
730.75,,45.15469742,57.95443268
731,,45.20010376,57.57447052
731.25,,45.18136978,56.82210846
731.5,,44.57787323,56.70180817
731.75,,44.60060501,56.8295288
732,,44.51544571,56.79409332
732.25,,44.46876907,56.42192231
732.5,,44.35379791,56.28327942
732.75,,44.62794495,56.20888367
733,,44.4162178,55.99334106
733.25,,44.58988571,55.81195679
733.5,,44.13214874,55.13002166
733.75,,44.14845657,55.12673492
734,,43.85389709,54.98392181
734.25,,43.58331299,55.24547424
734.5,,43.17073441,54.93736724
734.75,,43.1487999,54.79116668
735,,43.19257736,54.62226104
735.25,,43.20415497,54.58743439
735.5,,43.04139709,54.53962555
735.75,,43.14429474,53.5472992
736,,42.90120697,53.46820679
736.25,,42.92081833,53.50456237
736.5,,42.62843323,53.86549987
736.75,,42.23980713,53.27355652
737,,41.91943359,53.32041779
737.25,,41.8543663,53.37308807
737.5,,41.82341385,53.11263886
737.75,,42.03082657,53.05779877
738,,41.82665253,52.20913697
738.25,,41.80907059,52.2001007
738.5,,41.79383087,52.34245147
738.75,,41.60982895,52.15442047
739,,41.26845169,51.79497986
739.25,,40.88924408,51.73498993
739.5,,40.87633896,51.33920746
739.75,,40.98618317,51.42212677
740,,40.90901947,50.22789001
740.25,,41.10728073,50.05209503
740.5,,40.70578766,50.5180893
740.75,,40.44203186,50.82034607
741,,40.38196945,50.32687684
741.25,,40.08001709,50.4155365
741.5,,39.75899887,50.11769256
741.75,,39.77374649,50.78292389
742,,39.75847244,49.33526459
742.25,,39.66246796,49.14562684
742.5,,39.94132996,49.11647644
742.75,,39.34334946,49.2868515
743,,39.36283493,49.07445832
743.25,,39.19689178,48.89386597
743.5,,39.13745117,48.89395294
743.75,,38.81277847,48.58443604
744,,38.40161514,48.26143799
744.25,,38.31991959,47.56885986
744.5,,38.27877808,47.35366974
744.75,,38.32595825,47.38939362
745,,38.24911118,47.0439743
745.25,,38.55732727,47.00449676
745.5,,38.04870224,46.7966217
745.75,,38.1431694,47.34421692
746,,38.02411652,45.81882935
746.25,,37.82951355,45.87014465
746.5,,37.77495193,45.77418823
746.75,,37.48226547,45.80352173
747,,37.36177063,45.69556732
747.25,,37.20442963,45.37846528
747.5,,37.07905197,45.46936798
747.75,,37.14979553,45.16247863
748,,37.17403412,45.17746582
748.25,,37.12633896,45.77690735
748.5,,37.08922958,44.77925262
748.75,,36.96779251,44.42193604
749,,37.29259109,44.33254394
749.25,,36.73081589,44.25674743
749.5,,36.73921967,44.43182374
749.75,,36.49142838,44.3225647
750,,36.80066299,44.45818176
750.25,,36.25295258,43.89595642
750.5,,35.90153122,43.92044677
750.75,,35.80753326,43.62728576
751,,35.96920395,44.08892212
751.25,,35.96773911,43.01281128
751.5,,36.18881226,42.68923187
751.75,,35.63101959,42.7773468
752,,35.69104004,43.04858551
752.25,,35.49927139,42.5630539
752.5,,36.05317688,42.66290588
752.75,,35.13219452,42.37096253
753,,34.74948883,42.00372162
753.25,,34.63244629,41.4474289
753.5,,34.62311935,41.41886902
753.75,,34.87491989,41.48223725
754,,34.51580048,41.62635956
754.25,,34.45711899,41.05289154
754.5,,34.48897552,40.87165832
754.75,,34.27984238,41.21489868
755,,34.63962936,40.42780609
755.25,,33.56987381,40.00981292
755.5,,33.55267715,39.96672364
755.75,,33.43456268,40.07648162
756,,33.54289246,39.75052643
756.25,,33.51697922,39.65565032
756.5,,33.48506927,39.37286682
756.75,,33.25605011,39.83383026
757,,33.36555099,38.95565644
757.25,,32.99892807,38.55657349
757.5,,33.07794952,38.61400452
757.75,,33.07239151,38.59279632
758,,32.50835037,38.88914338
758.25,,32.4600296,38.53987884
758.5,,32.34639359,38.24620972
758.75,,32.67243576,38.36573182
759,,32.64507675,37.49530334
759.25,,32.96966553,37.49368286
759.5,,32.64448547,37.93828583
759.75,,32.52080536,37.77912598
760,,32.5570488,38.20380707
760.25,,32.38259125,37.75214081
760.5,,32.90203476,37.80850982
760.75,,32.0310936,37.66972046
761,,31.751091,37.57289429
761.25,,31.67821884,37.83667602
761.5,,31.81330109,37.11776734
761.75,,32.18435287,37.11258088
762,,31.8875885,37.06052856
762.25,,31.90323639,37.08690948
762.5,,31.78797531,37.10097656
762.75,,32.4281044,37.18213806
763,,31.56484222,37.1210495
763.25,,31.17631149,37.14736633
763.5,,31.15778732,37.16119996
763.75,,31.21076584,37.2017395
764,,31.20727158,37.13155975
764.25,,31.14006042,37.13608704
764.5,,31.0859375,37.16370392
764.75,,31.14033508,37.06181946
765,,31.21157074,37.54535981
765.25,,31.23089981,37.84961243
765.5,,31.28292465,37.91220703
765.75,,30.91276932,38.39962006
766,,30.8835144,38.76562043
766.25,,31.23186111,38.90063324
766.5,,31.30683899,39.06830749
766.75,,31.50387955,39.14642945
767,,32.13358307,39.70840302
767.25,,32.17756653,40.20432128
767.5,,32.13697815,40.27250062
767.75,,32.54623032,41.16447601
768,,33.11290741,41.55938873
768.25,,33.37356567,41.85455474
768.5,,34.15552902,42.78583831
768.75,,34.32512665,42.86533813
769,,34.49023056,43.19783935
769.25,,34.66608047,44.0066391
769.5,,35.38895798,44.86414948
769.75,,35.6146698,45.23625641
770,,35.7293663,45.84093475
770.25,,36.55725861,46.21779785
770.5,,36.7995224,46.2896164
770.75,,37.02889252,47.10419311
771,,37.52132797,47.29610596
771.25,,37.61645508,47.6912796
771.5,,37.94441986,47.71767883
771.75,,38.09907532,48.61906128
772,,38.63485336,49.01144714
772.25,,39.00401306,49.1956604
772.5,,39.20291901,50.19331512
772.75,,39.34614182,50.18903503
773,,40.00492859,50.4933197
773.25,,40.08182907,50.51204681
773.5,,40.24209595,50.70168457
773.75,,40.42931747,51.6815094
774,,40.43677902,51.59770661
774.25,,40.55356598,52.10661622
774.5,,41.11668015,52.17115174
774.75,,41.1953392,52.32606811
775,,41.24318695,52.42385101
775.25,,41.53650284,52.87419433
775.5,,41.71762466,53.36867524
775.75,,41.79891205,53.27204132
776,,41.94789505,53.6357071
776.25,,42.52972031,53.71392517
776.5,,42.62757874,53.83498078
776.75,,42.77433777,53.95790863
777,,43.00761414,54.71192779
777.25,,43.05577087,54.70746002
777.5,,43.15762711,55.07897644
777.75,,43.32921219,55.10947266
778,,43.90342712,55.86662292
778.25,,44.02086258,56.15185547
778.5,,44.15961838,56.90252381
778.75,,44.3098793,57.76757354
779,,44.98870087,58.16419373
779.25,,45.4691925,58.47143096
779.5,,45.63361359,59.43287659
779.75,,46.45937347,59.5526001
780,,46.59625626,59.84751892
780.25,,46.95864105,60.67165832
780.5,,47.65643311,61.16449585
780.75,,47.86530304,62.30635529
781,,48.17596817,62.59084168
781.25,,48.68991852,62.85619812
781.5,,49.20043182,63.87507476
781.75,,49.39419174,64.07559356
782,,50.18136978,64.37007294
782.25,,50.29687119,64.86625213
782.5,,50.6085968,65.48144074
782.75,,51.06926346,65.97470856
783,,51.51102066,66.93568726
783.25,,51.8853035,67.45536347
783.5,,52.27959061,67.57472076
783.75,,52.74312592,68.06895446
784,,53.13243103,68.6634018
784.25,,53.26192093,68.96680756
784.5,,53.95284271,69.74951935
784.75,,54.14226532,69.99960022
785,,54.37918854,70.28968506
785.25,,54.96035385,71.38422089
785.5,,55.40402222,71.63824768
785.75,,55.66321564,71.85455017
786,,56.28864288,71.93198548
786.25,,56.56707001,72.24846497
786.5,,56.74235916,72.17582702
786.75,,56.8877182,72.20711975
787,,57.70485687,71.65115204
787.25,,57.8948555,71.61157837
787.5,,57.89152145,71.44489289
787.75,,58.10067368,71.81064606
788,,58.11910248,70.72747193
788.25,,58.19768143,70.55822296
788.5,,58.88935471,70.47039642
788.75,,58.93381882,70.4897461
789,,59.14007568,70.7144806
789.25,,59.36421585,70.12900543
789.5,,59.31372833,70.2611618
789.75,,59.32720566,70.31127778
790,,59.49879456,69.48838349
790.25,,59.41441345,69.07945404
790.5,,59.47714615,69.03612214
790.75,,59.09925461,68.92427215
791,,58.8649025,68.90644684
791.25,,58.77709579,69.10802765
791.5,,58.22789383,65.57726898
791.75,,58.14019775,55.07774506
792,,58.27967834,35.08678436
792.25,,58.14016724,33.91143952
792.5,,57.90024185,33.70843048
792.75,,57.89992523,33.50224
793,,57.94892502,33.46162262
793.25,,57.68688965,33.06811524
793.5,,57.95328522,32.84026794
793.75,,57.28775406,33.31056518
794,,56.96659088,32.0317978
794.25,,56.82697296,32.04594269
794.5,,56.97047424,32.02266998
794.75,,56.83703232,31.58162842
795,,56.64920425,31.4473114
795.25,,56.71260071,31.89879456
795.5,,56.82675934,30.50104523
795.75,,56.58307266,30.40838012
796,,56.77598953,30.54679412
796.25,,56.02410889,30.3704773
796.5,,55.93312454,30.1203186
796.75,,55.88818741,29.78708954
797,,55.92851639,29.4097229
797.25,,56.03979874,28.72677155
797.5,,55.63352966,28.72572785
797.75,,55.75722504,28.7136795
798,,55.42495346,28.90558777
798.25,,55.08434677,28.35529632
798.5,,54.76537704,28.11023712
798.75,,54.78549576,27.23058472
799,,54.6309166,27.1434494
799.25,,54.72008514,27.07038575
799.5,,54.93965912,27.19754334
799.75,,54.44747162,27.40316162
800,,54.42695999,26.88444214
800.25,,54.20289993,26.55090637
800.5,,54.5366745,26.29874725
800.75,,53.50475693,25.7878601
801,,53.48871613,25.72158966
801.25,,53.26517487,25.7810257
801.5,,53.54674149,25.35907745
801.75,,53.56266022,
802,,53.62178421,
802.25,,53.05024719,
802.5,,53.19844055,
802.75,,53.12505722,
803,,52.84104156,
803.25,,53.10919952,
803.5,,52.1856308,
803.75,,52.07041168,
804,,52.12103271,
804.25,,51.97799683,
804.5,,52.15623856,
804.75,,52.16164398,
805,,52.06818771,
805.25,,52.25778198,
805.5,,51.80608368,
805.75,,51.86242676,
806,,51.81167221,
806.25,,51.62184143,
806.5,,52.0291748,
806.75,,50.80879211,
807,,50.76791382,
807.25,,50.88543701,
807.5,,50.75520325,
807.75,,50.5753746,
808,,50.68784332,
808.25,,50.54709625,
808.5,,50.85973358,
808.75,,49.79803848,
809,,49.77463913,
809.25,,49.72593307,
809.5,,49.70233917,
809.75,,49.9174118,
810,,49.47251129,
810.25,,49.35441208,
810.5,,49.46222305,
810.75,,48.61104202,
811,,48.51757813,
811.25,,48.56222534,
811.5,,48.61196518,
811.75,,48.72124481,
812,,48.29536057,
812.25,,47.97872543,
812.5,,48.11640167,
812.75,,47.35175705,
813,,47.25150681,
813.25,,47.35794067,
813.5,,47.3284111,
813.75,,47.01826859,
814,,46.90273285,
814.25,,46.84073639,
814.5,,46.66111755,
814.75,,46.50996399,
815,,46.02877045,
815.25,,45.94168472,
815.5,,45.93894577,
815.75,,45.81993484,
816,,46.0378952,
816.25,,45.78113937,
816.5,,45.65930557,
816.75,,45.51855087,
817,,45.48952866,
817.25,,45.44968796,
817.5,,44.75815201,
817.75,,44.62274933,
818,,44.55683899,
818.25,,44.58713531,
818.5,,44.88791656,
818.75,,44.39463043,
819,,44.43368149,
819.25,,44.47757339,
819.5,,44.26053238,
819.75,,44.21483231,
820,,43.54171753,
820.25,,43.50761414,
820.5,,43.50008392,
820.75,,43.61870956,
821,,43.46201706,
821.25,,43.16248322,
821.5,,43.11249161,
821.75,,42.78267288,
822,,42.85177231,
822.25,,41.85657501,
822.5,,41.85562897,
822.75,,41.71007919,
823,,42.09840775,
823.25,,42.35028839,
823.5,,41.93906403,
823.75,,42.01294708,
824,,41.7647438,
824.25,,42.31910324,
824.5,,41.11272049,
824.75,,40.95468903,
825,,40.89820099,
825.25,,40.93039703,
825.5,,41.07237625,
825.75,,40.89538193,
826,,40.74488831,
826.25,,40.74496078,
826.5,,40.48703003,
826.75,,40.21786499,
827,,39.64071655,
827.25,,39.46139145,
827.5,,39.49140549,
827.75,,39.49116135,
828,,39.20331192,
828.25,,39.17041397,
828.5,,38.99718475,
828.75,,39.4535141,
829,,38.18235779,
829.25,,38.22512054,
829.5,,38.14515686,
829.75,,38.16960144,
830,,38.20562363,
830.25,,38.07963943,
830.5,,37.81538773,
830.75,,37.89113998,
831,,37.63539886,
831.25,,37.64788818,
831.5,,38.14742279,
831.75,,37.31604385,
832,,37.01828003,
832.25,,36.94378662,
832.5,,36.94564056,
832.75,,36.88062286,
833,,37.02651978,
833.25,,36.93547058,
833.5,,37.0484848,
833.75,,36.57996368,
834,,36.60037231,
834.25,,36.35607147,
834.5,,36.74076843,
834.75,,35.8440094,
835,,35.68241882,
835.25,,35.57435989,
835.5,,35.647789,
835.75,,35.87382126,
836,,35.46921158,
836.25,,35.55242157,
836.5,,35.30913544,
836.75,,35.00310135,
837,,34.53952408,
837.25,,34.51572418,
837.5,,34.62503815,
837.75,,34.56853104,
838,,34.68863297,
838.25,,34.21074295,
838.5,,34.05971527,
838.75,,34.3457489,
839,,33.68983841,
839.25,,33.34151077,
839.5,,33.30560303,
839.75,,33.39706802,
840,,33.35932159,
840.25,,33.12543869,
840.5,,33.04637527,
840.75,,32.81072235,
841,,33.19485855,
841.25,,32.46304703,
841.5,,32.13047791,
841.75,,32.1783371,
842,,32.1606636,
842.25,,32.40761948,
842.5,,32.09665298,
842.75,,32.1165657,
843,,31.87184143,
843.25,,31.97144318,
843.5,,31.24608612,
843.75,,31.24473572,
844,,31.61523819,
844.25,,31.48260498,
844.5,,31.83650589,
844.75,,31.46011734,
845,,31.45390701,
845.25,,31.50709152,
845.5,,31.39143372,
845.75,,31.31074524,
846,,31.53056335,
846.25,,30.93147278,
846.5,,30.92715073,
846.75,,30.8837738,
847,,30.9057579,
847.25,,30.91748047,
847.5,,30.93470001,
847.75,,30.98511505,
848,,30.93420792,
848.25,,30.95613861,
848.5,,30.96766663,
848.75,,31.00144958,
849,,30.94296646,
849.25,,30.9467392,
849.5,,30.96975327,
849.75,,30.88484955,
850,,30.89540863,
850.25,,31.28779984,
850.5,,31.54134369,
850.75,,31.59350586,
851,,31.99968338,
851.25,,32.30468369,
851.5,,32.41719437,
851.75,,32.55692291,
852,,32.62202454,
852.25,,33.09033585,
852.5,,33.38847351,
852.75,,33.50360107,
853,,33.56041718,
853.25,,34.30373001,
853.5,,34.63282394,
853.75,,34.87879562,
854,,35.65486526,
854.25,,35.72111511,
854.5,,35.99819946,
854.75,,36.67219925,
855,,37.12804413,
855.25,,37.38679123,
855.5,,37.69688034,
855.75,,38.20077896,
856,,38.51483154,
856.25,,38.57468033,
856.5,,39.25349426,
856.75,,39.41342163,
857,,39.742733,
857.25,,39.76473236,
857.5,,40.51836395,
857.75,,40.5158844,
858,,40.84287262,
858.25,,40.99638367,
858.5,,41.8277626,
858.75,,41.82419586,
859,,42.07776642,
859.25,,42.09337234,
859.5,,42.25140381,
859.75,,43.0679245,
860,,43.0258522,
860.25,,42.99808884,
860.5,,43.42218018,
860.75,,43.47595978,
861,,43.60505676,
861.25,,43.68654251,
861.5,,44.06182861,
861.75,,44.47389603,
862,,44.39336777,
862.25,,44.69642258,
862.5,,44.65704727,
862.75,,44.76160431,
863,,44.86248398,
863.25,,44.96492386,
863.5,,45.59327316,
863.75,,45.58955002,
864,,45.89914703,
864.25,,45.92456055,
864.5,,46.5555191,
864.75,,46.79321289,
865,,47.07517624,
865.25,,47.41876984,
865.5,,48.13964462,
865.75,,48.47016144,
866,,48.72619247,
866.25,,49.52739716,
866.5,,49.62716675,
866.75,,49.87293243,
867,,50.55971527,
867.25,,50.97041321,
867.5,,51.23386383,
867.75,,51.92196274,
868,,52.15903473,
868.25,,52.3801651,
868.5,,53.22922897,
868.75,,53.39632797,
869,,53.64172745,
869.25,,54.05521011,
869.5,,54.56786728,
869.75,,54.9789238,
870,,55.24789429,
870.25,,55.77973938,
870.5,,56.21280289,
870.75,,56.3122673,
871,,56.72412872,
871.25,,57.2195015,
871.5,,57.47233963,
871.75,,58.12459946,
872,,58.33300018,
872.25,,58.57473755,
872.5,,58.6452446,
872.75,,59.48685074,
873,,59.69853973,
873.25,,59.87879181,
873.5,,59.94332123,
873.75,,60.20705414,
874,,60.14652252,
874.25,,60.17259979,
874.5,,59.70929337,
874.75,,59.67631531,
875,,59.78984833,
875.25,,59.53741074,
875.5,,59.84220505,
875.75,,58.93955994,
876,,58.79851913,
876.25,,58.72533035,
876.5,,58.74145508,
876.75,,58.92873383,
877,,58.44083786,
877.25,,58.55096817,
877.5,,58.32701874,
877.75,,58.59273148,
878,,57.90698624,
878.25,,57.5662117,
878.5,,57.53010178,
878.75,,57.43689346,
879,,57.42203903,
879.25,,57.59002304,
879.5,,54.64772415,
879.75,,45.89812088,
880,,37.81433868,
880.25,,29.23898697,
880.5,,28.25953293,
880.75,,28.09035873,
881,,27.91853333,
881.25,,27.88468552,
881.5,,27.5567627,
881.75,,27.36688995,
882,,27.75880432,
882.25,,26.69316483,
882.5,,26.59032822,
882.75,,26.70495224,
883,,26.68555832,
883.25,,26.31802368,
883.5,,26.20609283,
883.75,,26.5823288,
884,,25.41753769,
884.25,,25.34031677,
884.5,,25.45566177,
884.75,,25.30873108,
885,,25.38140106,
885.25,,25.1002655,
885.5,,24.82257462,
885.75,,24.50810242,
886,,23.93897629,
886.25,,23.93810654,
886.5,,23.92806625,
886.75,,24.08798981,
887,,23.6294136,
887.25,,23.4251976,
887.5,,23.87335968,
887.75,,22.69215393,
888,,22.61954117,
888.25,,22.55865479,
888.5,,22.66461945,
888.75,,22.83596802,
889,,22.40370178,
889.25,,22.12575531,
889.5,,21.91562271,
889.75,,21.48988342,
890,,21.39138031,
890.25,,21.43465805,
890.5,,21.48418808,
890.75,,21.13256454,
891,,21.17224884,
891.25,,20.9186821,


==> data/RQ5/net-s.csv <==
round,central,hier,decentral
0,0.000221252,0.000221252,0.0001770016
0.25,0.000221252,0.000221252,0.0001770016
0.5,0.000221252,0.000221252,0.0001770016
0.75,0.000221252,0.000221252,0.0001770016
1,0.000221252,0.000221252,0.0001770016
1.25,0.000221252,0.000221252,0.0001770016
1.5,0.000221252,0.000221252,0.0001770016
1.75,0.000221252,0.000221252,0.0001770016
2,0.000221252,0.000221252,0.0001770016
2.25,0.000221252,0.000221252,0.0001770016
2.5,0.000221252,0.000221252,0.0001770016
2.75,0.000221252,0.000221252,0.0001770016
3,0.000221252,0.000221252,0.0001770016
3.25,0.000221252,0.000221252,0.0001770016
3.5,0.000221252,0.000221252,0.0001770016
3.75,0.000221252,0.000221252,0.0001770016
4,0.000221252,0.000221252,0.0001770016
4.25,0.000221252,0.000221252,0.0001770016
4.5,0.000221252,0.000221252,0.0001770016
4.75,0.000221252,1.46812439,0.1174499512
5,0.000221252,1.46812439,1.1744995120000001
5.25,0.000221252,1.46812439,1.1744995120000001
5.5,0.000221252,1.46812439,1.1744995120000001
5.75,0.000221252,1.46812439,1.1744995120000001
6,0.000221252,1.46812439,1.1744995120000001
6.25,0.000221252,1.46812439,1.1744995120000001
6.5,1.468204498,1.46812439,11.745635984000002
6.75,2.936107635,1.46812439,23.488861080000003
7,2.936107635,1.46812439,23.488861080000003
7.25,2.936107635,1.46812439,23.488861080000003
7.5,2.936107635,1.46812439,23.488861080000003
7.75,2.936107635,1.46812439,23.488861080000003
8,2.936107635,1.46812439,23.488861080000003
8.25,2.936107635,1.46812439,23.488861080000003
8.5,2.936107635,1.46812439,23.488861080000003
8.75,2.936107635,1.46812439,23.488861080000003
9,2.936107635,1.46812439,23.488861080000003
9.25,2.936107635,1.46812439,23.488861080000003
9.5,2.936107635,1.46812439,23.488861080000003
9.75,2.936107635,1.46812439,23.488861080000003
10,2.936107635,1.46812439,23.488861080000003
10.25,2.936107635,1.46812439,23.488861080000003
10.5,2.936107635,1.46812439,23.488861080000003
10.75,2.936107635,1.46812439,23.488861080000003
11,2.936107635,1.46812439,23.488861080000003
11.25,2.936107635,1.46812439,23.488861080000003
11.5,2.936107635,1.46812439,23.488861080000003
11.75,2.936107635,1.46812439,23.488861080000003
12,2.936107635,1.46812439,23.488861080000003
12.25,2.936107635,1.46812439,23.488861080000003
12.5,2.936107635,1.46812439,23.488861080000003
12.75,2.936107635,1.46812439,23.488861080000003
13,2.936107635,1.46812439,23.488861080000003
13.25,2.936107635,1.46812439,23.488861080000003
13.5,2.936107635,1.46812439,23.488861080000003
13.75,2.936107635,1.46812439,23.488861080000003
14,2.936107635,1.46812439,23.488861080000003
14.25,2.936107635,1.46812439,23.488861080000003
14.5,2.936107635,1.46812439,23.488861080000003
14.75,2.936107635,1.46812439,23.488861080000003
15,2.936107635,1.46812439,23.488861080000003
15.25,2.936107635,1.46812439,23.488861080000003
15.5,2.936107635,1.46812439,23.488861080000003
15.75,2.936107635,1.46812439,23.488861080000003
16,2.936107635,1.46812439,23.488861080000003
16.25,2.936107635,1.46812439,23.488861080000003
16.5,2.936107635,1.46812439,23.488861080000003
16.75,2.936107635,1.46812439,23.488861080000003
17,2.936107635,1.46812439,23.488861080000003
17.25,2.936107635,1.46812439,23.488861080000003
17.5,2.936107635,1.46812439,23.488861080000003
17.75,2.936107635,1.46812439,23.488861080000003
18,2.936107635,1.46812439,23.488861080000003
18.25,2.936107635,1.46812439,23.488861080000003
18.5,2.936107635,1.46812439,23.488861080000003
18.75,2.936107635,1.46812439,23.488861080000003
19,2.936107635,1.46812439,23.488861080000003
19.25,2.936107635,1.46812439,23.488861080000003
19.5,2.936107635,1.46812439,23.488861080000003
19.75,2.936107635,1.46812439,23.488861080000003
20,2.936107635,1.46812439,23.488861080000003
20.25,2.936107635,1.46812439,23.488861080000003
20.5,2.936107635,1.46812439,23.488861080000003
20.75,2.936107635,1.46812439,23.488861080000003
21,2.936107635,1.46812439,23.488861080000003
21.25,2.936107635,2.936271667,23.488861080000003
21.5,2.936107635,2.936271667,23.488861080000003
21.75,2.936107635,2.936271667,23.488861080000003
22,2.936107635,4.404418945,23.488861080000003
22.25,2.936107635,5.872566223,23.488861080000003
22.5,2.936107635,5.872566223,23.488861080000003
22.75,2.936107635,7.340713501,23.488861080000003
23,2.936107635,7.340713501,23.488861080000003
23.25,2.936107635,8.808982849,23.488861080000003
23.5,2.936107635,8.808982849,23.488861080000003
23.75,2.936107635,10.27713013,23.488861080000003
24,2.936107635,10.27713013,23.488861080000003
24.25,2.936107635,10.27713013,23.488861080000003
24.5,2.936107635,10.27713013,23.488861080000003
24.75,2.936107635,11.7452774,23.488861080000003
25,2.936107635,13.21342468,23.488861080000003
25.25,2.936107635,16.14998627,23.488861080000003
25.5,2.936107635,16.14998627,23.488861080000003
25.75,2.936107635,16.14998627,23.488861080000003
26,2.936107635,16.14998627,23.488861080000003
26.25,2.936107635,16.14998627,23.488861080000003
26.5,2.936107635,16.14998627,23.488861080000003
26.75,2.936107635,16.14998627,23.488861080000003
27,2.936107635,16.14998627,23.488861080000003
27.25,2.936107635,16.14998627,23.488861080000003
27.5,4.404335022,16.14998627,35.234680176000005
27.75,4.404335022,17.6178894,35.234680176000005
28,4.404335022,17.6178894,35.234680176000005
28.25,4.404335022,17.6178894,35.234680176000005
28.5,4.404335022,17.6178894,35.234680176000005
28.75,4.404335022,17.6178894,35.234680176000005
29,4.404335022,17.6178894,35.234680176000005
29.25,4.404335022,17.6178894,35.234680176000005
29.5,4.404335022,17.6178894,35.234680176000005
29.75,4.404335022,17.6178894,35.234680176000005
30,7.340789795,17.6178894,58.72631836000001
30.25,7.340789795,17.6178894,58.72631836000001
30.5,8.809139252,17.6178894,70.473114016
30.75,8.809139252,17.6178894,70.473114016
31,8.809139252,19.08579254,70.473114016
31.25,10.27736664,19.08579254,82.21893312
31.5,11.74559402,19.08579254,93.96475216
31.75,11.74559402,20.55369568,93.96475216
32,11.74559402,20.55369568,93.96475216
32.25,13.21382141,20.55369568,105.71057128000001
32.5,13.21382141,20.55369568,105.71057128000001
32.75,14.6820488,20.55369568,117.45639040000002
33,14.6820488,20.55369568,117.45639040000002
33.25,14.6820488,20.55369568,117.45639040000002
33.5,14.6820488,20.55369568,117.45639040000002
33.75,14.6820488,20.55369568,117.45639040000002
34,16.15054321,20.55369568,129.20434568000002
34.25,16.15054321,20.55369568,129.20434568000002
34.5,17.6187706,20.55369568,140.9501648
34.75,17.6187706,20.55369568,140.9501648
35,17.6187706,20.55369568,140.9501648
35.25,17.6187706,20.55369568,140.9501648
35.5,17.6187706,20.55369568,140.9501648
35.75,17.6187706,20.55369568,140.9501648
36,17.6187706,20.55369568,140.9501648
36.25,17.6187706,20.55369568,140.9501648
36.5,17.6187706,20.55369568,140.9501648
36.75,17.6187706,20.55369568,140.9501648
37,17.6187706,20.55369568,140.9501648
37.25,17.6187706,20.55369568,140.9501648
37.5,17.6187706,20.55369568,140.9501648
37.75,17.6187706,20.55369568,140.9501648
38,17.6187706,22.02184296,140.9501648
38.25,17.6187706,22.02184296,140.9501648
38.5,17.6187706,22.02184296,140.9501648
38.75,17.6187706,22.02184296,140.9501648
39,17.6187706,22.02184296,140.9501648
39.25,17.6187706,22.02184296,140.9501648
39.5,17.6187706,23.48999023,140.9501648
39.75,17.6187706,23.48999023,140.9501648
40,17.6187706,26.42628479,140.9501648
40.25,17.6187706,27.89443207,140.9501648
40.5,17.6187706,29.36257935,140.9501648
40.75,17.6187706,29.36257935,140.9501648
41,17.6187706,29.36257935,140.9501648
41.25,17.6187706,29.36257935,140.9501648
41.5,17.6187706,29.36257935,140.9501648
41.75,17.6187706,29.36257935,140.9501648
42,17.6187706,29.36257935,140.9501648
42.25,17.6187706,29.36257935,140.9501648
42.5,17.6187706,29.36257935,140.9501648
42.75,19.08667374,29.36257935,152.69338992000002
43,19.08667374,29.36257935,152.69338992000002
43.25,19.08667374,29.36257935,152.69338992000002
43.5,19.08667374,30.83048248,152.69338992000002
43.75,19.08667374,30.83048248,152.69338992000002
44,19.08667374,32.29889679,152.69338992000002
44.25,19.08667374,32.29889679,152.69338992000002
44.5,19.08667374,32.29889679,152.69338992000002
44.75,19.08667374,32.29889679,152.69338992000002
45,19.08667374,32.29889679,152.69338992000002
45.25,19.08667374,32.29889679,152.69338992000002
45.5,19.08667374,32.29889679,152.69338992000002
45.75,19.08667374,32.29889679,152.69338992000002
46,19.08667374,32.29889679,152.69338992000002
46.25,19.08667374,32.29889679,152.69338992000002
46.5,19.08667374,32.29889679,152.69338992000002
46.75,19.08667374,32.29889679,152.69338992000002
47,19.08667374,32.29889679,152.69338992000002
47.25,19.08667374,32.29889679,152.69338992000002
47.5,19.08667374,33.76679993,152.69338992000002
47.75,19.08667374,33.76679993,152.69338992000002
48,19.08667374,33.76679993,152.69338992000002
48.25,19.08667374,33.76679993,152.69338992000002
48.5,19.08667374,33.76679993,152.69338992000002
48.75,19.08667374,33.76679993,152.69338992000002
49,19.08667374,33.76679993,152.69338992000002
49.25,19.08667374,33.76679993,152.69338992000002
49.5,19.08667374,33.76679993,152.69338992000002
49.75,19.08667374,33.76679993,152.69338992000002
50,19.08667374,33.76679993,152.69338992000002
50.25,19.08667374,33.76679993,152.69338992000002
50.5,19.08667374,33.76679993,152.69338992000002
50.75,19.08667374,33.76679993,152.69338992000002
51,19.08667374,33.76679993,152.69338992000002
51.25,19.08667374,33.76679993,152.69338992000002
51.5,19.08667374,33.76679993,152.69338992000002
51.75,19.08667374,33.76679993,152.69338992000002
52,19.08667374,33.76679993,152.69338992000002
52.25,19.08667374,33.76679993,152.69338992000002
52.5,19.08667374,33.76679993,152.69338992000002
52.75,20.55490112,33.76679993,164.43920896
53,20.55490112,33.76679993,164.43920896
53.25,20.55490112,35.2349472,164.43920896
53.5,20.55490112,36.70309448,164.43920896
53.75,20.55490112,36.70309448,164.43920896
54,22.02312851,36.70309448,176.18502808000002
54.25,22.02312851,38.17124176,176.18502808000002
54.5,22.02312851,38.17124176,176.18502808000002
54.75,22.02312851,39.63938904,176.18502808000002
55,22.02312851,39.63938904,176.18502808000002
55.25,23.4913559,41.10753632,187.93084720000002
55.5,23.4913559,41.10753632,187.93084720000002
55.75,23.4913559,41.10753632,187.93084720000002
56,24.95958328,42.57568359,199.67666624000003
56.25,26.42781067,42.57568359,211.42248536000002
56.5,26.42781067,44.04383087,211.42248536000002
56.75,26.42781067,44.04383087,211.42248536000002
57,26.42781067,45.51197815,211.42248536000002
57.25,26.42781067,48.44827271,211.42248536000002
57.5,29.36426544,48.44827271,234.91412352000003
57.75,29.36426544,48.44827271,234.91412352000003
58,29.36426544,48.44827271,234.91412352000003
58.25,29.36426544,48.44827271,234.91412352000003
58.5,29.36426544,49.91617584,234.91412352000003
58.75,29.36426544,49.91617584,234.91412352000003
59,29.36426544,49.91617584,234.91412352000003
59.25,30.83249283,49.91617584,246.65994264000003
59.5,30.83249283,49.91617584,246.65994264000003
59.75,32.30123138,49.91617584,258.40985104000004
60,32.30123138,49.91617584,258.40985104000004
60.25,33.76945877,49.91617584,270.15567016
60.5,33.76945877,49.91617584,270.15567016
60.75,33.76945877,49.91617584,270.15567016
61,33.76945877,51.38407898,270.15567016
61.25,33.76945877,51.38407898,270.15567016
61.5,33.76945877,51.38407898,270.15567016
61.75,33.76945877,51.38407898,270.15567016
62,33.76945877,52.85198212,270.15567016
62.25,33.76945877,52.85198212,270.15567016
62.5,33.76945877,52.85198212,270.15567016
62.75,33.76945877,52.85198212,270.15567016
63,33.76945877,52.85198212,270.15567016
63.25,33.76945877,52.85198212,270.15567016
63.5,33.76945877,52.85198212,270.15567016
63.75,33.76945877,52.85198212,270.15567016
64,33.76945877,52.85198212,270.15567016
64.25,35.23736191,52.85198212,281.89889528
64.5,35.23736191,52.85198212,281.89889528
64.75,35.23736191,52.85198212,281.89889528
65,35.23736191,52.85198212,281.89889528
65.25,35.23736191,52.85198212,281.89889528
65.5,35.23736191,52.85198212,281.89889528
65.75,35.23736191,52.85198212,281.89889528
66,35.23736191,52.85198212,281.89889528
66.25,35.23736191,52.85198212,281.89889528
66.5,35.23736191,52.85198212,281.89889528
66.75,35.23736191,52.85198212,281.89889528
67,35.23736191,52.85198212,281.89889528
67.25,35.23736191,52.85198212,281.89889528
67.5,35.23736191,54.32012939,281.89889528
67.75,35.23736191,54.32012939,281.89889528
68,35.23736191,54.32012939,281.89889528
68.25,35.23736191,54.32012939,281.89889528
68.5,35.23736191,54.32012939,281.89889528
68.75,35.23736191,54.32012939,281.89889528
69,35.23736191,54.32012939,281.89889528
69.25,35.23736191,55.78827667,281.89889528
69.5,35.23736191,58.72457123,281.89889528
69.75,35.23736191,58.72457123,281.89889528
70,35.23736191,61.66086578,281.89889528
70.25,35.23736191,61.66086578,281.89889528
70.5,35.23736191,61.66086578,281.89889528
70.75,35.23736191,61.66086578,281.89889528
71,35.23736191,63.12981415,281.89889528
71.25,35.23736191,63.12981415,281.89889528
71.5,35.23736191,63.12981415,281.89889528
71.75,35.23736191,63.12981415,281.89889528
72,35.23736191,63.12981415,281.89889528
72.25,35.23736191,63.12981415,281.89889528
72.5,35.23736191,63.12981415,281.89889528
72.75,35.23736191,63.12981415,281.89889528
73,35.23736191,64.59771729,281.89889528
73.25,35.23736191,64.59771729,281.89889528
73.5,35.23736191,64.59771729,281.89889528
73.75,35.23736191,64.59771729,281.89889528
74,35.23736191,64.59771729,281.89889528
74.25,35.23736191,64.59771729,281.89889528
74.5,35.23736191,64.59771729,281.89889528
74.75,35.23736191,64.59771729,281.89889528
75,36.70558929,64.59771729,293.64471432
75.25,38.17381668,64.59771729,305.39053344
75.5,38.17381668,64.59771729,305.39053344
75.75,38.17381668,64.59771729,305.39053344
76,38.17381668,64.59771729,305.39053344
76.25,38.17381668,64.59771729,305.39053344
76.5,39.64204407,64.59771729,317.13635256
76.75,39.64204407,64.59771729,317.13635256
77,39.64204407,64.59771729,317.13635256
77.25,39.64204407,66.06562042,317.13635256
77.5,41.11027145,66.06562042,328.8821716
77.75,41.11027145,66.06562042,328.8821716
78,42.57849884,66.06562042,340.62799072
78.25,42.57849884,66.06562042,340.62799072
78.5,42.57849884,66.06562042,340.62799072
78.75,45.51495361,66.06562042,364.11962888
79,45.51495361,66.06562042,364.11962888
79.25,45.51495361,66.06562042,364.11962888
79.5,45.51495361,66.06562042,364.11962888
79.75,45.51495361,66.06562042,364.11962888
80,45.51495361,66.06562042,364.11962888
80.25,46.983181,66.06562042,375.865448
80.5,46.983181,66.06562042,375.865448
80.75,46.983181,66.06562042,375.865448
81,46.983181,66.06562042,375.865448
81.25,46.983181,66.06562042,375.865448
81.5,46.983181,66.06562042,375.865448
81.75,48.45140839,66.06562042,387.61126712000004
82,49.91963577,66.06562042,399.35708616000005
82.25,49.91963577,66.06562042,399.35708616000005
82.5,49.91963577,66.06562042,399.35708616000005
82.75,49.91963577,67.5337677,399.35708616000005
83,49.91963577,69.00191498,399.35708616000005
83.25,49.91963577,69.00191498,399.35708616000005
83.5,49.91963577,69.00191498,399.35708616000005
83.75,49.91963577,70.47006226,399.35708616000005
84,49.91963577,70.47006226,399.35708616000005
84.25,49.91963577,71.93820953,399.35708616000005
84.5,49.91963577,71.93820953,399.35708616000005
84.75,49.91963577,71.93820953,399.35708616000005
85,49.91963577,71.93820953,399.35708616000005
85.25,49.91963577,74.87450409,399.35708616000005
85.5,49.91963577,76.34265137,399.35708616000005
85.75,51.38753891,76.34265137,411.10031128
86,51.38753891,76.34265137,411.10031128
86.25,51.38753891,77.81079865,411.10031128
86.5,51.38753891,80.7470932,411.10031128
86.75,51.38753891,80.7470932,411.10031128
87,51.38753891,80.7470932,411.10031128
87.25,51.38753891,80.7470932,411.10031128
87.5,51.38753891,80.7470932,411.10031128
87.75,51.38753891,80.7470932,411.10031128
88,51.38753891,80.7470932,411.10031128
88.25,51.38753891,80.7470932,411.10031128
88.5,51.38753891,82.21499634,411.10031128
88.75,51.38753891,82.21499634,411.10031128
89,51.38753891,82.21499634,411.10031128
89.25,51.38753891,82.21499634,411.10031128
89.5,51.38753891,82.21499634,411.10031128
89.75,51.38753891,82.21499634,411.10031128
90,51.38753891,82.21499634,411.10031128
90.25,51.38753891,82.21499634,411.10031128
90.5,51.38753891,82.21499634,411.10031128
90.75,51.38753891,83.68289948,411.10031128
91,51.38753891,83.68289948,411.10031128
91.25,51.38753891,83.68289948,411.10031128
91.5,51.38753891,85.15080261,411.10031128
91.75,51.38753891,85.15080261,411.10031128
92,51.38753891,85.15080261,411.10031128
92.25,51.38753891,85.15080261,411.10031128
92.5,51.38753891,85.15080261,411.10031128
92.75,51.38753891,85.15080261,411.10031128
93,51.38753891,85.15080261,411.10031128
93.25,51.38753891,85.15080261,411.10031128
93.5,51.38753891,85.15080261,411.10031128
93.75,51.38753891,85.15080261,411.10031128
94,51.38753891,85.15080261,411.10031128
94.25,51.38753891,85.15080261,411.10031128
94.5,51.38753891,85.15080261,411.10031128
94.75,51.38753891,85.15080261,411.10031128
95,51.38753891,85.15080261,411.10031128
95.25,51.38753891,85.15080261,411.10031128
95.5,51.38753891,85.15080261,411.10031128
95.75,51.38753891,85.15080261,411.10031128
96,51.38753891,85.15080261,411.10031128
96.25,51.38753891,85.15080261,411.10031128
96.5,52.8557663,85.15080261,422.84613040000005
96.75,52.8557663,85.15080261,422.84613040000005
97,54.32399368,85.15080261,434.59194944
97.25,54.32399368,85.15080261,434.59194944
97.5,54.32399368,85.15080261,434.59194944
97.75,54.32399368,86.61894989,434.59194944
98,54.32399368,86.61894989,434.59194944
98.25,54.32399368,88.08709717,434.59194944
98.5,54.32399368,88.08709717,434.59194944
98.75,57.26044846,88.08709717,458.08358768
99,57.26044846,91.02339172,458.08358768
99.25,57.26044846,91.02339172,458.08358768
99.5,58.72867584,92.491539,469.82940672000007
99.75,58.72867584,93.95968628,469.82940672000007
100,58.72867584,93.95968628,469.82940672000007
100.25,58.72867584,93.95968628,469.82940672000007
100.5,58.72867584,93.95968628,469.82940672000007
100.75,61.66513062,93.95968628,493.32104496000005
101,61.66513062,93.95968628,493.32104496000005
101.25,61.66513062,93.95968628,493.32104496000005
101.5,61.66513062,93.95968628,493.32104496000005
101.75,61.66513062,93.95968628,493.32104496000005
102,61.66513062,93.95968628,493.32104496000005
102.25,61.66513062,93.95968628,493.32104496000005
102.5,61.66513062,95.42758942,493.32104496000005
102.75,61.66513062,95.42758942,493.32104496000005
103,63.13440323,95.42758942,505.07522584000003
103.25,64.60263062,95.42758942,516.82104496
103.5,64.60263062,95.42758942,516.82104496
103.75,66.070858,96.89549255,528.566864
104,66.070858,96.89549255,528.566864
104.25,66.070858,96.89549255,528.566864
104.5,66.070858,96.89549255,528.566864
104.75,66.070858,96.89549255,528.566864
105,66.070858,96.89549255,528.566864
105.25,66.070858,96.89549255,528.566864
105.5,66.070858,96.89549255,528.566864
105.75,66.070858,96.89549255,528.566864
106,66.070858,96.89549255,528.566864
106.25,66.070858,96.89549255,528.566864
106.5,66.070858,96.89549255,528.566864
106.75,66.070858,96.89549255,528.566864
107,66.070858,96.89549255,528.566864
107.25,66.070858,96.89549255,528.566864
107.5,66.070858,96.89549255,528.566864
107.75,66.070858,96.89549255,528.566864
108,67.53876114,98.36339569,540.31008912
108.25,67.53876114,98.36339569,540.31008912
108.5,67.53876114,98.36339569,540.31008912
108.75,67.53876114,98.36339569,540.31008912
109,67.53876114,98.36339569,540.31008912
109.25,67.53876114,98.36339569,540.31008912
109.5,67.53876114,98.36339569,540.31008912
109.75,67.53876114,98.36339569,540.31008912
110,67.53876114,98.36339569,540.31008912
110.25,67.53876114,98.36339569,540.31008912
110.5,67.53876114,98.36339569,540.31008912
110.75,67.53876114,98.36339569,540.31008912
111,67.53876114,98.36339569,540.31008912
111.25,67.53876114,98.36339569,540.31008912
111.5,67.53876114,98.36339569,540.31008912
111.75,67.53876114,98.36339569,540.31008912
112,67.53876114,98.36339569,540.31008912
112.25,67.53876114,98.36339569,540.31008912
112.5,67.53876114,98.36339569,540.31008912
112.75,67.53876114,98.36339569,540.31008912
113,67.53876114,98.36339569,540.31008912
113.25,67.53876114,99.83154297,540.31008912
113.5,67.53876114,99.83154297,540.31008912
113.75,67.53876114,99.83154297,540.31008912
114,67.53876114,101.2996902,540.31008912
114.25,67.53876114,102.7678375,540.31008912
114.5,67.53876114,104.2359848,540.31008912
114.75,67.53876114,104.2359848,540.31008912
115,67.53876114,104.2359848,540.31008912
115.25,67.53876114,105.7041321,540.31008912
115.5,67.53876114,105.7041321,540.31008912
115.75,67.53876114,105.7041321,540.31008912
116,67.53876114,105.7041321,540.31008912
116.25,67.53876114,105.7041321,540.31008912
116.5,67.53876114,105.7041321,540.31008912
116.75,67.53876114,107.1722794,540.31008912
117,67.53876114,107.1722794,540.31008912
117.25,67.53876114,111.5764771,540.31008912
117.5,67.53876114,113.0446243,540.31008912
117.75,67.53876114,114.5127716,540.31008912
118,67.53876114,114.5127716,540.31008912
118.25,67.53876114,114.5127716,540.31008912
118.5,67.53876114,114.5127716,540.31008912
118.75,67.53876114,114.5127716,540.31008912
119,67.53876114,114.5127716,540.31008912
119.25,69.00698853,114.5127716,552.05590824
119.5,69.00698853,114.5127716,552.05590824
119.75,70.47521591,114.5127716,563.80172728
120,70.47521591,114.5127716,563.80172728
120.25,70.47521591,115.9806747,563.80172728
120.5,70.47521591,115.9806747,563.80172728
120.75,70.47521591,115.9806747,563.80172728
121,70.47521591,117.4485779,563.80172728
121.25,73.41167068,117.4485779,587.29336544
121.5,73.41167068,117.4485779,587.29336544
121.75,73.41167068,117.4485779,587.29336544
122,74.87989807,117.4485779,599.0391845600001
122.25,76.34812546,117.4485779,610.78500368
122.5,76.34812546,117.4485779,610.78500368
122.75,76.34812546,117.4485779,610.78500368
123,77.81635284,117.4485779,622.5308227200001
123.25,77.81635284,117.4485779,622.5308227200001
123.5,77.81635284,117.4485779,622.5308227200001
123.75,77.81635284,117.4485779,622.5308227200001
124,77.81635284,117.4485779,622.5308227200001
124.25,77.81635284,117.4485779,622.5308227200001
124.5,77.81635284,117.4485779,622.5308227200001
124.75,79.28458023,117.4485779,634.27664184
125,79.28458023,117.4485779,634.27664184
125.25,79.28458023,117.4485779,634.27664184
125.5,80.75280762,117.4485779,646.02246096
125.75,80.75280762,117.4485779,646.02246096
126,82.221035,117.4485779,657.76828
126.25,82.221035,117.4485779,657.76828
126.5,82.221035,118.9167252,657.76828
126.75,82.221035,118.9167252,657.76828
127,82.221035,118.9167252,657.76828
127.25,82.221035,118.9167252,657.76828
127.5,82.221035,118.9167252,657.76828
127.75,82.221035,118.9167252,657.76828
128,82.221035,121.8530197,657.76828
128.25,82.221035,121.8530197,657.76828
128.5,82.221035,123.321167,657.76828
128.75,82.221035,124.7893143,657.76828
129,82.221035,126.2597733,657.76828
129.25,82.221035,126.2597733,657.76828
129.5,83.68893814,126.2597733,669.51150512
129.75,83.68893814,126.2597733,669.51150512
130,83.68893814,126.2597733,669.51150512
130.25,83.68893814,126.2597733,669.51150512
130.5,83.68893814,126.2597733,669.51150512
130.75,83.68893814,126.2597733,669.51150512
131,83.68893814,126.2597733,669.51150512
131.25,83.68893814,126.2597733,669.51150512
131.5,83.68893814,126.2597733,669.51150512
131.75,83.68893814,126.2597733,669.51150512
132,83.68893814,127.7276764,669.51150512
132.25,83.68893814,127.7276764,669.51150512
132.5,83.68893814,129.1955795,669.51150512
132.75,83.68893814,129.1955795,669.51150512
133,83.68893814,129.1955795,669.51150512
133.25,83.68893814,129.1955795,669.51150512
133.5,83.68893814,129.1955795,669.51150512
133.75,83.68893814,129.1955795,669.51150512
134,83.68893814,129.1955795,669.51150512
134.25,83.68893814,129.1955795,669.51150512
134.5,83.68893814,129.1955795,669.51150512
134.75,83.68893814,129.1955795,669.51150512
135,83.68893814,129.1955795,669.51150512
135.25,83.68893814,129.1955795,669.51150512
135.5,83.68893814,129.1955795,669.51150512
135.75,83.68893814,129.1955795,669.51150512
136,83.68893814,129.1955795,669.51150512
136.25,83.68893814,129.1955795,669.51150512
136.5,83.68893814,130.6634827,669.51150512
136.75,83.68893814,130.6634827,669.51150512
137,83.68893814,130.6634827,669.51150512
137.25,83.68893814,130.6634827,669.51150512
137.5,83.68893814,130.6634827,669.51150512
137.75,83.68893814,130.6634827,669.51150512
138,83.68893814,130.6634827,669.51150512
138.25,83.68893814,130.6634827,669.51150512
138.5,83.68893814,130.6634827,669.51150512
138.75,83.68893814,130.6634827,669.51150512
139,83.68893814,130.6634827,669.51150512
139.25,83.68893814,130.6634827,669.51150512
139.5,83.68893814,130.6634827,669.51150512
139.75,83.68893814,130.6634827,669.51150512
140,85.15716553,130.6634827,681.25732424
140.25,85.15716553,130.6634827,681.25732424
140.5,85.15716553,130.6634827,681.25732424
140.75,86.62539291,130.6634827,693.0031432800001
141,86.62539291,130.6634827,693.0031432800001
141.25,86.62539291,130.6634827,693.0031432800001
141.5,86.62539291,130.6634827,693.0031432800001
141.75,86.62539291,130.6634827,693.0031432800001
142,86.62539291,130.6634827,693.0031432800001
142.25,86.62539291,130.6634827,693.0031432800001
142.5,88.0936203,132.1316299,704.7489624
142.75,89.56184769,132.1316299,716.4947815200001
143,91.03007507,133.5997772,728.2406005600001
143.25,91.03007507,133.5997772,728.2406005600001
143.5,91.03007507,136.5360718,728.2406005600001
143.75,91.03007507,136.5360718,728.2406005600001
144,92.49830246,136.5360718,739.98641968
144.25,93.96652985,136.5360718,751.7322388
144.5,93.96652985,136.5360718,751.7322388
144.75,93.96652985,136.5360718,751.7322388
145,93.96652985,136.5360718,751.7322388
145.25,93.96652985,139.4723663,751.7322388
145.5,93.96652985,140.9405136,751.7322388
145.75,93.96652985,142.4086609,751.7322388
146,93.96652985,145.3449554,751.7322388
146.25,93.96652985,145.3449554,751.7322388
146.5,95.43475723,145.3449554,763.47805784
146.75,96.90298462,146.8128586,775.22387696
147,96.90298462,146.8128586,775.22387696
147.25,98.37121201,146.8128586,786.9696960800001
147.5,98.37121201,146.8128586,786.9696960800001
147.75,98.37121201,146.8128586,786.9696960800001
148,98.37121201,146.8128586,786.9696960800001
148.25,98.37121201,146.8128586,786.9696960800001
148.5,98.37121201,146.8128586,786.9696960800001
148.75,98.37121201,146.8128586,786.9696960800001
149,98.37121201,146.8128586,786.9696960800001
149.25,98.37121201,148.2807617,786.9696960800001
149.5,98.37121201,148.2807617,786.9696960800001
149.75,98.37121201,148.2807617,786.9696960800001
150,98.37121201,149.7486649,786.9696960800001
150.25,98.37121201,149.7486649,786.9696960800001
150.5,98.37121201,149.7486649,786.9696960800001
150.75,98.37121201,149.7486649,786.9696960800001
151,98.37121201,149.7486649,786.9696960800001
151.25,98.37121201,149.7486649,786.9696960800001
151.5,98.37121201,149.7486649,786.9696960800001
151.75,99.83911514,149.7486649,798.71292112
152,99.83911514,149.7486649,798.71292112
152.25,99.83911514,149.7486649,798.71292112
152.5,99.83911514,149.7486649,798.71292112
152.75,99.83911514,149.7486649,798.71292112
153,99.83911514,149.7486649,798.71292112
153.25,99.83911514,149.7486649,798.71292112
153.5,99.83911514,149.7486649,798.71292112
153.75,99.83911514,149.7486649,798.71292112
154,99.83911514,149.7486649,798.71292112
154.25,99.83911514,149.7486649,798.71292112
154.5,99.83911514,149.7486649,798.71292112
154.75,99.83911514,149.7486649,798.71292112
155,99.83911514,149.7486649,798.71292112
155.25,99.83911514,149.7486649,798.71292112
155.5,99.83911514,149.7486649,798.71292112
155.75,99.83911514,151.2168121,798.71292112
156,99.83911514,151.2168121,798.71292112
156.25,99.83911514,151.2168121,798.71292112
156.5,99.83911514,151.2168121,798.71292112
156.75,99.83911514,151.2168121,798.71292112
157,99.83911514,151.2168121,798.71292112
157.25,99.83911514,154.1531067,798.71292112
157.5,99.83911514,155.621254,798.71292112
157.75,99.83911514,157.0894012,798.71292112
158,99.83911514,158.5575485,798.71292112
158.25,99.83911514,158.5575485,798.71292112
158.5,99.83911514,158.5575485,798.71292112
158.75,99.83911514,158.5575485,798.71292112
159,99.83911514,158.5575485,798.71292112
159.25,99.83911514,158.5575485,798.71292112
159.5,99.83911514,158.5575485,798.71292112
159.75,99.83911514,158.5575485,798.71292112
160,99.83911514,158.5575485,798.71292112
160.25,99.83911514,158.5575485,798.71292112
160.5,99.83911514,158.5575485,798.71292112
160.75,99.83911514,158.5575485,798.71292112
161,99.83911514,160.0254517,798.71292112
161.25,99.83911514,160.0254517,798.71292112
161.5,99.83911514,160.0254517,798.71292112
161.75,99.83911514,160.0254517,798.71292112
162,99.83911514,160.0254517,798.71292112
162.25,99.83911514,160.0254517,798.71292112
162.5,99.83911514,161.4933548,798.71292112
162.75,99.83911514,161.4933548,798.71292112
163,101.3073425,161.4933548,810.45874
163.25,102.7755699,161.4933548,822.2045592000001
163.5,102.7755699,161.4933548,822.2045592000001
163.75,102.7755699,161.4933548,822.2045592000001
164,102.7755699,161.4933548,822.2045592000001
164.25,102.7755699,161.4933548,822.2045592000001
164.5,102.7755699,161.4933548,822.2045592000001
164.75,102.7755699,161.4933548,822.2045592000001
165,104.2437973,161.4933548,833.9503784000001
165.25,104.2437973,161.4933548,833.9503784000001
165.5,105.7120247,161.4933548,845.6961976000001
165.75,105.7120247,161.4933548,845.6961976000001
166,105.7120247,161.4933548,845.6961976000001
166.25,107.1802521,161.4933548,857.4420168000001
166.5,107.1802521,162.9612579,857.4420168000001
166.75,108.6484795,162.9612579,869.1878360000001
167,110.1167068,162.9612579,880.9336544
167.25,110.1167068,162.9612579,880.9336544
167.5,110.1167068,162.9612579,880.9336544
167.75,110.1167068,162.9612579,880.9336544
168,110.1167068,162.9612579,880.9336544
168.25,110.1167068,162.9612579,880.9336544
168.5,110.1167068,162.9612579,880.9336544
168.75,110.1167068,162.9612579,880.9336544
169,110.1167068,162.9612579,880.9336544
169.25,111.5849342,162.9612579,892.6794736
169.5,113.0531616,162.9612579,904.4252928000001
169.75,113.0531616,162.9612579,904.4252928000001
170,113.0531616,162.9612579,904.4252928000001
170.25,114.521389,162.9612579,916.171112
170.5,114.521389,162.9612579,916.171112
170.75,114.521389,162.9612579,916.171112
171,114.521389,162.9612579,916.171112
171.25,114.521389,162.9612579,916.171112
171.5,114.521389,162.9612579,916.171112
171.75,114.521389,162.9612579,916.171112
172,114.521389,162.9612579,916.171112
172.25,114.521389,164.4294052,916.171112
172.5,114.521389,164.4294052,916.171112
172.75,114.521389,165.8975525,916.171112
173,114.521389,165.8975525,916.171112
173.25,114.521389,165.8975525,916.171112
173.5,114.521389,167.3656998,916.171112
173.75,114.521389,168.833847,916.171112
174,114.521389,170.3019943,916.171112
174.25,114.521389,170.3019943,916.171112
174.5,114.521389,171.7701416,916.171112
174.75,115.9892921,171.7701416,927.9143368
175,115.9892921,171.7701416,927.9143368
175.25,115.9892921,171.7701416,927.9143368
175.5,115.9892921,174.7064362,927.9143368
175.75,115.9892921,174.7064362,927.9143368
176,115.9892921,176.1745834,927.9143368
176.25,115.9892921,177.6427307,927.9143368
176.5,115.9892921,177.6427307,927.9143368
176.75,115.9892921,179.1106339,927.9143368
177,115.9892921,179.1106339,927.9143368
177.25,115.9892921,179.1106339,927.9143368
177.5,115.9892921,179.1106339,927.9143368
177.75,115.9892921,179.1106339,927.9143368
178,115.9892921,179.1106339,927.9143368
178.25,115.9892921,179.1106339,927.9143368
178.5,115.9892921,179.1106339,927.9143368
178.75,115.9892921,179.1106339,927.9143368
179,115.9892921,179.1106339,927.9143368
179.25,115.9892921,179.1106339,927.9143368
179.5,115.9892921,179.1106339,927.9143368
179.75,115.9892921,179.1106339,927.9143368
180,115.9892921,179.1106339,927.9143368
180.25,115.9892921,179.1106339,927.9143368
180.5,115.9892921,179.1106339,927.9143368
180.75,115.9892921,179.1106339,927.9143368
181,115.9892921,180.578537,927.9143368
181.25,115.9892921,180.578537,927.9143368
181.5,115.9892921,180.578537,927.9143368
181.75,115.9892921,180.578537,927.9143368
182,115.9892921,180.578537,927.9143368
182.25,115.9892921,180.578537,927.9143368
182.5,115.9892921,180.578537,927.9143368
182.75,115.9892921,180.578537,927.9143368
183,115.9892921,180.578537,927.9143368
183.25,115.9892921,182.0464401,927.9143368
183.5,115.9892921,182.0464401,927.9143368
183.75,115.9892921,182.0464401,927.9143368
184,115.9892921,182.0464401,927.9143368
184.25,115.9892921,182.0464401,927.9143368
184.5,115.9892921,182.0464401,927.9143368
184.75,115.9892921,182.0464401,927.9143368
185,115.9892921,182.0464401,927.9143368
185.25,117.4575195,182.0464401,939.6601559999999
185.5,117.4575195,182.0464401,939.6601559999999
185.75,117.4575195,182.0464401,939.6601559999999
186,117.4575195,182.0464401,939.6601559999999
186.25,117.4575195,182.0464401,939.6601559999999
186.5,117.4575195,182.0464401,939.6601559999999
186.75,118.9257469,182.0464401,951.4059752
187,118.9257469,182.0464401,951.4059752
187.25,118.9257469,182.0464401,951.4059752
187.5,118.9257469,182.0464401,951.4059752
187.75,118.9257469,182.0464401,951.4059752
188,121.8622017,183.5145874,974.8976136
188.25,123.3304291,183.5145874,986.6434328
188.5,123.3304291,183.5145874,986.6434328
188.75,123.3304291,183.5145874,986.6434328
189,123.3304291,184.9827347,986.6434328
189.25,123.3304291,184.9827347,986.6434328
189.5,126.2691956,186.450882,1010.1535647999999
189.75,126.2691956,186.450882,1010.1535647999999
190,126.2691956,186.450882,1010.1535647999999
190.25,126.2691956,186.450882,1010.1535647999999
190.5,126.2691956,187.9190292,1010.1535647999999
190.75,126.2691956,189.3871765,1010.1535647999999
191,126.2691956,190.8553238,1010.1535647999999
191.25,126.2691956,190.8553238,1010.1535647999999
191.5,126.2691956,190.8553238,1010.1535647999999
191.75,126.2691956,190.8553238,1010.1535647999999
192,129.2056503,192.3232269,1033.6452024
192.25,129.2056503,192.3232269,1033.6452024
192.5,129.2056503,192.3232269,1033.6452024
192.75,130.6738777,192.3232269,1045.3910216000002
193,130.6738777,192.3232269,1045.3910216000002
193.25,130.6738777,192.3232269,1045.3910216000002
193.5,130.6738777,192.3232269,1045.3910216000002
193.75,130.6738777,192.3232269,1045.3910216000002
194,130.6738777,192.3232269,1045.3910216000002
194.25,130.6738777,193.7911301,1045.3910216000002
194.5,130.6738777,193.7911301,1045.3910216000002
194.75,130.6738777,193.7911301,1045.3910216000002
195,130.6738777,193.7911301,1045.3910216000002
195.25,130.6738777,193.7911301,1045.3910216000002
195.5,130.6738777,193.7911301,1045.3910216000002
195.75,130.6738777,193.7911301,1045.3910216000002
196,130.6738777,193.7911301,1045.3910216000002
196.25,130.6738777,193.7911301,1045.3910216000002
196.5,130.6738777,193.7911301,1045.3910216000002
196.75,130.6738777,193.7911301,1045.3910216000002
197,130.6738777,193.7911301,1045.3910216000002
197.25,132.1417809,193.7911301,1057.1342472000001
197.5,132.1417809,193.7911301,1057.1342472000001
197.75,132.1417809,193.7911301,1057.1342472000001
198,132.1417809,193.7911301,1057.1342472000001
198.25,132.1417809,193.7911301,1057.1342472000001
198.5,132.1417809,195.2590332,1057.1342472000001
198.75,132.1417809,195.2590332,1057.1342472000001
199,132.1417809,195.2590332,1057.1342472000001
199.25,132.1417809,195.2590332,1057.1342472000001
199.5,132.1417809,195.2590332,1057.1342472000001
199.75,132.1417809,195.2590332,1057.1342472000001
200,132.1417809,195.2590332,1057.1342472000001
200.25,132.1417809,195.2590332,1057.1342472000001
200.5,132.1417809,195.2590332,1057.1342472000001
200.75,132.1417809,195.2590332,1057.1342472000001
201,132.1417809,195.2590332,1057.1342472000001
201.25,132.1417809,195.2590332,1057.1342472000001
201.5,132.1417809,195.2590332,1057.1342472000001
201.75,132.1417809,195.2590332,1057.1342472000001
202,132.1417809,195.2590332,1057.1342472000001
202.25,132.1417809,195.2590332,1057.1342472000001
202.5,132.1417809,195.2590332,1057.1342472000001
202.75,132.1417809,195.2590332,1057.1342472000001
203,132.1417809,195.2590332,1057.1342472000001
203.25,132.1417809,195.2590332,1057.1342472000001
203.5,132.1417809,195.2590332,1057.1342472000001
203.75,132.1417809,196.7271805,1057.1342472000001
204,132.1417809,196.7271805,1057.1342472000001
204.25,132.1417809,198.1953278,1057.1342472000001
204.5,132.1417809,199.663475,1057.1342472000001
204.75,132.1417809,199.663475,1057.1342472000001
205,132.1417809,201.1316223,1057.1342472000001
205.25,132.1417809,201.1316223,1057.1342472000001
205.5,132.1417809,201.1316223,1057.1342472000001
205.75,132.1417809,202.5997696,1057.1342472000001
206,132.1417809,202.5997696,1057.1342472000001
206.25,132.1417809,202.5997696,1057.1342472000001
206.5,132.1417809,204.0679169,1057.1342472000001
206.75,132.1417809,205.5360641,1057.1342472000001
207,132.1417809,207.0042114,1057.1342472000001
207.25,132.1417809,207.0042114,1057.1342472000001
207.5,132.1417809,209.940506,1057.1342472000001
207.75,132.1417809,209.940506,1057.1342472000001
208,132.1417809,209.940506,1057.1342472000001
208.25,133.6100082,211.4084091,1068.8800656
208.5,133.6100082,211.4084091,1068.8800656
208.75,133.6100082,211.4084091,1068.8800656
209,135.0782356,211.4084091,1080.6258848
209.25,135.0782356,211.4084091,1080.6258848
209.5,135.0782356,211.4084091,1080.6258848
209.75,135.0782356,211.4084091,1080.6258848
210,135.0782356,211.4084091,1080.6258848
210.25,135.0782356,212.8763123,1080.6258848
210.5,136.546463,212.8763123,1092.371704
210.75,138.0146904,212.8763123,1104.1175232
211,138.0146904,212.8763123,1104.1175232
211.25,139.4829178,212.8763123,1115.8633424
211.5,139.4829178,214.3442154,1115.8633424
211.75,139.4829178,214.3442154,1115.8633424
212,139.4829178,214.3442154,1115.8633424
212.25,142.4193726,214.3442154,1139.3549808
212.5,142.4193726,214.3442154,1139.3549808
212.75,142.4193726,214.3442154,1139.3549808
213,142.4193726,214.3442154,1139.3549808
213.25,142.4193726,214.3442154,1139.3549808
213.5,142.4193726,214.3442154,1139.3549808
213.75,142.4193726,214.3442154,1139.3549808
214,142.4193726,214.3442154,1139.3549808
214.25,142.4193726,214.3442154,1139.3549808
214.5,142.4193726,214.3442154,1139.3549808
214.75,143.8875999,214.3442154,1151.1007992000002
215,145.3558273,214.3442154,1162.8466184000001
215.25,146.8240547,214.3442154,1174.5924376
215.5,146.8240547,214.3442154,1174.5924376
215.75,146.8240547,214.3442154,1174.5924376
216,146.8240547,214.3442154,1174.5924376
216.25,146.8240547,214.3442154,1174.5924376
216.5,146.8240547,215.8123627,1174.5924376
216.75,146.8240547,215.8123627,1174.5924376
217,146.8240547,215.8123627,1174.5924376
217.25,146.8240547,215.8123627,1174.5924376
217.5,146.8240547,217.2805099,1174.5924376
217.75,146.8240547,217.2805099,1174.5924376
218,146.8240547,218.7486572,1174.5924376
218.25,146.8240547,218.7486572,1174.5924376
218.5,146.8240547,218.7486572,1174.5924376
218.75,146.8240547,220.2168045,1174.5924376
219,148.2919579,223.1530991,1186.3356632000002
219.25,148.2919579,223.1530991,1186.3356632000002
219.5,148.2919579,223.1530991,1186.3356632000002
219.75,148.2919579,224.6210022,1186.3356632000002
220,148.2919579,224.6210022,1186.3356632000002
220.25,148.2919579,224.6210022,1186.3356632000002
220.5,148.2919579,224.6210022,1186.3356632000002
220.75,148.2919579,224.6210022,1186.3356632000002
221,148.2919579,224.6210022,1186.3356632000002
221.25,148.2919579,226.0889053,1186.3356632000002
221.5,148.2919579,226.0889053,1186.3356632000002
221.75,148.2919579,226.0889053,1186.3356632000002
222,148.2919579,226.0889053,1186.3356632000002
222.25,148.2919579,226.0889053,1186.3356632000002
222.5,148.2919579,226.0889053,1186.3356632000002
222.75,148.2919579,226.0889053,1186.3356632000002
223,148.2919579,226.0889053,1186.3356632000002
223.25,148.2919579,226.0889053,1186.3356632000002
223.5,148.2919579,226.0889053,1186.3356632000002
223.75,148.2919579,226.0889053,1186.3356632000002
224,148.2919579,226.0889053,1186.3356632000002
224.25,148.2919579,226.0889053,1186.3356632000002
224.5,148.2919579,226.0889053,1186.3356632000002
224.75,148.2919579,226.0889053,1186.3356632000002
225,148.2919579,226.0889053,1186.3356632000002
225.25,148.2919579,226.0889053,1186.3356632000002
225.5,148.2919579,227.5568085,1186.3356632000002
225.75,148.2919579,227.5568085,1186.3356632000002
226,148.2919579,227.5568085,1186.3356632000002
226.25,148.2919579,227.5568085,1186.3356632000002
226.5,148.2919579,227.5568085,1186.3356632000002
226.75,148.2919579,227.5568085,1186.3356632000002
227,148.2919579,227.5568085,1186.3356632000002
227.25,148.2919579,227.5568085,1186.3356632000002
227.5,148.2919579,227.5568085,1186.3356632000002
227.75,148.2919579,227.5568085,1186.3356632000002
228,148.2919579,227.5568085,1186.3356632000002
228.25,148.2919579,227.5568085,1186.3356632000002
228.5,148.2919579,227.5568085,1186.3356632000002
228.75,148.2919579,227.5568085,1186.3356632000002
229,148.2919579,227.5568085,1186.3356632000002
229.25,149.7601852,227.5568085,1198.0814816
229.5,149.7601852,227.5568085,1198.0814816
229.75,149.7601852,227.5568085,1198.0814816
230,149.7601852,227.5568085,1198.0814816
230.25,149.7601852,227.5568085,1198.0814816
230.5,149.7601852,227.5568085,1198.0814816
230.75,151.2284126,227.5568085,1209.8273008
231,151.2284126,229.0249557,1209.8273008
231.25,151.2284126,229.0249557,1209.8273008
231.5,151.2284126,229.0249557,1209.8273008
231.75,152.69664,229.0249557,1221.57312
232,152.69664,231.9612503,1221.57312
232.25,154.1648674,233.4293976,1233.3189392000002
232.5,154.1648674,233.4293976,1233.3189392000002
232.75,155.6330948,233.4293976,1245.0647584
233,155.6330948,233.4293976,1245.0647584
233.25,155.6330948,234.8975449,1245.0647584
233.5,155.6330948,234.8975449,1245.0647584
233.75,158.5695496,234.8975449,1268.5563968000001
234,158.5695496,236.3656921,1268.5563968000001
234.25,158.5695496,236.3656921,1268.5563968000001
234.5,158.5695496,237.8338394,1268.5563968000001
234.75,158.5695496,240.770134,1268.5563968000001
235,158.5695496,242.2380371,1268.5563968000001
235.25,158.5695496,243.7061844,1268.5563968000001
235.5,158.5695496,243.7061844,1268.5563968000001
235.75,158.5695496,243.7061844,1268.5563968000001
236,158.5695496,243.7061844,1268.5563968000001
236.25,160.0377769,243.7061844,1280.3022152
236.5,160.0377769,243.7061844,1280.3022152
236.75,161.5060043,243.7061844,1292.0480344
237,161.5060043,243.7061844,1292.0480344
237.25,162.9742317,243.7061844,1303.7938536000001
237.5,162.9742317,243.7061844,1303.7938536000001
237.75,162.9742317,243.7061844,1303.7938536000001
238,162.9742317,245.1740875,1303.7938536000001
238.25,162.9742317,245.1740875,1303.7938536000001
238.5,162.9742317,246.6419907,1303.7938536000001
238.75,162.9742317,246.6419907,1303.7938536000001
239,162.9742317,246.6419907,1303.7938536000001
239.25,162.9742317,246.6419907,1303.7938536000001
239.5,162.9742317,246.6419907,1303.7938536000001
239.75,162.9742317,246.6419907,1303.7938536000001
240,162.9742317,246.6419907,1303.7938536000001
240.25,162.9742317,246.6419907,1303.7938536000001
240.5,162.9742317,246.6419907,1303.7938536000001
240.75,162.9742317,246.6419907,1303.7938536000001
241,162.9742317,246.6419907,1303.7938536000001
241.25,162.9742317,246.6419907,1303.7938536000001
241.5,162.9742317,246.6419907,1303.7938536000001
241.75,162.9742317,246.6419907,1303.7938536000001
242,162.9742317,246.6419907,1303.7938536000001
242.25,162.9742317,246.6419907,1303.7938536000001
242.5,162.9742317,246.6419907,1303.7938536000001
242.75,162.9742317,246.6419907,1303.7938536000001
243,162.9742317,246.6419907,1303.7938536000001
243.25,162.9742317,246.6419907,1303.7938536000001
243.5,164.4421349,246.6419907,1315.5370792
243.75,164.4421349,246.6419907,1315.5370792
244,164.4421349,246.6419907,1315.5370792
244.25,164.4421349,246.6419907,1315.5370792
244.5,164.4421349,246.6419907,1315.5370792
244.75,164.4421349,248.1101379,1315.5370792
245,164.4421349,248.1101379,1315.5370792
245.25,164.4421349,248.1101379,1315.5370792
245.5,164.4421349,249.5782852,1315.5370792
245.75,164.4421349,251.0508347,1315.5370792
246,164.4421349,251.0508347,1315.5370792
246.25,164.4421349,252.5189819,1315.5370792
246.5,164.4421349,255.4552765,1315.5370792
246.75,164.4421349,255.4552765,1315.5370792
247,164.4421349,255.4552765,1315.5370792
247.25,164.4421349,255.4552765,1315.5370792
247.5,164.4421349,255.4552765,1315.5370792
247.75,164.4421349,255.4552765,1315.5370792
248,164.4421349,255.4552765,1315.5370792
248.25,164.4421349,255.4552765,1315.5370792
248.5,164.4421349,255.4552765,1315.5370792
248.75,164.4421349,256.9231796,1315.5370792
249,164.4421349,256.9231796,1315.5370792
249.25,164.4421349,256.9231796,1315.5370792
249.5,164.4421349,256.9231796,1315.5370792
249.75,164.4421349,258.3910828,1315.5370792
250,164.4421349,258.3910828,1315.5370792
250.25,164.4421349,258.3910828,1315.5370792
250.5,164.4421349,258.3910828,1315.5370792
250.75,164.4421349,258.3910828,1315.5370792
251,164.4421349,258.3910828,1315.5370792
251.25,164.4421349,258.3910828,1315.5370792
251.5,164.4421349,258.3910828,1315.5370792
251.75,164.4421349,258.3910828,1315.5370792
252,164.4421349,258.3910828,1315.5370792
252.25,164.4421349,258.3910828,1315.5370792
252.5,164.4421349,258.3910828,1315.5370792
252.75,164.4421349,258.3910828,1315.5370792
253,164.4421349,258.3910828,1315.5370792
253.25,164.4421349,258.3910828,1315.5370792
253.5,164.4421349,258.3910828,1315.5370792
253.75,164.4421349,258.3910828,1315.5370792
254,164.4421349,259.8589859,1315.5370792
254.25,165.9103622,259.8589859,1327.2828976
254.5,167.3785896,259.8589859,1339.0287168000002
254.75,167.3785896,259.8589859,1339.0287168000002
255,167.3785896,259.8589859,1339.0287168000002
255.25,167.3785896,259.8589859,1339.0287168000002
255.5,167.3785896,259.8589859,1339.0287168000002
255.75,168.846817,259.8589859,1350.7745360000001
256,168.846817,259.8589859,1350.7745360000001
256.25,168.846817,259.8589859,1350.7745360000001
256.5,170.3150444,259.8589859,1362.5203552000003
256.75,170.3150444,259.8589859,1362.5203552000003
257,170.3150444,259.8589859,1362.5203552000003
257.25,171.7832718,259.8589859,1374.2661744000002
257.5,171.7832718,259.8589859,1374.2661744000002
257.75,171.7832718,259.8589859,1374.2661744000002
258,173.2514992,259.8589859,1386.0119936
258.25,174.7197266,259.8589859,1397.7578128
258.5,174.7197266,259.8589859,1397.7578128
258.75,174.7197266,259.8589859,1397.7578128
259,174.7197266,259.8589859,1397.7578128
259.25,174.7197266,259.8589859,1397.7578128
259.5,174.7197266,261.3271332,1397.7578128
259.75,174.7197266,261.3271332,1397.7578128
260,174.7197266,262.7952805,1397.7578128
260.25,174.7197266,265.731575,1397.7578128
260.5,176.1879539,265.731575,1409.5036312000002
260.75,177.6561813,265.731575,1421.2494504000001
261,177.6561813,267.1997223,1421.2494504000001
261.25,179.1244087,267.1997223,1432.9952696
261.5,179.1244087,267.1997223,1432.9952696
261.75,179.1244087,267.1997223,1432.9952696
262,179.1244087,268.6678696,1432.9952696
262.25,179.1244087,268.6678696,1432.9952696
262.5,179.1244087,270.1360168,1432.9952696
262.75,179.1244087,271.6041641,1432.9952696
263,179.1244087,273.0723114,1432.9952696
263.25,179.1244087,273.0723114,1432.9952696
263.5,179.1244087,274.5404587,1432.9952696
263.75,179.1244087,274.5404587,1432.9952696
264,179.1244087,274.5404587,1432.9952696
264.25,179.1244087,274.5404587,1432.9952696
264.5,179.1244087,274.5404587,1432.9952696
264.75,179.1244087,274.5404587,1432.9952696
265,179.1244087,274.5404587,1432.9952696
265.25,179.1244087,274.5404587,1432.9952696
265.5,180.5923119,274.5404587,1444.7384952000002
265.75,180.5923119,274.5404587,1444.7384952000002
266,180.5923119,274.5404587,1444.7384952000002
266.25,180.5923119,276.0083618,1444.7384952000002
266.5,180.5923119,276.0083618,1444.7384952000002
266.75,180.5923119,276.0083618,1444.7384952000002
267,180.5923119,276.0083618,1444.7384952000002
267.25,180.5923119,276.0083618,1444.7384952000002
267.5,180.5923119,276.0083618,1444.7384952000002
267.75,180.5923119,276.0083618,1444.7384952000002
268,180.5923119,276.0083618,1444.7384952000002
268.25,180.5923119,277.476265,1444.7384952000002
268.5,180.5923119,277.476265,1444.7384952000002
268.75,180.5923119,278.9441681,1444.7384952000002
269,180.5923119,278.9441681,1444.7384952000002
269.25,180.5923119,278.9441681,1444.7384952000002
269.5,180.5923119,278.9441681,1444.7384952000002
269.75,180.5923119,278.9441681,1444.7384952000002
270,180.5923119,278.9441681,1444.7384952000002
270.25,180.5923119,278.9441681,1444.7384952000002
270.5,180.5923119,278.9441681,1444.7384952000002
270.75,180.5923119,278.9441681,1444.7384952000002
271,180.5923119,278.9441681,1444.7384952000002
271.25,180.5923119,278.9441681,1444.7384952000002
271.5,180.5923119,278.9441681,1444.7384952000002
271.75,180.5923119,278.9441681,1444.7384952000002
272,180.5923119,278.9441681,1444.7384952000002
272.25,180.5923119,278.9441681,1444.7384952000002
272.5,180.5923119,278.9441681,1444.7384952000002
272.75,180.5923119,278.9441681,1444.7384952000002
273,180.5923119,278.9441681,1444.7384952000002
273.25,180.5923119,278.9441681,1444.7384952000002
273.5,180.5923119,278.9441681,1444.7384952000002
273.75,180.5923119,278.9441681,1444.7384952000002
274,180.5923119,278.9441681,1444.7384952000002
274.25,180.5923119,278.9441681,1444.7384952000002
274.5,180.5923119,278.9441681,1444.7384952000002
274.75,180.5923119,278.9441681,1444.7384952000002
275,180.5923119,280.4123154,1444.7384952000002
275.25,180.5923119,280.4123154,1444.7384952000002
275.5,180.5923119,280.4123154,1444.7384952000002
275.75,180.5923119,280.4123154,1444.7384952000002
276,182.0605392,281.8804626,1456.4843136
276.25,182.0605392,283.3486099,1456.4843136
276.5,182.0605392,284.8167572,1456.4843136
276.75,182.0605392,286.2849045,1456.4843136
277,182.0605392,287.7530518,1456.4843136
277.25,182.0605392,287.7530518,1456.4843136
277.5,182.0605392,287.7530518,1456.4843136
277.75,183.5287666,287.7530518,1468.2301328
278,183.5287666,287.7530518,1468.2301328
278.25,184.996994,287.7530518,1479.975952
278.5,186.4652214,287.7530518,1491.7217712000001
278.75,186.4652214,287.7530518,1491.7217712000001
279,187.9334488,287.7530518,1503.4675904
279.25,187.9334488,287.7530518,1503.4675904
279.5,187.9334488,287.7530518,1503.4675904
279.75,187.9334488,287.7530518,1503.4675904
280,189.4016762,287.7530518,1515.2134096
280.25,189.4016762,289.2209549,1515.2134096
280.5,189.4016762,289.2209549,1515.2134096
280.75,190.8699036,289.2209549,1526.9592288000001
281,190.8699036,289.2209549,1526.9592288000001
281.25,190.8699036,290.688858,1526.9592288000001
281.5,190.8699036,290.688858,1526.9592288000001
281.75,190.8699036,290.688858,1526.9592288000001
282,192.338131,290.688858,1538.705048
282.25,192.338131,290.688858,1538.705048
282.5,193.8063583,290.688858,1550.4508664000002
282.75,193.8063583,290.688858,1550.4508664000002
283,193.8063583,290.688858,1550.4508664000002
283.25,195.2745857,290.688858,1562.1966856
283.5,195.2745857,290.688858,1562.1966856
283.75,195.2745857,290.688858,1562.1966856
284,195.2745857,290.688858,1562.1966856
284.25,195.2745857,290.688858,1562.1966856
284.5,195.2745857,292.1567612,1562.1966856
284.75,195.2745857,292.1567612,1562.1966856
285,195.2745857,292.1567612,1562.1966856
285.25,195.2745857,292.1567612,1562.1966856
285.5,195.2745857,292.1567612,1562.1966856
285.75,195.2745857,292.1567612,1562.1966856
286,195.2745857,292.1567612,1562.1966856
286.25,195.2745857,292.1567612,1562.1966856
286.5,195.2745857,292.1567612,1562.1966856
286.75,195.2745857,292.1567612,1562.1966856
287,195.2745857,292.1567612,1562.1966856
287.25,195.2745857,292.1567612,1562.1966856
287.5,195.2745857,292.1567612,1562.1966856
287.75,196.7424889,292.1567612,1573.9399112
288,196.7424889,292.1567612,1573.9399112
288.25,196.7424889,292.1567612,1573.9399112
288.5,196.7424889,292.1567612,1573.9399112
288.75,196.7424889,292.1567612,1573.9399112
289,196.7424889,292.1567612,1573.9399112
289.25,196.7424889,292.1567612,1573.9399112
289.5,196.7424889,292.1567612,1573.9399112
289.75,196.7424889,292.1567612,1573.9399112
290,196.7424889,292.1567612,1573.9399112
290.25,196.7424889,293.6249084,1573.9399112
290.5,196.7424889,295.0930557,1573.9399112
290.75,196.7424889,296.561203,1573.9399112
291,196.7424889,296.561203,1573.9399112
291.25,196.7424889,296.561203,1573.9399112
291.5,196.7424889,299.4974976,1573.9399112
291.75,196.7424889,299.4974976,1573.9399112
292,196.7424889,299.4974976,1573.9399112
292.25,196.7424889,299.4974976,1573.9399112
292.5,196.7424889,300.9656448,1573.9399112
292.75,196.7424889,300.9656448,1573.9399112
293,196.7424889,300.9656448,1573.9399112
293.25,196.7424889,300.9656448,1573.9399112
293.5,196.7424889,300.9656448,1573.9399112
293.75,196.7424889,303.9019394,1573.9399112
294,196.7424889,306.8382339,1573.9399112
294.25,196.7424889,306.8382339,1573.9399112
294.5,196.7424889,306.8382339,1573.9399112
294.75,196.7424889,308.3061371,1573.9399112
295,196.7424889,308.3061371,1573.9399112
295.25,196.7424889,308.3061371,1573.9399112
295.5,196.7424889,308.3061371,1573.9399112
295.75,196.7424889,308.3061371,1573.9399112
296,196.7424889,308.3061371,1573.9399112
296.25,196.7424889,308.3061371,1573.9399112
296.5,196.7424889,308.3061371,1573.9399112
296.75,196.7424889,309.7740402,1573.9399112
297,196.7424889,309.7740402,1573.9399112
297.25,196.7424889,309.7740402,1573.9399112
297.5,196.7424889,309.7740402,1573.9399112
297.75,196.7424889,309.7740402,1573.9399112
298,196.7424889,311.2419434,1573.9399112
298.25,198.2107162,311.2419434,1585.6857296
298.5,198.2107162,311.2419434,1585.6857296
298.75,198.2107162,311.2419434,1585.6857296
299,198.2107162,311.2419434,1585.6857296
299.25,198.2107162,311.2419434,1585.6857296
299.5,198.2107162,311.2419434,1585.6857296
299.75,198.2107162,311.2419434,1585.6857296
300,199.6789436,311.2419434,1597.4315488000002
300.25,199.6789436,311.2419434,1597.4315488000002
300.5,199.6789436,311.2419434,1597.4315488000002
300.75,199.6789436,311.2419434,1597.4315488000002
301,199.6789436,311.2419434,1597.4315488000002
301.25,202.6153984,311.2419434,1620.9231872
301.5,202.6153984,311.2419434,1620.9231872
301.75,204.0836258,311.2419434,1632.6690064000002
302,204.0836258,311.2419434,1632.6690064000002
302.25,204.0836258,311.2419434,1632.6690064000002
302.5,204.0836258,311.2419434,1632.6690064000002
302.75,204.0836258,311.2419434,1632.6690064000002
303,207.0200806,311.2419434,1656.1606448
303.25,207.0200806,312.7100906,1656.1606448
303.5,207.0200806,312.7100906,1656.1606448
303.75,207.0200806,312.7100906,1656.1606448
304,207.0200806,312.7100906,1656.1606448
304.25,207.0200806,312.7100906,1656.1606448
304.5,207.0200806,314.1782379,1656.1606448
304.75,207.0200806,314.1782379,1656.1606448
305,207.0200806,317.1145325,1656.1606448
305.25,208.488308,317.1145325,1667.9064640000001
305.5,209.9565353,317.1145325,1679.6522824
305.75,209.9565353,317.1145325,1679.6522824
306,209.9565353,317.1145325,1679.6522824
306.25,211.4247627,320.050827,1691.3981016000002
306.5,211.4247627,320.050827,1691.3981016000002
306.75,211.4247627,321.5187302,1691.3981016000002
307,211.4247627,321.5187302,1691.3981016000002
307.25,211.4247627,321.5187302,1691.3981016000002
307.5,211.4247627,321.5187302,1691.3981016000002
307.75,211.4247627,321.5187302,1691.3981016000002
308,211.4247627,321.5187302,1691.3981016000002
308.25,211.4247627,321.5187302,1691.3981016000002
308.5,211.4247627,321.5187302,1691.3981016000002
308.75,211.4247627,322.9866333,1691.3981016000002
309,211.4247627,322.9866333,1691.3981016000002
309.25,211.4247627,322.9866333,1691.3981016000002
309.5,211.4247627,322.9866333,1691.3981016000002
309.75,211.4247627,322.9866333,1691.3981016000002
310,211.4247627,322.9866333,1691.3981016000002
310.25,211.4247627,322.9866333,1691.3981016000002
310.5,211.4247627,322.9866333,1691.3981016000002
310.75,211.4247627,322.9866333,1691.3981016000002
311,211.4247627,322.9866333,1691.3981016000002
311.25,211.4247627,322.9866333,1691.3981016000002
311.5,211.4247627,322.9866333,1691.3981016000002
311.75,211.4247627,322.9866333,1691.3981016000002
312,211.4247627,322.9866333,1691.3981016000002
312.25,211.4247627,322.9866333,1691.3981016000002
312.5,211.4247627,322.9866333,1691.3981016000002
312.75,211.4247627,322.9866333,1691.3981016000002
313,211.4247627,324.4545364,1691.3981016000002
313.25,211.4247627,324.4545364,1691.3981016000002
313.5,211.4247627,324.4545364,1691.3981016000002
313.75,211.4247627,324.4545364,1691.3981016000002
314,211.4247627,324.4545364,1691.3981016000002
314.25,211.4247627,324.4545364,1691.3981016000002
314.5,211.4247627,324.4545364,1691.3981016000002
314.75,211.4247627,324.4545364,1691.3981016000002
315,212.8926659,324.4545364,1703.1413272000002
315.25,212.8926659,324.4545364,1703.1413272000002
315.5,212.8926659,324.4545364,1703.1413272000002
315.75,212.8926659,324.4545364,1703.1413272000002
316,212.8926659,324.4545364,1703.1413272000002
316.25,212.8926659,324.4545364,1703.1413272000002
316.5,212.8926659,324.4545364,1703.1413272000002
316.75,212.8926659,324.4545364,1703.1413272000002
317,212.8926659,324.4545364,1703.1413272000002
317.25,212.8926659,324.4545364,1703.1413272000002
317.5,212.8926659,324.4545364,1703.1413272000002
317.75,212.8926659,324.4545364,1703.1413272000002
318,212.8926659,324.4545364,1703.1413272000002
318.25,212.8926659,324.4545364,1703.1413272000002
318.5,212.8926659,325.9226837,1703.1413272000002
318.75,212.8926659,325.9226837,1703.1413272000002
319,212.8926659,327.390831,1703.1413272000002
319.25,212.8926659,328.8589783,1703.1413272000002
319.5,212.8926659,330.3271255,1703.1413272000002
319.75,212.8926659,330.3271255,1703.1413272000002
320,212.8926659,330.3271255,1703.1413272000002
320.25,212.8926659,330.3271255,1703.1413272000002
320.5,212.8926659,331.7952728,1703.1413272000002
320.75,212.8926659,331.7952728,1703.1413272000002
321,212.8926659,331.7952728,1703.1413272000002
321.25,212.8926659,333.2634201,1703.1413272000002
321.5,212.8926659,336.1997147,1703.1413272000002
321.75,212.8926659,337.6678619,1703.1413272000002
322,212.8926659,337.6678619,1703.1413272000002
322.25,212.8926659,340.6039124,1703.1413272000002
322.5,212.8926659,340.6039124,1703.1413272000002
322.75,212.8926659,340.6039124,1703.1413272000002
323,212.8926659,340.6039124,1703.1413272000002
323.25,212.8926659,340.6039124,1703.1413272000002
323.5,212.8926659,340.6039124,1703.1413272000002
323.75,212.8926659,340.6039124,1703.1413272000002
324,212.8926659,340.6039124,1703.1413272000002
324.25,212.8926659,342.0718155,1703.1413272000002
324.5,212.8926659,342.0718155,1703.1413272000002
324.75,212.8926659,342.0718155,1703.1413272000002
325,212.8926659,343.5397186,1703.1413272000002
325.25,212.8926659,343.5397186,1703.1413272000002
325.5,212.8926659,343.5397186,1703.1413272000002
325.75,212.8926659,343.5397186,1703.1413272000002
326,212.8926659,343.5397186,1703.1413272000002
326.25,214.3608932,343.5397186,1714.8871456000002
326.5,214.3608932,343.5397186,1714.8871456000002
326.75,214.3608932,343.5397186,1714.8871456000002
327,215.8291206,343.5397186,1726.6329648
327.25,215.8291206,343.5397186,1726.6329648
327.5,215.8291206,343.5397186,1726.6329648
327.75,215.8291206,343.5397186,1726.6329648
328,215.8291206,343.5397186,1726.6329648
328.25,215.8291206,343.5397186,1726.6329648
328.5,217.297348,343.5397186,1738.3787840000002
328.75,217.297348,343.5397186,1738.3787840000002
329,220.2338028,343.5397186,1761.8704224000003
329.25,220.2338028,343.5397186,1761.8704224000003
329.5,220.2338028,343.5397186,1761.8704224000003
329.75,220.2338028,343.5397186,1761.8704224000003
330,223.1702576,343.5397186,1785.3620608
330.25,223.1702576,343.5397186,1785.3620608
330.5,223.1702576,343.5397186,1785.3620608
330.75,223.1702576,343.5397186,1785.3620608
331,223.1702576,343.5397186,1785.3620608
331.25,223.1702576,343.5397186,1785.3620608
331.5,223.1702576,345.0078659,1785.3620608
331.75,223.1702576,345.0078659,1785.3620608
332,223.1702576,345.0078659,1785.3620608
332.25,226.1067123,345.0078659,1808.8536984
332.5,226.1067123,349.4123077,1808.8536984
332.75,226.1067123,350.880455,1808.8536984
333,227.5749397,352.3486023,1820.5995176000001
333.25,227.5749397,352.3486023,1820.5995176000001
333.5,227.5749397,352.3486023,1820.5995176000001
333.75,227.5749397,352.3486023,1820.5995176000001
334,227.5749397,352.3486023,1820.5995176000001
334.25,227.5749397,352.3486023,1820.5995176000001
334.5,227.5749397,352.3486023,1820.5995176000001
334.75,227.5749397,352.3486023,1820.5995176000001
335,227.5749397,353.8165054,1820.5995176000001
335.25,227.5749397,353.8165054,1820.5995176000001
335.5,227.5749397,353.8165054,1820.5995176000001
335.75,227.5749397,353.8165054,1820.5995176000001
336,227.5749397,353.8165054,1820.5995176000001
336.25,227.5749397,355.2844086,1820.5995176000001
336.5,227.5749397,355.2844086,1820.5995176000001
336.75,227.5749397,355.2844086,1820.5995176000001
337,229.0428429,355.2844086,1832.3427432
337.25,229.0428429,355.2844086,1832.3427432
337.5,229.0428429,355.2844086,1832.3427432
337.75,229.0428429,355.2844086,1832.3427432
338,229.0428429,355.2844086,1832.3427432
338.25,229.0428429,355.2844086,1832.3427432
338.5,229.0428429,355.2844086,1832.3427432
338.75,229.0428429,355.2844086,1832.3427432
339,229.0428429,355.2844086,1832.3427432
339.25,229.0428429,355.2844086,1832.3427432
339.5,229.0428429,356.7523117,1832.3427432
339.75,229.0428429,356.7523117,1832.3427432
340,229.0428429,356.7523117,1832.3427432
340.25,229.0428429,356.7523117,1832.3427432
340.5,229.0428429,356.7523117,1832.3427432
340.75,229.0428429,356.7523117,1832.3427432
341,229.0428429,356.7523117,1832.3427432
341.25,229.0428429,356.7523117,1832.3427432
341.5,229.0428429,356.7523117,1832.3427432
341.75,229.0428429,356.7523117,1832.3427432
342,229.0428429,356.7523117,1832.3427432
342.25,229.0428429,356.7523117,1832.3427432
342.5,229.0428429,356.7523117,1832.3427432
342.75,229.0428429,356.7523117,1832.3427432
343,229.0428429,356.7523117,1832.3427432
343.25,229.0428429,356.7523117,1832.3427432
343.5,229.0428429,356.7523117,1832.3427432
343.75,229.0428429,356.7523117,1832.3427432
344,229.0428429,356.7523117,1832.3427432
344.25,229.0428429,356.7523117,1832.3427432
344.5,229.0428429,356.7523117,1832.3427432
344.75,229.0428429,358.220459,1832.3427432
345,229.0428429,358.220459,1832.3427432
345.25,229.0428429,361.1567535,1832.3427432
345.5,229.0428429,361.1567535,1832.3427432
345.75,229.0428429,361.1567535,1832.3427432
346,229.0428429,361.1567535,1832.3427432
346.25,229.0428429,361.1567535,1832.3427432
346.5,229.0428429,362.6249008,1832.3427432
346.75,229.0428429,362.6249008,1832.3427432
347,229.0428429,364.0930481,1832.3427432
347.25,229.0428429,365.5611954,1832.3427432
347.5,229.0428429,365.5611954,1832.3427432
347.75,229.0428429,365.5611954,1832.3427432
348,230.5110703,367.0293427,1844.0885624
348.25,230.5110703,368.4974899,1844.0885624
348.5,230.5110703,368.4974899,1844.0885624
348.75,230.5110703,371.4337845,1844.0885624
349,230.5110703,371.4337845,1844.0885624
349.25,230.5110703,371.4337845,1844.0885624
349.5,231.9792976,371.4337845,1855.8343808000002
349.75,233.447525,372.9016876,1867.5802
350,233.447525,372.9016876,1867.5802
350.25,233.447525,372.9016876,1867.5802
350.5,233.447525,372.9016876,1867.5802
350.75,234.9157524,372.9016876,1879.3260192000002
351,236.3839798,372.9016876,1891.0718384000002
351.25,236.3839798,372.9016876,1891.0718384000002
351.5,236.3839798,372.9016876,1891.0718384000002
351.75,237.8522072,372.9016876,1902.8176576000003
352,237.8522072,372.9016876,1902.8176576000003
352.25,239.3204346,372.9016876,1914.5634768
352.5,239.3204346,372.9016876,1914.5634768
352.75,239.3204346,374.3695908,1914.5634768
353,239.3204346,374.3695908,1914.5634768
353.25,239.3204346,374.3695908,1914.5634768
353.5,239.3204346,374.3695908,1914.5634768
353.75,239.3204346,374.3695908,1914.5634768
354,239.3204346,375.8374939,1914.5634768
354.25,240.788662,375.8374939,1926.3092960000004
354.5,242.2568893,375.8374939,1938.0551144
354.75,242.2568893,375.8374939,1938.0551144
355,242.2568893,375.8374939,1938.0551144
355.25,243.7251167,375.8374939,1949.8009336
355.5,243.7251167,375.8374939,1949.8009336
355.75,243.7251167,375.8374939,1949.8009336
356,243.7251167,375.8374939,1949.8009336
356.25,243.7251167,375.8374939,1949.8009336
356.5,243.7251167,375.8374939,1949.8009336
356.75,243.7251167,375.8374939,1949.8009336
357,243.7251167,375.8374939,1949.8009336
357.25,243.7251167,375.8374939,1949.8009336
357.5,243.7251167,375.8374939,1949.8009336
357.75,243.7251167,375.8374939,1949.8009336
358,243.7251167,375.8374939,1949.8009336
358.25,243.7251167,375.8374939,1949.8009336
358.5,243.7251167,375.8374939,1949.8009336
358.75,243.7251167,375.8374939,1949.8009336
359,243.7251167,375.8374939,1949.8009336
359.25,245.1930199,375.8374939,1961.5441592
359.5,245.1930199,377.3056412,1961.5441592
359.75,245.1930199,377.3056412,1961.5441592
360,245.1930199,377.3056412,1961.5441592
360.25,245.1930199,377.3056412,1961.5441592
360.5,245.1930199,377.3056412,1961.5441592
360.75,245.1930199,377.3056412,1961.5441592
361,245.1930199,378.7737885,1961.5441592
361.25,245.1930199,381.710083,1961.5441592
361.5,245.1930199,381.710083,1961.5441592
361.75,245.1930199,383.1782303,1961.5441592
362,245.1930199,384.6463776,1961.5441592
362.25,245.1930199,384.6463776,1961.5441592
362.5,245.1930199,384.6463776,1961.5441592
362.75,245.1930199,384.6463776,1961.5441592
363,245.1930199,384.6463776,1961.5441592
363.25,245.1930199,384.6463776,1961.5441592
363.5,245.1930199,384.6463776,1961.5441592
363.75,245.1930199,384.6463776,1961.5441592
364,245.1930199,384.6463776,1961.5441592
364.25,245.1930199,384.6463776,1961.5441592
364.5,245.1930199,384.6463776,1961.5441592
364.75,245.1930199,384.6463776,1961.5441592
365,245.1930199,384.6463776,1961.5441592
365.25,245.1930199,386.1142807,1961.5441592
365.5,245.1930199,386.1142807,1961.5441592
365.75,245.1930199,386.1142807,1961.5441592
366,245.1930199,386.1142807,1961.5441592
366.25,245.1930199,386.1142807,1961.5441592
366.5,245.1930199,387.5821838,1961.5441592
366.75,245.1930199,387.5821838,1961.5441592
367,245.1930199,387.5821838,1961.5441592
367.25,245.1930199,387.5821838,1961.5441592
367.5,245.1930199,387.5821838,1961.5441592
367.75,245.1930199,387.5821838,1961.5441592
368,245.1930199,387.5821838,1961.5441592
368.25,245.1930199,387.5821838,1961.5441592
368.5,245.1930199,387.5821838,1961.5441592
368.75,245.1930199,387.5821838,1961.5441592
369,245.1930199,387.5821838,1961.5441592
369.25,245.1930199,387.5821838,1961.5441592
369.5,245.1930199,387.5821838,1961.5441592
369.75,245.1930199,387.5821838,1961.5441592
370,245.1930199,387.5821838,1961.5441592
370.25,245.1930199,387.5821838,1961.5441592
370.5,246.6612473,389.050087,1973.2899784
370.75,246.6612473,389.050087,1973.2899784
371,246.6612473,389.050087,1973.2899784
371.25,248.1294746,389.050087,1985.0357968
371.5,248.1294746,389.050087,1985.0357968
371.75,249.597702,389.050087,1996.781616
372,249.597702,389.050087,1996.781616
372.25,249.597702,389.050087,1996.781616
372.5,251.0703316,389.050087,2008.5626528000003
372.75,251.0703316,389.050087,2008.5626528000003
373,252.538559,389.050087,2020.308472
373.25,252.538559,389.050087,2020.308472
373.5,252.538559,389.050087,2020.308472
373.75,252.538559,389.050087,2020.308472
374,254.0067863,389.050087,2032.0542904000004
374.25,254.0067863,389.050087,2032.0542904000004
374.5,255.4750137,389.050087,2043.8001096
374.75,255.4750137,389.050087,2043.8001096
375,255.4750137,389.050087,2043.8001096
375.25,255.4750137,389.050087,2043.8001096
375.5,255.4750137,389.050087,2043.8001096
375.75,255.4750137,390.5182343,2043.8001096
376,255.4750137,390.5182343,2043.8001096
376.25,255.4750137,390.5182343,2043.8001096
376.5,255.4750137,391.9863815,2043.8001096
376.75,258.4114685,391.9863815,2067.291748
377,258.4114685,393.4545288,2067.291748
377.25,258.4114685,394.9226761,2067.291748
377.5,258.4114685,394.9226761,2067.291748
377.75,259.8796959,396.3908234,2079.0375672
378,259.8796959,396.3908234,2079.0375672
378.25,259.8796959,396.3908234,2079.0375672
378.5,259.8796959,397.8589706,2079.0375672
378.75,259.8796959,399.3271179,2079.0375672
379,259.8796959,399.3271179,2079.0375672
379.25,259.8796959,402.2634125,2079.0375672
379.5,259.8796959,402.2634125,2079.0375672
379.75,259.8796959,403.7315598,2079.0375672
380,259.8796959,405.1994629,2079.0375672
380.25,259.8796959,405.1994629,2079.0375672
380.5,259.8796959,405.1994629,2079.0375672
380.75,259.8796959,405.1994629,2079.0375672
381,259.8796959,405.1994629,2079.0375672
381.25,259.8796959,405.1994629,2079.0375672
381.5,259.8796959,405.1994629,2079.0375672
381.75,259.8796959,405.1994629,2079.0375672
382,259.8796959,405.1994629,2079.0375672
382.25,259.8796959,405.1994629,2079.0375672
382.5,259.8796959,405.1994629,2079.0375672
382.75,261.347599,405.1994629,2090.780792
383,261.347599,405.1994629,2090.780792
383.25,261.347599,405.1994629,2090.780792
383.5,261.347599,406.667366,2090.780792
383.75,261.347599,408.1352692,2090.780792
384,261.347599,408.1352692,2090.780792
384.25,261.347599,408.1352692,2090.780792
384.5,261.347599,408.1352692,2090.780792
384.75,261.347599,408.1352692,2090.780792
385,261.347599,408.1352692,2090.780792
385.25,261.347599,408.1352692,2090.780792
385.5,261.347599,408.1352692,2090.780792
385.75,261.347599,408.1352692,2090.780792
386,261.347599,408.1352692,2090.780792
386.25,261.347599,408.1352692,2090.780792
386.5,261.347599,408.1352692,2090.780792
386.75,261.347599,408.1352692,2090.780792
387,261.347599,408.1352692,2090.780792
387.25,261.347599,408.1352692,2090.780792
387.5,261.347599,408.1352692,2090.780792
387.75,261.347599,408.1352692,2090.780792
388,261.347599,408.1352692,2090.780792
388.25,261.347599,408.1352692,2090.780792
388.5,261.347599,408.1352692,2090.780792
388.75,261.347599,408.1352692,2090.780792
389,261.347599,408.1352692,2090.780792
389.25,261.347599,408.1352692,2090.780792
389.5,261.347599,408.1352692,2090.780792
389.75,261.347599,408.1352692,2090.780792
390,261.347599,408.1352692,2090.780792
390.25,261.347599,408.1352692,2090.780792
390.5,261.347599,409.6034164,2090.780792
390.75,261.347599,411.0715637,2090.780792
391,261.347599,412.539711,2090.780792
391.25,261.347599,412.539711,2090.780792
391.5,261.347599,414.0078583,2090.780792
391.75,261.347599,415.4760056,2090.780792
392,261.347599,416.9441528,2090.780792
392.25,261.347599,416.9441528,2090.780792
392.5,261.347599,416.9441528,2090.780792
392.75,261.347599,416.9441528,2090.780792
393,261.347599,416.9441528,2090.780792
393.25,262.8158264,416.9441528,2102.5266112000004
393.5,262.8158264,416.9441528,2102.5266112000004
393.75,262.8158264,416.9441528,2102.5266112000004
394,262.8158264,416.9441528,2102.5266112000004
394.25,262.8158264,416.9441528,2102.5266112000004
394.5,264.2840538,416.9441528,2114.2724304
394.75,264.2840538,418.412056,2114.2724304
395,264.2840538,419.8799591,2114.2724304
395.25,264.2840538,419.8799591,2114.2724304
395.5,265.7522812,419.8799591,2126.0182496
395.75,267.2205086,419.8799591,2137.7640688
396,267.2205086,419.8799591,2137.7640688
396.25,267.2205086,419.8799591,2137.7640688
396.5,268.688736,419.8799591,2149.509888
396.75,268.688736,419.8799591,2149.509888
397,268.688736,419.8799591,2149.509888
397.25,268.688736,419.8799591,2149.509888
397.5,270.1569633,419.8799591,2161.2557064000002
397.75,271.6251907,419.8799591,2173.0015256
398,271.6251907,419.8799591,2173.0015256
398.25,271.6251907,421.3478622,2173.0015256
398.5,271.6251907,421.3478622,2173.0015256
398.75,271.6251907,421.3478622,2173.0015256
399,271.6251907,421.3478622,2173.0015256
399.25,271.6251907,421.3478622,2173.0015256
399.5,273.0934181,421.3478622,2184.7473448
399.75,274.5616455,421.3478622,2196.493164
400,274.5616455,421.3478622,2196.493164
400.25,276.0298729,421.3478622,2208.2389832000003
400.5,276.0298729,421.3478622,2208.2389832000003
400.75,276.0298729,421.3478622,2208.2389832000003
401,276.0298729,421.3478622,2208.2389832000003
401.25,276.0298729,421.3478622,2208.2389832000003
401.5,276.0298729,421.3478622,2208.2389832000003
401.75,276.0298729,421.3478622,2208.2389832000003
402,276.0298729,421.3478622,2208.2389832000003
402.25,276.0298729,421.3478622,2208.2389832000003
402.5,276.0298729,421.3478622,2208.2389832000003
402.75,276.0298729,421.3478622,2208.2389832000003
403,276.0298729,421.3478622,2208.2389832000003
403.25,276.0298729,421.3478622,2208.2389832000003
403.5,276.0298729,421.3478622,2208.2389832000003
403.75,276.0298729,422.8160095,2208.2389832000003
404,277.497776,422.8160095,2219.9822080000004
404.25,277.497776,424.2841568,2219.9822080000004
404.5,277.497776,424.2841568,2219.9822080000004
404.75,277.497776,425.7523041,2219.9822080000004
405,277.497776,428.6885986,2219.9822080000004
405.25,277.497776,428.6885986,2219.9822080000004
405.5,277.497776,428.6885986,2219.9822080000004
405.75,277.497776,430.1567459,2219.9822080000004
406,277.497776,430.1567459,2219.9822080000004
406.25,277.497776,430.1567459,2219.9822080000004
406.5,277.497776,430.1567459,2219.9822080000004
406.75,277.497776,430.1567459,2219.9822080000004
407,277.497776,430.1567459,2219.9822080000004
407.25,277.497776,431.6248932,2219.9822080000004
407.5,277.497776,433.0930405,2219.9822080000004
407.75,277.497776,437.4972382,2219.9822080000004
408,277.497776,437.4972382,2219.9822080000004
408.25,277.497776,437.4972382,2219.9822080000004
408.5,277.497776,437.4972382,2219.9822080000004
408.75,277.497776,437.4972382,2219.9822080000004
409,277.497776,437.4972382,2219.9822080000004
409.25,277.497776,437.4972382,2219.9822080000004
409.5,277.497776,437.4972382,2219.9822080000004
409.75,277.497776,437.4972382,2219.9822080000004
410,277.497776,437.4972382,2219.9822080000004
410.25,277.497776,437.4972382,2219.9822080000004
410.5,277.497776,438.9651413,2219.9822080000004
410.75,277.497776,438.9651413,2219.9822080000004
411,277.497776,438.9651413,2219.9822080000004
411.25,277.497776,438.9651413,2219.9822080000004
411.5,277.497776,440.4330444,2219.9822080000004
411.75,277.497776,440.4330444,2219.9822080000004
412,277.497776,440.4330444,2219.9822080000004
412.25,277.497776,440.4330444,2219.9822080000004
412.5,277.497776,440.4330444,2219.9822080000004
412.75,277.497776,440.4330444,2219.9822080000004
413,277.497776,440.4330444,2219.9822080000004
413.25,277.497776,440.4330444,2219.9822080000004
413.5,277.497776,440.4330444,2219.9822080000004
413.75,277.497776,440.4330444,2219.9822080000004
414,277.497776,440.4330444,2219.9822080000004
414.25,278.9660034,440.4330444,2231.7280272000003
414.5,278.9660034,440.4330444,2231.7280272000003
414.75,278.9660034,440.4330444,2231.7280272000003
415,278.9660034,440.4330444,2231.7280272000003
415.25,278.9660034,440.4330444,2231.7280272000003
415.5,278.9660034,440.4330444,2231.7280272000003
415.75,278.9660034,440.4330444,2231.7280272000003
416,280.4342308,440.4330444,2243.4738463999997
416.25,280.4342308,440.4330444,2243.4738463999997
416.5,280.4342308,440.4330444,2243.4738463999997
416.75,281.9024582,440.4330444,2255.2196656
417,281.9024582,440.4330444,2255.2196656
417.25,283.3706856,441.9011917,2266.9654848
417.5,284.838913,441.9011917,2278.711304
417.75,284.838913,441.9011917,2278.711304
418,284.838913,441.9011917,2278.711304
418.25,284.838913,441.9011917,2278.711304
418.5,284.838913,441.9011917,2278.711304
418.75,286.3071404,441.9011917,2290.4571232
419,287.7753677,446.3056335,2302.2029416
419.25,287.7753677,449.2419281,2302.2029416
419.5,287.7753677,449.2419281,2302.2029416
419.75,287.7753677,449.2419281,2302.2029416
420,287.7753677,450.7098312,2302.2029416
420.25,289.2435951,450.7098312,2313.9487608
420.5,289.2435951,450.7098312,2313.9487608
420.75,289.2435951,450.7098312,2313.9487608
421,289.2435951,450.7098312,2313.9487608
421.25,290.7118225,450.7098312,2325.6945800000003
421.5,292.1800499,450.7098312,2337.4403992000002
421.75,292.1800499,452.1777344,2337.4403992000002
422,292.1800499,452.1777344,2337.4403992000002
422.25,292.1800499,452.1777344,2337.4403992000002
422.5,292.1800499,452.1777344,2337.4403992000002
422.75,292.1800499,452.1777344,2337.4403992000002
423,292.1800499,452.1777344,2337.4403992000002
423.25,292.1800499,452.1777344,2337.4403992000002
423.5,292.1800499,452.1777344,2337.4403992000002
423.75,292.1800499,452.1777344,2337.4403992000002
424,292.1800499,452.1777344,2337.4403992000002
424.25,292.1800499,452.1777344,2337.4403992000002
424.5,292.1800499,452.1777344,2337.4403992000002
424.75,292.1800499,452.1777344,2337.4403992000002
425,292.1800499,452.1777344,2337.4403992000002
425.25,292.1800499,452.1777344,2337.4403992000002
425.5,292.1800499,452.1777344,2337.4403992000002
425.75,292.1800499,453.6456375,2337.4403992000002
426,292.1800499,453.6456375,2337.4403992000002
426.25,292.1800499,453.6456375,2337.4403992000002
426.5,292.1800499,453.6456375,2337.4403992000002
426.75,292.1800499,453.6456375,2337.4403992000002
427,293.647953,453.6456375,2349.1836240000002
427.25,293.647953,453.6456375,2349.1836240000002
427.5,293.647953,453.6456375,2349.1836240000002
427.75,293.647953,453.6456375,2349.1836240000002
428,293.647953,453.6456375,2349.1836240000002
428.25,293.647953,453.6456375,2349.1836240000002
428.5,293.647953,453.6456375,2349.1836240000002
428.75,293.647953,453.6456375,2349.1836240000002
429,293.647953,453.6456375,2349.1836240000002
429.25,293.647953,453.6456375,2349.1836240000002
429.5,293.647953,453.6456375,2349.1836240000002
429.75,293.647953,453.6456375,2349.1836240000002
430,293.647953,453.6456375,2349.1836240000002
430.25,293.647953,453.6456375,2349.1836240000002
430.5,293.647953,453.6456375,2349.1836240000002
430.75,293.647953,453.6456375,2349.1836240000002
431,293.647953,453.6456375,2349.1836240000002
431.25,293.647953,455.1137848,2349.1836240000002
431.5,293.647953,456.5819321,2349.1836240000002
431.75,293.647953,458.0500793,2349.1836240000002
432,293.647953,458.0500793,2349.1836240000002
432.25,293.647953,458.0500793,2349.1836240000002
432.5,293.647953,458.0500793,2349.1836240000002
432.75,293.647953,459.5182266,2349.1836240000002
433,293.647953,460.9863739,2349.1836240000002
433.25,293.647953,460.9863739,2349.1836240000002
433.5,293.647953,460.9863739,2349.1836240000002
433.75,293.647953,460.9863739,2349.1836240000002
434,293.647953,465.3908157,2349.1836240000002
434.25,293.647953,465.3908157,2349.1836240000002
434.5,293.647953,465.3908157,2349.1836240000002
434.75,293.647953,466.858963,2349.1836240000002
435,293.647953,466.858963,2349.1836240000002
435.25,293.647953,469.7950134,2349.1836240000002
435.5,293.647953,469.7950134,2349.1836240000002
435.75,293.647953,469.7950134,2349.1836240000002
436,293.647953,469.7950134,2349.1836240000002
436.25,293.647953,469.7950134,2349.1836240000002
436.5,293.647953,469.7950134,2349.1836240000002
436.75,293.647953,469.7950134,2349.1836240000002
437,293.647953,469.7950134,2349.1836240000002
437.25,293.647953,469.7950134,2349.1836240000002
437.5,293.647953,469.7950134,2349.1836240000002
437.75,293.647953,471.2629166,2349.1836240000002
438,295.1161804,471.2629166,2360.9294432
438.25,295.1161804,471.2629166,2360.9294432
438.5,295.1161804,471.2629166,2360.9294432
438.75,296.5844078,471.2629166,2372.6752624
439,296.5844078,471.2629166,2372.6752624
439.25,296.5844078,471.2629166,2372.6752624
439.5,296.5844078,471.2629166,2372.6752624
439.75,296.5844078,471.2629166,2372.6752624
440,298.0526352,472.7308197,2384.4210816
440.25,300.98909,472.7308197,2407.91272
440.5,300.98909,472.7308197,2407.91272
440.75,300.98909,472.7308197,2407.91272
441,300.98909,472.7308197,2407.91272
441.25,303.9255447,472.7308197,2431.4043576
441.5,303.9255447,472.7308197,2431.4043576
441.75,303.9255447,472.7308197,2431.4043576
442,303.9255447,472.7308197,2431.4043576
442.25,303.9255447,472.7308197,2431.4043576
442.5,303.9255447,472.7308197,2431.4043576
442.75,303.9255447,472.7308197,2431.4043576
443,303.9255447,472.7308197,2431.4043576
443.25,303.9255447,472.7308197,2431.4043576
443.5,303.9255447,472.7308197,2431.4043576
443.75,303.9255447,472.7308197,2431.4043576
444,305.3937721,474.198967,2443.1501768
444.25,306.8619995,474.198967,2454.895996
444.5,308.3302269,474.198967,2466.6418152
444.75,308.3302269,474.198967,2466.6418152
445,308.3302269,474.198967,2466.6418152
445.25,308.3302269,474.198967,2466.6418152
445.5,308.3302269,474.198967,2466.6418152
445.75,308.3302269,474.198967,2466.6418152
446,308.3302269,474.198967,2466.6418152
446.25,308.3302269,475.6671143,2466.6418152
446.5,308.3302269,477.1352615,2466.6418152
446.75,308.3302269,477.1352615,2466.6418152
447,308.3302269,478.6034088,2466.6418152
447.25,308.3302269,478.6034088,2466.6418152
447.5,308.3302269,478.6034088,2466.6418152
447.75,308.3302269,478.6034088,2466.6418152
448,308.3302269,478.6034088,2466.6418152
448.25,308.3302269,481.5397034,2466.6418152
448.5,308.3302269,481.5397034,2466.6418152
448.75,308.3302269,481.5397034,2466.6418152
449,308.3302269,481.5397034,2466.6418152
449.25,308.3302269,481.5397034,2466.6418152
449.5,308.3302269,483.0076065,2466.6418152
449.75,309.79813,483.0076065,2478.38504
450,309.79813,483.0076065,2478.38504
450.25,309.79813,483.0076065,2478.38504
450.5,309.79813,483.0076065,2478.38504
450.75,309.79813,483.0076065,2478.38504
451,309.79813,484.4755096,2478.38504
451.25,309.79813,484.4755096,2478.38504
451.5,309.79813,484.4755096,2478.38504
451.75,309.79813,484.4755096,2478.38504
452,309.79813,484.4755096,2478.38504
452.25,309.79813,484.4755096,2478.38504
452.5,309.79813,484.4755096,2478.38504
452.75,309.79813,484.4755096,2478.38504
453,309.79813,484.4755096,2478.38504
453.25,309.79813,484.4755096,2478.38504
453.5,309.79813,484.4755096,2478.38504
453.75,309.79813,484.4755096,2478.38504
454,309.79813,484.4755096,2478.38504
454.25,309.79813,484.4755096,2478.38504
454.5,309.79813,484.4755096,2478.38504
454.75,309.79813,484.4755096,2478.38504
455,309.79813,485.9434128,2478.38504
455.25,309.79813,485.9434128,2478.38504
455.5,309.79813,485.9434128,2478.38504
455.75,309.79813,485.9434128,2478.38504
456,309.79813,485.9434128,2478.38504
456.25,309.79813,485.9434128,2478.38504
456.5,309.79813,485.9434128,2478.38504
456.75,309.79813,485.9434128,2478.38504
457,309.79813,485.9434128,2478.38504
457.25,309.79813,485.9434128,2478.38504
457.5,309.79813,485.9434128,2478.38504
457.75,309.79813,485.9434128,2478.38504
458,309.79813,485.9434128,2478.38504
458.25,309.79813,485.9434128,2478.38504
458.5,309.79813,485.9434128,2478.38504
458.75,309.79813,485.9434128,2478.38504
459,309.79813,485.9434128,2478.38504
459.25,309.79813,485.9434128,2478.38504
459.5,309.79813,485.9434128,2478.38504
459.75,309.79813,485.9434128,2478.38504
460,309.79813,485.9434128,2478.38504
460.25,311.2663574,485.9434128,2490.1308592000005
460.5,311.2663574,487.4115601,2490.1308592000005
460.75,311.2663574,488.8797073,2490.1308592000005
461,311.2663574,488.8797073,2490.1308592000005
461.25,311.2663574,488.8797073,2490.1308592000005
461.5,312.7345848,488.8797073,2501.8766784
461.75,312.7345848,491.8160019,2501.8766784
462,314.2028122,491.8160019,2513.6224976000003
462.25,315.6710396,491.8160019,2525.3683168000002
462.5,315.6710396,493.2841492,2525.3683168000002
462.75,317.139267,494.7522964,2537.114136
463,317.139267,494.7522964,2537.114136
463.25,317.139267,494.7522964,2537.114136
463.5,317.139267,494.7522964,2537.114136
463.75,317.139267,496.2204437,2537.114136
464,320.0757217,497.688591,2560.6057736000002
464.25,320.0757217,497.688591,2560.6057736000002
464.5,320.0757217,500.6248856,2560.6057736000002
464.75,320.0757217,502.1015701,2560.6057736000002
465,320.0757217,502.1015701,2560.6057736000002
465.25,320.0757217,502.1015701,2560.6057736000002
465.5,320.0757217,502.1015701,2560.6057736000002
465.75,321.5439491,502.1015701,2572.3515928
466,321.5439491,502.1015701,2572.3515928
466.25,323.0121765,502.1015701,2584.097412
466.5,323.0121765,502.1015701,2584.097412
466.75,323.0121765,502.1015701,2584.097412
467,324.4804039,503.5694733,2595.8432312000004
467.25,324.4804039,503.5694733,2595.8432312000004
467.5,324.4804039,503.5694733,2595.8432312000004
467.75,324.4804039,505.0373764,2595.8432312000004
468,324.4804039,505.0373764,2595.8432312000004
468.25,324.4804039,505.0373764,2595.8432312000004
468.5,324.4804039,505.0373764,2595.8432312000004
468.75,324.4804039,505.0373764,2595.8432312000004
469,324.4804039,505.0373764,2595.8432312000004
469.25,324.4804039,505.0373764,2595.8432312000004
469.5,324.4804039,505.0373764,2595.8432312000004
469.75,324.4804039,505.0373764,2595.8432312000004
470,324.4804039,505.0373764,2595.8432312000004
470.25,324.4804039,505.0373764,2595.8432312000004
470.5,324.4804039,505.0373764,2595.8432312000004
470.75,324.4804039,505.0373764,2595.8432312000004
471,324.4804039,505.0373764,2595.8432312000004
471.25,325.948307,505.0373764,2607.5864560000005
471.5,325.948307,505.0373764,2607.5864560000005
471.75,325.948307,505.0373764,2607.5864560000005
472,325.948307,505.0373764,2607.5864560000005
472.25,325.948307,505.0373764,2607.5864560000005
472.5,325.948307,505.0373764,2607.5864560000005
472.75,325.948307,505.0373764,2607.5864560000005
473,325.948307,505.0373764,2607.5864560000005
473.25,325.948307,506.5055237,2607.5864560000005
473.5,325.948307,506.5055237,2607.5864560000005
473.75,325.948307,506.5055237,2607.5864560000005
474,325.948307,506.5055237,2607.5864560000005
474.25,325.948307,506.5055237,2607.5864560000005
474.5,325.948307,507.973671,2607.5864560000005
474.75,325.948307,509.4418182,2607.5864560000005
475,325.948307,509.4418182,2607.5864560000005
475.25,325.948307,512.3781128,2607.5864560000005
475.5,325.948307,513.8462601,2607.5864560000005
475.75,325.948307,513.8462601,2607.5864560000005
476,325.948307,513.8462601,2607.5864560000005
476.25,325.948307,513.8462601,2607.5864560000005
476.5,325.948307,513.8462601,2607.5864560000005
476.75,325.948307,513.8462601,2607.5864560000005
477,325.948307,513.8462601,2607.5864560000005
477.25,325.948307,513.8462601,2607.5864560000005
477.5,325.948307,515.3141632,2607.5864560000005
477.75,325.948307,515.3141632,2607.5864560000005
478,325.948307,515.3141632,2607.5864560000005
478.25,325.948307,515.3141632,2607.5864560000005
478.5,325.948307,515.3141632,2607.5864560000005
478.75,325.948307,516.7820663,2607.5864560000005
479,325.948307,516.7820663,2607.5864560000005
479.25,325.948307,516.7820663,2607.5864560000005
479.5,325.948307,516.7820663,2607.5864560000005
479.75,325.948307,516.7820663,2607.5864560000005
480,325.948307,516.7820663,2607.5864560000005
480.25,325.948307,516.7820663,2607.5864560000005
480.5,325.948307,516.7820663,2607.5864560000005
480.75,325.948307,516.7820663,2607.5864560000005
481,325.948307,516.7820663,2607.5864560000005
481.25,325.948307,516.7820663,2607.5864560000005
481.5,325.948307,516.7820663,2607.5864560000005
481.75,325.948307,516.7820663,2607.5864560000005
482,327.4165344,518.2499695,2619.3322752000004
482.25,327.4165344,518.2499695,2619.3322752000004
482.5,327.4165344,518.2499695,2619.3322752000004
482.75,327.4165344,518.2499695,2619.3322752000004
483,327.4165344,518.2499695,2619.3322752000004
483.25,328.8847618,518.2499695,2631.0780944
483.5,328.8847618,518.2499695,2631.0780944
483.75,328.8847618,518.2499695,2631.0780944
484,328.8847618,518.2499695,2631.0780944
484.25,330.3529892,518.2499695,2642.8239136
484.5,330.3529892,518.2499695,2642.8239136
484.75,331.8212166,518.2499695,2654.5697328
485,331.8212166,518.2499695,2654.5697328
485.25,331.8212166,518.2499695,2654.5697328
485.5,333.289444,518.2499695,2666.315552
485.75,333.289444,518.2499695,2666.315552
486,334.7576714,518.2499695,2678.0613712
486.25,336.2258987,518.2499695,2689.8071896
486.5,336.2258987,518.2499695,2689.8071896
486.75,336.2258987,518.2499695,2689.8071896
487,336.2258987,518.2499695,2689.8071896
487.25,336.2258987,518.2499695,2689.8071896
487.5,336.2258987,519.7181168,2689.8071896
487.75,337.6941261,519.7181168,2701.5530088
488,337.6941261,521.186264,2701.5530088
488.25,337.6941261,524.1225586,2701.5530088
488.5,339.1623535,524.1225586,2713.2988280000004
488.75,339.1623535,525.5907059,2713.2988280000004
489,339.1623535,525.5907059,2713.2988280000004
489.25,340.6305809,525.5907059,2725.0446472000003
489.5,340.6305809,525.5907059,2725.0446472000003
489.75,340.6305809,527.0588531,2725.0446472000003
490,340.6305809,527.0588531,2725.0446472000003
490.25,340.6305809,527.0588531,2725.0446472000003
490.5,340.6305809,529.9951477,2725.0446472000003
490.75,340.6305809,529.9951477,2725.0446472000003
491,340.6305809,529.9951477,2725.0446472000003
491.25,340.6305809,531.463295,2725.0446472000003
491.5,340.6305809,532.9314423,2725.0446472000003
491.75,340.6305809,534.3993454,2725.0446472000003
492,340.6305809,534.3993454,2725.0446472000003
492.25,340.6305809,534.3993454,2725.0446472000003
492.5,340.6305809,534.3993454,2725.0446472000003
492.75,340.6305809,534.3993454,2725.0446472000003
493,340.6305809,534.3993454,2725.0446472000003
493.25,340.6305809,534.3993454,2725.0446472000003
493.5,340.6305809,534.3993454,2725.0446472000003
493.75,342.098484,534.3993454,2736.7878720000003
494,342.098484,534.3993454,2736.7878720000003
494.25,342.098484,534.3993454,2736.7878720000003
494.5,342.098484,535.8672485,2736.7878720000003
494.75,342.098484,537.3351517,2736.7878720000003
495,342.098484,537.3351517,2736.7878720000003
495.25,342.098484,537.3351517,2736.7878720000003
495.5,342.098484,537.3351517,2736.7878720000003
495.75,342.098484,537.3351517,2736.7878720000003
496,342.098484,537.3351517,2736.7878720000003
496.25,342.098484,537.3351517,2736.7878720000003
496.5,342.098484,537.3351517,2736.7878720000003
496.75,342.098484,537.3351517,2736.7878720000003
497,342.098484,537.3351517,2736.7878720000003
497.25,342.098484,537.3351517,2736.7878720000003
497.5,342.098484,537.3351517,2736.7878720000003
497.75,342.098484,537.3351517,2736.7878720000003
498,342.098484,537.3351517,2736.7878720000003
498.25,342.098484,537.3351517,2736.7878720000003
498.5,342.098484,537.3351517,2736.7878720000003
498.75,342.098484,537.3351517,2736.7878720000003
499,342.098484,537.3351517,2736.7878720000003
499.25,342.098484,537.3351517,2736.7878720000003
499.5,342.098484,537.3351517,2736.7878720000003
499.75,342.098484,537.3351517,2736.7878720000003
500,342.098484,537.3351517,2736.7878720000003
500.25,342.098484,537.3351517,2736.7878720000003
500.5,342.098484,537.3351517,2736.7878720000003
500.75,342.098484,538.803299,2736.7878720000003
501,342.098484,538.803299,2736.7878720000003
501.25,342.098484,538.803299,2736.7878720000003
501.5,342.098484,538.803299,2736.7878720000003
501.75,342.098484,538.803299,2736.7878720000003
502,342.098484,540.2714462,2736.7878720000003
502.25,342.098484,543.2077408,2736.7878720000003
502.5,342.098484,543.2077408,2736.7878720000003
502.75,342.098484,544.6758881,2736.7878720000003
503,342.098484,546.1440353,2736.7878720000003
503.25,342.098484,546.1440353,2736.7878720000003
503.5,342.098484,546.1440353,2736.7878720000003
503.75,343.5667114,546.1440353,2748.5336912000002
504,343.5667114,546.1440353,2748.5336912000002
504.25,343.5667114,546.1440353,2748.5336912000002
504.5,343.5667114,546.1440353,2748.5336912000002
504.75,343.5667114,546.1440353,2748.5336912000002
505,343.5667114,546.1440353,2748.5336912000002
505.25,345.0349388,546.1440353,2760.2795104
505.5,345.0349388,546.1440353,2760.2795104
505.75,345.0349388,547.6119385,2760.2795104
506,346.5031662,547.6119385,2772.0253296
506.25,346.5031662,547.6119385,2772.0253296
506.5,347.9713936,549.0798416,2783.7711488000004
506.75,347.9713936,549.0798416,2783.7711488000004
507,349.439621,549.0798416,2795.516968
507.25,349.439621,549.0798416,2795.516968
507.5,349.439621,549.0798416,2795.516968
507.75,349.439621,549.0798416,2795.516968
508,349.439621,549.0798416,2795.516968
508.25,352.3760757,549.0798416,2819.0086056
508.5,352.3760757,549.0798416,2819.0086056
508.75,352.3760757,549.0798416,2819.0086056
509,352.3760757,549.0798416,2819.0086056
509.25,352.3760757,549.0798416,2819.0086056
509.5,352.3760757,549.0798416,2819.0086056
509.75,352.3760757,549.0798416,2819.0086056
510,352.3760757,549.0798416,2819.0086056
510.25,353.8443031,550.5477448,2830.7544248
510.5,355.3125305,550.5477448,2842.5002440000003
510.75,355.3125305,550.5477448,2842.5002440000003
511,356.7807579,550.5477448,2854.2460632
511.25,356.7807579,550.5477448,2854.2460632
511.5,356.7807579,550.5477448,2854.2460632
511.75,356.7807579,550.5477448,2854.2460632
512,356.7807579,550.5477448,2854.2460632
512.25,356.7807579,550.5477448,2854.2460632
512.5,356.7807579,550.5477448,2854.2460632
512.75,356.7807579,550.5477448,2854.2460632
513,356.7807579,550.5477448,2854.2460632
513.25,356.7807579,550.5477448,2854.2460632
513.5,356.7807579,550.5477448,2854.2460632
513.75,356.7807579,550.5477448,2854.2460632
514,356.7807579,550.5477448,2854.2460632
514.25,356.7807579,550.5477448,2854.2460632
514.5,356.7807579,550.5477448,2854.2460632
514.75,358.248661,550.5477448,2865.989288
515,358.248661,550.5477448,2865.989288
515.25,358.248661,550.5477448,2865.989288
515.5,358.248661,550.5477448,2865.989288
515.75,358.248661,550.5477448,2865.989288
516,358.248661,550.5477448,2865.989288
516.25,358.248661,552.015892,2865.989288
516.5,358.248661,554.9521866,2865.989288
516.75,358.248661,554.9521866,2865.989288
517,358.248661,554.9521866,2865.989288
517.25,358.248661,556.4203339,2865.989288
517.5,358.248661,556.4203339,2865.989288
517.75,358.248661,556.4203339,2865.989288
518,358.248661,556.4203339,2865.989288
518.25,358.248661,557.8884811,2865.989288
518.5,358.248661,559.3566284,2865.989288
518.75,358.248661,559.3566284,2865.989288
519,358.248661,559.3566284,2865.989288
519.25,358.248661,559.3566284,2865.989288
519.5,358.248661,563.7610703,2865.989288
519.75,358.248661,563.7610703,2865.989288
520,358.248661,565.2292175,2865.989288
520.25,358.248661,566.6971207,2865.989288
520.5,358.248661,566.6971207,2865.989288
520.75,358.248661,566.6971207,2865.989288
521,358.248661,566.6971207,2865.989288
521.25,358.248661,566.6971207,2865.989288
521.5,358.248661,566.6971207,2865.989288
521.75,358.248661,566.6971207,2865.989288
522,358.248661,566.6971207,2865.989288
522.25,358.248661,566.6971207,2865.989288
522.5,358.248661,566.6971207,2865.989288
522.75,358.248661,566.6971207,2865.989288
523,358.248661,566.6971207,2865.989288
523.25,358.248661,568.1650238,2865.989288
523.5,358.248661,568.1650238,2865.989288
523.75,358.248661,568.1650238,2865.989288
524,358.248661,568.1650238,2865.989288
524.25,358.248661,568.1650238,2865.989288
524.5,358.248661,569.6329269,2865.989288
524.75,358.248661,569.6329269,2865.989288
525,358.248661,569.6329269,2865.989288
525.25,358.248661,569.6329269,2865.989288
525.5,358.248661,569.6329269,2865.989288
525.75,359.7168884,569.6329269,2877.7351072
526,359.7168884,569.6329269,2877.7351072
526.25,359.7168884,569.6329269,2877.7351072
526.5,359.7168884,569.6329269,2877.7351072
526.75,361.1851158,569.6329269,2889.4809264
527,361.1851158,569.6329269,2889.4809264
527.25,361.1851158,569.6329269,2889.4809264
527.5,362.6533432,569.6329269,2901.2267456000004
527.75,364.1215706,569.6329269,2912.9725648000003
528,364.1215706,569.6329269,2912.9725648000003
528.25,364.1215706,569.6329269,2912.9725648000003
528.5,364.1215706,569.6329269,2912.9725648000003
528.75,365.589798,569.6329269,2924.7183840000002
529,365.589798,571.1010742,2924.7183840000002
529.25,365.589798,571.1010742,2924.7183840000002
529.5,367.0580254,571.1010742,2936.4642032
529.75,368.5262527,571.1010742,2948.2100216
530,368.5262527,571.1010742,2948.2100216
530.25,368.5262527,571.1010742,2948.2100216
530.5,368.5262527,571.1010742,2948.2100216
530.75,368.5262527,571.1010742,2948.2100216
531,368.5262527,571.1010742,2948.2100216
531.25,368.5262527,571.1010742,2948.2100216
531.5,368.5262527,575.5055161,2948.2100216
531.75,368.5262527,575.5055161,2948.2100216
532,368.5262527,576.9736633,2948.2100216
532.25,371.4627075,578.4418106,2971.70166
532.5,371.4627075,578.4418106,2971.70166
532.75,372.9309349,578.4418106,2983.4474792
533,372.9309349,579.9097137,2983.4474792
533.25,372.9309349,579.9097137,2983.4474792
533.5,372.9309349,579.9097137,2983.4474792
533.75,372.9309349,579.9097137,2983.4474792
534,372.9309349,579.9097137,2983.4474792
534.25,372.9309349,579.9097137,2983.4474792
534.5,372.9309349,581.3776169,2983.4474792
534.75,372.9309349,581.3776169,2983.4474792
535,372.9309349,581.3776169,2983.4474792
535.25,372.9309349,581.3776169,2983.4474792
535.5,372.9309349,581.3776169,2983.4474792
535.75,372.9309349,581.3776169,2983.4474792
536,372.9309349,581.3776169,2983.4474792
536.25,374.398838,581.3776169,2995.190704
536.5,374.398838,581.3776169,2995.190704
536.75,374.398838,581.3776169,2995.190704
537,374.398838,581.3776169,2995.190704
537.25,374.398838,581.3776169,2995.190704
537.5,374.398838,581.3776169,2995.190704
537.75,374.398838,582.84552,2995.190704
538,374.398838,582.84552,2995.190704
538.25,374.398838,582.84552,2995.190704
538.5,374.398838,582.84552,2995.190704
538.75,374.398838,582.84552,2995.190704
539,374.398838,582.84552,2995.190704
539.25,374.398838,582.84552,2995.190704
539.5,374.398838,582.84552,2995.190704
539.75,374.398838,582.84552,2995.190704
540,374.398838,582.84552,2995.190704
540.25,374.398838,582.84552,2995.190704
540.5,374.398838,582.84552,2995.190704
540.75,374.398838,582.84552,2995.190704
541,374.398838,582.84552,2995.190704
541.25,374.398838,582.84552,2995.190704
541.5,374.398838,582.84552,2995.190704
541.75,374.398838,582.84552,2995.190704
542,374.398838,582.84552,2995.190704
542.25,374.398838,582.84552,2995.190704
542.5,374.398838,582.84552,2995.190704
542.75,374.398838,582.84552,2995.190704
543,374.398838,582.84552,2995.190704
543.25,374.398838,582.84552,2995.190704
543.5,374.398838,585.7818146,2995.190704
543.75,374.398838,587.2499619,2995.190704
544,374.398838,588.7181091,2995.190704
544.25,374.398838,588.7181091,2995.190704
544.5,374.398838,588.7181091,2995.190704
544.75,374.398838,588.7181091,2995.190704
545,374.398838,588.7181091,2995.190704
545.25,374.398838,590.1862564,2995.190704
545.5,374.398838,590.1862564,2995.190704
545.75,374.398838,591.6544037,2995.190704
546,374.398838,593.122551,2995.190704
546.25,374.398838,593.122551,2995.190704
546.5,374.398838,594.5906982,2995.190704
546.75,374.398838,596.0588455,2995.190704
547,374.398838,598.9948959,2995.190704
547.25,374.398838,598.9948959,2995.190704
547.5,375.8670654,598.9948959,3006.9365232
547.75,375.8670654,598.9948959,3006.9365232
548,375.8670654,598.9948959,3006.9365232
548.25,375.8670654,598.9948959,3006.9365232
548.5,375.8670654,598.9948959,3006.9365232
548.75,378.8035202,598.9948959,3030.4281616000003
549,378.8035202,598.9948959,3030.4281616000003
549.25,380.2717476,598.9948959,3042.1739808
549.5,380.2717476,600.4627991,3042.1739808
549.75,381.739975,600.4627991,3053.9198
550,381.739975,600.4627991,3053.9198
550.25,381.739975,601.9307022,3053.9198
550.5,381.739975,601.9307022,3053.9198
550.75,381.739975,601.9307022,3053.9198
551,383.2082024,601.9307022,3065.6656192
551.25,384.6764297,601.9307022,3077.4114376
551.5,384.6764297,601.9307022,3077.4114376
551.75,384.6764297,601.9307022,3077.4114376
552,384.6764297,601.9307022,3077.4114376
552.25,384.6764297,601.9307022,3077.4114376
552.5,384.6764297,601.9307022,3077.4114376
552.75,384.6764297,601.9307022,3077.4114376
553,384.6764297,601.9307022,3077.4114376
553.25,386.1446571,601.9307022,3089.1572568
553.5,387.6128845,601.9307022,3100.9030760000005
553.75,387.6128845,601.9307022,3100.9030760000005
554,387.6128845,601.9307022,3100.9030760000005
554.25,389.0811119,601.9307022,3112.6488952
554.5,389.0811119,601.9307022,3112.6488952
554.75,389.0811119,601.9307022,3112.6488952
555,389.0811119,601.9307022,3112.6488952
555.25,389.0811119,601.9307022,3112.6488952
555.5,389.0811119,601.9307022,3112.6488952
555.75,389.0811119,601.9307022,3112.6488952
556,389.0811119,601.9307022,3112.6488952
556.25,389.0811119,603.3988495,3112.6488952
556.5,389.0811119,603.3988495,3112.6488952
556.75,389.0811119,603.3988495,3112.6488952
557,389.0811119,604.8669968,3112.6488952
557.25,389.0811119,604.8669968,3112.6488952
557.5,389.0811119,607.8032913,3112.6488952
557.75,389.0811119,609.2714386,3112.6488952
558,389.0811119,609.2714386,3112.6488952
558.25,389.0811119,610.7395859,3112.6488952
558.5,389.0811119,610.7395859,3112.6488952
558.75,389.0811119,610.7395859,3112.6488952
559,390.549015,610.7395859,3124.3921200000004
559.25,390.549015,610.7395859,3124.3921200000004
559.5,390.549015,610.7395859,3124.3921200000004
559.75,390.549015,610.7395859,3124.3921200000004
560,390.549015,610.7395859,3124.3921200000004
560.25,390.549015,610.7395859,3124.3921200000004
560.5,390.549015,610.7395859,3124.3921200000004
560.75,390.549015,610.7395859,3124.3921200000004
561,390.549015,610.7395859,3124.3921200000004
561.25,390.549015,612.207489,3124.3921200000004
561.5,390.549015,612.207489,3124.3921200000004
561.75,390.549015,612.207489,3124.3921200000004
562,390.549015,613.6753922,3124.3921200000004
562.25,390.549015,613.6753922,3124.3921200000004
562.5,390.549015,613.6753922,3124.3921200000004
562.75,390.549015,613.6753922,3124.3921200000004
563,390.549015,613.6753922,3124.3921200000004
563.25,390.549015,613.6753922,3124.3921200000004
563.5,390.549015,613.6753922,3124.3921200000004
563.75,390.549015,613.6753922,3124.3921200000004
564,390.549015,613.6753922,3124.3921200000004
564.25,390.549015,613.6753922,3124.3921200000004
564.5,390.549015,613.6753922,3124.3921200000004
564.75,390.549015,613.6753922,3124.3921200000004
565,390.549015,613.6753922,3124.3921200000004
565.25,390.549015,613.6753922,3124.3921200000004
565.5,390.549015,613.6753922,3124.3921200000004
565.75,390.549015,615.1432953,3124.3921200000004
566,390.549015,615.1432953,3124.3921200000004
566.25,390.549015,615.1432953,3124.3921200000004
566.5,390.549015,615.1432953,3124.3921200000004
566.75,390.549015,615.1432953,3124.3921200000004
567,390.549015,615.1432953,3124.3921200000004
567.25,390.549015,615.1432953,3124.3921200000004
567.5,390.549015,615.1432953,3124.3921200000004
567.75,390.549015,615.1432953,3124.3921200000004
568,390.549015,615.1432953,3124.3921200000004
568.25,390.549015,615.1432953,3124.3921200000004
568.5,390.549015,615.1432953,3124.3921200000004
568.75,390.549015,615.1432953,3124.3921200000004
569,390.549015,615.1432953,3124.3921200000004
569.25,390.549015,615.1432953,3124.3921200000004
569.5,392.0172424,615.1432953,3136.1379392
569.75,392.0172424,615.1432953,3136.1379392
570,392.0172424,615.1432953,3136.1379392
570.25,392.0172424,615.1432953,3136.1379392
570.5,393.4854698,615.1432953,3147.8837584000003
570.75,393.4854698,615.1432953,3147.8837584000003
571,393.4854698,615.1432953,3147.8837584000003
571.25,393.4854698,615.1432953,3147.8837584000003
571.5,393.4854698,616.6114426,3147.8837584000003
571.75,393.4854698,616.6114426,3147.8837584000003
572,396.4219246,618.0795898,3171.3753968
572.25,396.4219246,618.0795898,3171.3753968
572.5,397.890152,618.0795898,3183.121216
572.75,397.890152,621.0158844,3183.121216
573,397.890152,621.0158844,3183.121216
573.25,397.890152,621.0158844,3183.121216
573.5,399.3583794,621.0158844,3194.8670352000004
573.75,400.8266068,621.0158844,3206.6128544000003
574,400.8266068,622.4840317,3206.6128544000003
574.25,400.8266068,623.952179,3206.6128544000003
574.5,400.8266068,623.952179,3206.6128544000003
574.75,400.8266068,625.4203262,3206.6128544000003
575,400.8266068,625.4203262,3206.6128544000003
575.25,402.2948341,626.8884735,3218.3586728
575.5,402.2948341,629.8247681,3218.3586728
575.75,403.7630615,629.8247681,3230.1044920000004
576,405.2312889,629.8247681,3241.8503112
576.25,405.2312889,631.2926712,3241.8503112
576.5,405.2312889,631.2926712,3241.8503112
576.75,405.2312889,631.2926712,3241.8503112
577,405.2312889,631.2926712,3241.8503112
577.25,405.2312889,631.2926712,3241.8503112
577.5,405.2312889,631.2926712,3241.8503112
577.75,405.2312889,631.2926712,3241.8503112
578,405.2312889,631.2926712,3241.8503112
578.25,405.2312889,632.7605743,3241.8503112
578.5,405.2312889,632.7605743,3241.8503112
578.75,405.2312889,632.7605743,3241.8503112
579,405.2312889,634.2284775,3241.8503112
579.25,405.2312889,634.2284775,3241.8503112
579.5,405.2312889,634.2284775,3241.8503112
579.75,405.2312889,634.2284775,3241.8503112
580,405.2312889,634.2284775,3241.8503112
580.25,405.2312889,634.2284775,3241.8503112
580.5,405.2312889,634.2284775,3241.8503112
580.75,406.699192,634.2284775,3253.5935360000003
581,406.699192,634.2284775,3253.5935360000003
581.25,406.699192,634.2284775,3253.5935360000003
581.5,406.699192,634.2284775,3253.5935360000003
581.75,406.699192,634.2284775,3253.5935360000003
582,406.699192,634.2284775,3253.5935360000003
582.25,406.699192,634.2284775,3253.5935360000003
582.5,406.699192,634.2284775,3253.5935360000003
582.75,406.699192,634.2284775,3253.5935360000003
583,406.699192,634.2284775,3253.5935360000003
583.25,406.699192,634.2284775,3253.5935360000003
583.5,406.699192,634.2284775,3253.5935360000003
583.75,406.699192,634.2284775,3253.5935360000003
584,406.699192,634.2284775,3253.5935360000003
584.25,406.699192,634.2284775,3253.5935360000003
584.5,406.699192,635.6966248,3253.5935360000003
584.75,406.699192,635.6966248,3253.5935360000003
585,406.699192,635.6966248,3253.5935360000003
585.25,406.699192,635.6966248,3253.5935360000003
585.5,406.699192,635.6966248,3253.5935360000003
585.75,406.699192,635.6966248,3253.5935360000003
586,406.699192,635.6966248,3253.5935360000003
586.25,406.699192,637.164772,3253.5935360000003
586.5,406.699192,638.6329193,3253.5935360000003
586.75,406.699192,641.5692139,3253.5935360000003
587,406.699192,643.0373611,3253.5935360000003
587.25,406.699192,643.0373611,3253.5935360000003
587.5,406.699192,643.0373611,3253.5935360000003
587.75,406.699192,643.0373611,3253.5935360000003
588,406.699192,643.0373611,3253.5935360000003
588.25,406.699192,643.0373611,3253.5935360000003
588.5,406.699192,643.0373611,3253.5935360000003
588.75,406.699192,643.0373611,3253.5935360000003
589,406.699192,643.0373611,3253.5935360000003
589.25,406.699192,643.0373611,3253.5935360000003
589.5,406.699192,643.0373611,3253.5935360000003
589.75,406.699192,643.0373611,3253.5935360000003
590,406.699192,643.0373611,3253.5935360000003
590.25,406.699192,643.0373611,3253.5935360000003
590.5,406.699192,644.5052643,3253.5935360000003
590.75,406.699192,645.9731674,3253.5935360000003
591,406.699192,645.9731674,3253.5935360000003
591.25,406.699192,645.9731674,3253.5935360000003
591.5,408.1674194,645.9731674,3265.3393552
591.75,408.1674194,645.9731674,3265.3393552
592,408.1674194,645.9731674,3265.3393552
592.25,408.1674194,645.9731674,3265.3393552
592.5,409.6356468,645.9731674,3277.0851744
592.75,409.6356468,645.9731674,3277.0851744
593,409.6356468,645.9731674,3277.0851744
593.25,409.6356468,645.9731674,3277.0851744
593.5,409.6356468,645.9731674,3277.0851744
593.75,409.6356468,645.9731674,3277.0851744
594,412.5721016,645.9731674,3300.5768128000004
594.25,414.040329,645.9731674,3312.3226320000003
594.5,414.040329,645.9731674,3312.3226320000003
594.75,414.040329,647.4410706,3312.3226320000003
595,414.040329,647.4410706,3312.3226320000003
595.25,416.9767838,647.4410706,3335.8142704
595.5,416.9767838,647.4410706,3335.8142704
595.75,416.9767838,647.4410706,3335.8142704
596,416.9767838,647.4410706,3335.8142704
596.25,416.9767838,647.4410706,3335.8142704
596.5,416.9767838,647.4410706,3335.8142704
596.75,416.9767838,647.4410706,3335.8142704
597,416.9767838,647.4410706,3335.8142704
597.25,418.4450111,647.4410706,3347.5600888000004
597.5,418.4450111,647.4410706,3347.5600888000004
597.75,418.4450111,647.4410706,3347.5600888000004
598,419.9132385,647.4410706,3359.3059080000003
598.25,419.9132385,647.4410706,3359.3059080000003
598.5,421.3814659,647.4410706,3371.0517271999997
598.75,421.3814659,647.4410706,3371.0517271999997
599,421.3814659,647.4410706,3371.0517271999997
599.25,421.3814659,647.4410706,3371.0517271999997
599.5,421.3814659,647.4410706,3371.0517271999997
599.75,421.3814659,647.4410706,3371.0517271999997
600,421.3814659,647.4410706,3371.0517271999997
600.25,421.3814659,647.4410706,3371.0517271999997
600.5,421.3814659,647.4410706,3371.0517271999997
600.75,421.3814659,648.9092178,3371.0517271999997
601,421.3814659,651.8455124,3371.0517271999997
601.25,421.3814659,651.8455124,3371.0517271999997
601.5,421.3814659,653.3136597,3371.0517271999997
601.75,421.3814659,653.3136597,3371.0517271999997
602,421.3814659,653.3136597,3371.0517271999997
602.25,421.3814659,653.3136597,3371.0517271999997
602.5,421.3814659,653.3136597,3371.0517271999997
602.75,421.3814659,654.7818069,3371.0517271999997
603,421.3814659,656.2499542,3371.0517271999997
603.25,421.3814659,656.2499542,3371.0517271999997
603.5,421.3814659,657.7181015,3371.0517271999997
603.75,422.849369,657.7181015,3382.794952
604,422.849369,659.1862488,3382.794952
604.25,422.849369,660.6543961,3382.794952
604.5,422.849369,662.1225433,3382.794952
604.75,422.849369,662.1225433,3382.794952
605,422.849369,663.5904465,3382.794952
605.25,422.849369,663.5904465,3382.794952
605.5,422.849369,663.5904465,3382.794952
605.75,422.849369,663.5904465,3382.794952
606,422.849369,663.5904465,3382.794952
606.25,422.849369,663.5904465,3382.794952
606.5,422.849369,663.5904465,3382.794952
606.75,422.849369,663.5904465,3382.794952
607,422.849369,663.5904465,3382.794952
607.25,422.849369,663.5904465,3382.794952
607.5,422.849369,663.5904465,3382.794952
607.75,422.849369,663.5904465,3382.794952
608,422.849369,663.5904465,3382.794952
608.25,422.849369,663.5904465,3382.794952
608.5,422.849369,665.0583496,3382.794952
608.75,422.849369,665.0583496,3382.794952
609,422.849369,665.0583496,3382.794952
609.25,422.849369,666.5262527,3382.794952
609.5,422.849369,666.5262527,3382.794952
609.75,422.849369,666.5262527,3382.794952
610,422.849369,666.5262527,3382.794952
610.25,422.849369,666.5262527,3382.794952
610.5,422.849369,666.5262527,3382.794952
610.75,422.849369,666.5262527,3382.794952
611,422.849369,666.5262527,3382.794952
611.25,422.849369,666.5262527,3382.794952
611.5,422.849369,666.5262527,3382.794952
611.75,422.849369,666.5262527,3382.794952
612,422.849369,666.5262527,3382.794952
612.25,422.849369,666.5262527,3382.794952
612.5,422.849369,666.5262527,3382.794952
612.75,422.849369,666.5262527,3382.794952
613,422.849369,666.5262527,3382.794952
613.25,422.849369,666.5262527,3382.794952
613.5,422.849369,666.5262527,3382.794952
613.75,422.849369,666.5262527,3382.794952
614,422.849369,666.5262527,3382.794952
614.25,422.849369,666.5262527,3382.794952
614.5,422.849369,666.5262527,3382.794952
614.75,424.3175964,666.5262527,3394.5407712
615,424.3175964,666.5262527,3394.5407712
615.25,424.3175964,666.5262527,3394.5407712
615.5,424.3175964,667.9944,3394.5407712
615.75,424.3175964,667.9944,3394.5407712
616,425.7858238,667.9944,3406.2865904
616.25,425.7858238,669.4625473,3406.2865904
616.5,425.7858238,669.4625473,3406.2865904
616.75,427.2540512,669.4625473,3418.0324096
617,427.2540512,670.9306946,3418.0324096
617.25,428.7222786,675.3351364,3429.7782288000003
617.5,430.190506,675.3351364,3441.524048
617.75,430.190506,675.3351364,3441.524048
618,430.190506,675.3351364,3441.524048
618.25,430.190506,675.3351364,3441.524048
618.5,431.6587334,675.3351364,3453.2698672
618.75,431.6587334,675.3351364,3453.2698672
619,433.1269608,675.3351364,3465.0156864
619.25,433.1269608,675.3351364,3465.0156864
619.5,433.1269608,675.3351364,3465.0156864
619.75,433.1269608,675.3351364,3465.0156864
620,433.1269608,675.3351364,3465.0156864
620.25,433.1269608,675.3351364,3465.0156864
620.5,433.1269608,676.8030396,3465.0156864
620.75,433.1269608,676.8030396,3465.0156864
621,434.5951881,676.8030396,3476.7615048000002
621.25,436.0634155,678.2709427,3488.507324
621.5,436.0634155,678.2709427,3488.507324
621.75,437.5316429,678.2709427,3500.2531432000005
622,437.5316429,678.2709427,3500.2531432000005
622.25,437.5316429,678.2709427,3500.2531432000005
622.5,437.5316429,678.2709427,3500.2531432000005
622.75,437.5316429,678.2709427,3500.2531432000005
623,437.5316429,678.2709427,3500.2531432000005
623.25,437.5316429,678.2709427,3500.2531432000005
623.5,437.5316429,678.2709427,3500.2531432000005
623.75,437.5316429,678.2709427,3500.2531432000005
624,437.5316429,678.2709427,3500.2531432000005
624.25,437.5316429,678.2709427,3500.2531432000005
624.5,437.5316429,678.2709427,3500.2531432000005
624.75,437.5316429,678.2709427,3500.2531432000005
625,437.5316429,679.7388458,3500.2531432000005
625.25,437.5316429,679.7388458,3500.2531432000005
625.5,437.5316429,679.7388458,3500.2531432000005
625.75,437.5316429,679.7388458,3500.2531432000005
626,437.5316429,679.7388458,3500.2531432000005
626.25,438.9995461,679.7388458,3511.9963688000007
626.5,438.9995461,679.7388458,3511.9963688000007
626.75,438.9995461,679.7388458,3511.9963688000007
627,438.9995461,679.7388458,3511.9963688000007
627.25,438.9995461,679.7388458,3511.9963688000007
627.5,438.9995461,679.7388458,3511.9963688000007
627.75,438.9995461,679.7388458,3511.9963688000007
628,438.9995461,679.7388458,3511.9963688000007
628.25,438.9995461,679.7388458,3511.9963688000007
628.5,438.9995461,679.7388458,3511.9963688000007
628.75,438.9995461,679.7388458,3511.9963688000007
629,438.9995461,679.7388458,3511.9963688000007
629.25,438.9995461,679.7388458,3511.9963688000007
629.5,438.9995461,679.7388458,3511.9963688000007
629.75,438.9995461,679.7388458,3511.9963688000007
630,438.9995461,679.7388458,3511.9963688000007
630.25,438.9995461,681.2069931,3511.9963688000007
630.5,438.9995461,681.2069931,3511.9963688000007
630.75,438.9995461,682.6751404,3511.9963688000007
631,438.9995461,682.6751404,3511.9963688000007
631.25,438.9995461,682.6751404,3511.9963688000007
631.5,438.9995461,684.1432877,3511.9963688000007
631.75,438.9995461,685.6114349,3511.9963688000007
632,438.9995461,685.6114349,3511.9963688000007
632.25,438.9995461,685.6114349,3511.9963688000007
632.5,438.9995461,685.6114349,3511.9963688000007
632.75,438.9995461,685.6114349,3511.9963688000007
633,438.9995461,685.6114349,3511.9963688000007
633.25,438.9995461,687.0795822,3511.9963688000007
633.5,438.9995461,688.5477295,3511.9963688000007
633.75,438.9995461,690.0158768,3511.9963688000007
634,438.9995461,691.484024,3511.9963688000007
634.25,438.9995461,692.9519272,3511.9963688000007
634.5,438.9995461,692.9519272,3511.9963688000007
634.75,438.9995461,695.8882217,3511.9963688000007
635,438.9995461,695.8882217,3511.9963688000007
635.25,438.9995461,695.8882217,3511.9963688000007
635.5,438.9995461,695.8882217,3511.9963688000007
635.75,438.9995461,695.8882217,3511.9963688000007
636,438.9995461,695.8882217,3511.9963688000007
636.25,438.9995461,695.8882217,3511.9963688000007
636.5,438.9995461,695.8882217,3511.9963688000007
636.75,438.9995461,695.8882217,3511.9963688000007
637,440.4677734,695.8882217,3523.7421872
637.25,440.4677734,695.8882217,3523.7421872
637.5,440.4677734,697.3561249,3523.7421872
637.75,440.4677734,697.3561249,3523.7421872
638,441.9360008,697.3561249,3535.4880064
638.25,441.9360008,697.3561249,3535.4880064
638.5,441.9360008,697.3561249,3535.4880064
638.75,441.9360008,698.824028,3535.4880064
639,441.9360008,698.824028,3535.4880064
639.25,443.4042282,698.824028,3547.2338256000003
639.5,446.340683,698.824028,3570.725464
639.75,446.340683,698.824028,3570.725464
640,446.340683,698.824028,3570.725464
640.25,447.8089104,698.824028,3582.4712832
640.5,447.8089104,698.824028,3582.4712832
640.75,449.2771378,698.824028,3594.2171024000004
641,449.2771378,698.824028,3594.2171024000004
641.25,449.2771378,698.824028,3594.2171024000004
641.5,449.2771378,698.824028,3594.2171024000004
641.75,449.2771378,698.824028,3594.2171024000004
642,449.2771378,698.824028,3594.2171024000004
642.25,449.2771378,698.824028,3594.2171024000004
642.5,449.2771378,698.824028,3594.2171024000004
642.75,449.2771378,698.824028,3594.2171024000004
643,452.2135925,698.824028,3617.70874
643.25,452.2135925,698.824028,3617.70874
643.5,452.2135925,700.2921753,3617.70874
643.75,453.6818199,700.2921753,3629.4545592000004
644,453.6818199,700.2921753,3629.4545592000004
644.25,453.6818199,700.2921753,3629.4545592000004
644.5,453.6818199,700.2921753,3629.4545592000004
644.75,453.6818199,700.2921753,3629.4545592000004
645,453.6818199,700.2921753,3629.4545592000004
645.25,453.6818199,701.7603226,3629.4545592000004
645.5,453.6818199,703.2284698,3629.4545592000004
645.75,453.6818199,703.2284698,3629.4545592000004
646,453.6818199,704.6966171,3629.4545592000004
646.25,453.6818199,704.6966171,3629.4545592000004
646.5,453.6818199,704.6966171,3629.4545592000004
646.75,453.6818199,706.1647644,3629.4545592000004
647,453.6818199,706.1647644,3629.4545592000004
647.25,453.6818199,707.6329117,3629.4545592000004
647.5,453.6818199,707.6329117,3629.4545592000004
647.75,453.6818199,709.1008148,3629.4545592000004
648,453.6818199,709.1008148,3629.4545592000004
648.25,455.1497231,709.1008148,3641.1977848000006
648.5,455.1497231,709.1008148,3641.1977848000006
648.75,455.1497231,709.1008148,3641.1977848000006
649,455.1497231,709.1008148,3641.1977848000006
649.25,455.1497231,709.1008148,3641.1977848000006
649.5,455.1497231,710.568718,3641.1977848000006
649.75,455.1497231,710.568718,3641.1977848000006
650,455.1497231,710.568718,3641.1977848000006
650.25,455.1497231,710.568718,3641.1977848000006
650.5,455.1497231,710.568718,3641.1977848000006
650.75,455.1497231,710.568718,3641.1977848000006
651,455.1497231,710.568718,3641.1977848000006
651.25,455.1497231,710.568718,3641.1977848000006
651.5,455.1497231,710.568718,3641.1977848000006
651.75,455.1497231,710.568718,3641.1977848000006
652,455.1497231,710.568718,3641.1977848000006
652.25,455.1497231,712.0366211,3641.1977848000006
652.5,455.1497231,712.0366211,3641.1977848000006
652.75,455.1497231,712.0366211,3641.1977848000006
653,455.1497231,712.0366211,3641.1977848000006
653.25,455.1497231,712.0366211,3641.1977848000006
653.5,455.1497231,712.0366211,3641.1977848000006
653.75,455.1497231,712.0366211,3641.1977848000006
654,455.1497231,712.0366211,3641.1977848000006
654.25,455.1497231,712.0366211,3641.1977848000006
654.5,455.1497231,712.0366211,3641.1977848000006
654.75,455.1497231,712.0366211,3641.1977848000006
655,455.1497231,712.0366211,3641.1977848000006
655.25,455.1497231,712.0366211,3641.1977848000006
655.5,455.1497231,712.0366211,3641.1977848000006
655.75,455.1497231,712.0366211,3641.1977848000006
656,455.1497231,712.0366211,3641.1977848000006
656.25,455.1497231,712.0366211,3641.1977848000006
656.5,455.1497231,712.0366211,3641.1977848000006
656.75,455.1497231,712.0366211,3641.1977848000006
657,455.1497231,712.0366211,3641.1977848000006
657.25,455.1497231,712.0366211,3641.1977848000006
657.5,455.1497231,712.0366211,3641.1977848000006
657.75,455.1497231,712.0366211,3641.1977848000006
658,455.1497231,712.0366211,3641.1977848000006
658.25,455.1497231,714.9729156,3641.1977848000006
658.5,455.1497231,716.4410629,3641.1977848000006
658.75,455.1497231,716.4410629,3641.1977848000006
659,456.6179504,716.4410629,3652.9436032
659.25,456.6179504,717.9092102,3652.9436032
659.5,456.6179504,717.9092102,3652.9436032
659.75,456.6179504,717.9092102,3652.9436032
660,456.6179504,719.3773575,3652.9436032
660.25,458.0861778,719.3773575,3664.6894224000007
660.5,458.0861778,719.3773575,3664.6894224000007
660.75,458.0861778,719.3773575,3664.6894224000007
661,458.0861778,720.8455048,3664.6894224000007
661.25,461.0226326,720.8455048,3688.1810608
661.5,461.0226326,722.313652,3688.1810608
661.75,461.0226326,723.7817993,3688.1810608
662,462.49086,728.185997,3699.92688
662.25,462.49086,728.185997,3699.92688
662.5,462.49086,728.185997,3699.92688
662.75,463.9590874,728.185997,3711.6726992000004
663,465.4273148,728.185997,3723.4185184000003
663.25,465.4273148,728.185997,3723.4185184000003
663.5,465.4273148,728.185997,3723.4185184000003
663.75,465.4273148,729.6539001,3723.4185184000003
664,465.4273148,729.6539001,3723.4185184000003
664.25,465.4273148,729.6539001,3723.4185184000003
664.5,465.4273148,729.6539001,3723.4185184000003
664.75,465.4273148,729.6539001,3723.4185184000003
665,466.8955421,729.6539001,3735.1643368
665.25,466.8955421,729.6539001,3735.1643368
665.5,466.8955421,729.6539001,3735.1643368
665.75,468.3637695,731.1218033,3746.9101560000004
666,468.3637695,731.1218033,3746.9101560000004
666.25,468.3637695,731.1218033,3746.9101560000004
666.5,469.8319969,731.1218033,3758.6559752000003
666.75,469.8319969,731.1218033,3758.6559752000003
667,469.8319969,731.1218033,3758.6559752000003
667.25,469.8319969,731.1218033,3758.6559752000003
667.5,469.8319969,731.1218033,3758.6559752000003
667.75,469.8319969,731.1218033,3758.6559752000003
668,469.8319969,731.1218033,3758.6559752000003
668.25,469.8319969,731.1218033,3758.6559752000003
668.5,469.8319969,731.1218033,3758.6559752000003
668.75,469.8319969,731.1218033,3758.6559752000003
669,469.8319969,731.1218033,3758.6559752000003
669.25,469.8319969,731.1218033,3758.6559752000003
669.5,469.8319969,731.1218033,3758.6559752000003
669.75,469.8319969,731.1218033,3758.6559752000003
670,469.8319969,732.5899506,3758.6559752000003
670.25,469.8319969,732.5899506,3758.6559752000003
670.5,469.8319969,732.5899506,3758.6559752000003
670.75,471.2999001,732.5899506,3770.3992008000005
671,471.2999001,732.5899506,3770.3992008000005
671.25,471.2999001,732.5899506,3770.3992008000005
671.5,471.2999001,732.5899506,3770.3992008000005
671.75,471.2999001,732.5899506,3770.3992008000005
672,471.2999001,734.0580978,3770.3992008000005
672.25,471.2999001,735.5262451,3770.3992008000005
672.5,471.2999001,735.5262451,3770.3992008000005
672.75,471.2999001,735.5262451,3770.3992008000005
673,471.2999001,736.9943924,3770.3992008000005
673.25,471.2999001,736.9943924,3770.3992008000005
673.5,471.2999001,738.4625397,3770.3992008000005
673.75,471.2999001,738.4625397,3770.3992008000005
674,471.2999001,738.4625397,3770.3992008000005
674.25,471.2999001,741.3985901,3770.3992008000005
674.5,471.2999001,741.3985901,3770.3992008000005
674.75,471.2999001,741.3985901,3770.3992008000005
675,471.2999001,741.3985901,3770.3992008000005
675.25,471.2999001,741.3985901,3770.3992008000005
675.5,471.2999001,741.3985901,3770.3992008000005
675.75,471.2999001,741.3985901,3770.3992008000005
676,471.2999001,741.3985901,3770.3992008000005
676.25,471.2999001,742.8664932,3770.3992008000005
676.5,471.2999001,742.8664932,3770.3992008000005
676.75,471.2999001,742.8664932,3770.3992008000005
677,471.2999001,742.8664932,3770.3992008000005
677.25,471.2999001,742.8664932,3770.3992008000005
677.5,471.2999001,742.8664932,3770.3992008000005
677.75,471.2999001,742.8664932,3770.3992008000005
678,471.2999001,742.8664932,3770.3992008000005
678.25,471.2999001,742.8664932,3770.3992008000005
678.5,471.2999001,742.8664932,3770.3992008000005
678.75,471.2999001,742.8664932,3770.3992008000005
679,471.2999001,742.8664932,3770.3992008000005
679.25,471.2999001,742.8664932,3770.3992008000005
679.5,471.2999001,744.3343964,3770.3992008000005
679.75,471.2999001,744.3343964,3770.3992008000005
680,471.2999001,744.3343964,3770.3992008000005
680.25,471.2999001,744.3343964,3770.3992008000005
680.5,471.2999001,744.3343964,3770.3992008000005
680.75,471.2999001,744.3343964,3770.3992008000005
681,471.2999001,744.3343964,3770.3992008000005
681.25,471.2999001,744.3343964,3770.3992008000005
681.5,471.2999001,744.3343964,3770.3992008000005
681.75,471.2999001,744.3343964,3770.3992008000005
682,472.7681274,744.3343964,3782.1450191999998
682.25,472.7681274,744.3343964,3782.1450191999998
682.5,472.7681274,744.3343964,3782.1450191999998
682.75,474.2363548,744.3343964,3793.8908384000006
683,474.2363548,744.3343964,3793.8908384000006
683.25,474.2363548,744.3343964,3793.8908384000006
683.5,477.1728096,744.3343964,3817.3824768
683.75,477.1728096,744.3343964,3817.3824768
684,477.1728096,744.3343964,3817.3824768
684.25,477.1728096,744.3343964,3817.3824768
684.5,478.641037,744.3343964,3829.128296
684.75,478.641037,744.3343964,3829.128296
685,480.1092644,744.3343964,3840.8741152000002
685.25,480.1092644,745.8025436,3840.8741152000002
685.5,480.1092644,745.8025436,3840.8741152000002
685.75,481.5774918,747.2706909,3852.6199344
686,481.5774918,748.7388382,3852.6199344
686.25,481.5774918,748.7388382,3852.6199344
686.5,481.5774918,748.7388382,3852.6199344
686.75,481.5774918,750.2069855,3852.6199344
687,481.5774918,750.2069855,3852.6199344
687.25,483.0457191,751.6751328,3864.3657528000003
687.5,483.0457191,751.6751328,3864.3657528000003
687.75,483.0457191,751.6751328,3864.3657528000003
688,484.5139465,753.14328,3876.1115720000003
688.25,484.5139465,754.6114273,3876.1115720000003
688.5,485.9821739,754.6114273,3887.8573912
688.75,485.9821739,757.5477219,3887.8573912
689,485.9821739,757.5477219,3887.8573912
689.25,485.9821739,759.0158691,3887.8573912
689.5,485.9821739,759.0158691,3887.8573912
689.75,485.9821739,759.0158691,3887.8573912
690,485.9821739,759.0158691,3887.8573912
690.25,485.9821739,759.0158691,3887.8573912
690.5,485.9821739,760.4837723,3887.8573912
690.75,485.9821739,760.4837723,3887.8573912
691,485.9821739,760.4837723,3887.8573912
691.25,485.9821739,760.4837723,3887.8573912
691.5,485.9821739,760.4837723,3887.8573912
691.75,485.9821739,760.4837723,3887.8573912
692,485.9821739,760.4837723,3887.8573912
692.25,485.9821739,760.4837723,3887.8573912
692.5,485.9821739,760.4837723,3887.8573912
692.75,485.9821739,760.4837723,3887.8573912
693,487.4500771,760.4837723,3899.6006168000004
693.25,487.4500771,760.4837723,3899.6006168000004
693.5,487.4500771,761.9516754,3899.6006168000004
693.75,487.4500771,761.9516754,3899.6006168000004
694,487.4500771,761.9516754,3899.6006168000004
694.25,487.4500771,763.4195786,3899.6006168000004
694.5,487.4500771,763.4195786,3899.6006168000004
694.75,487.4500771,763.4195786,3899.6006168000004
695,487.4500771,763.4195786,3899.6006168000004
695.25,487.4500771,763.4195786,3899.6006168000004
695.5,487.4500771,763.4195786,3899.6006168000004
695.75,487.4500771,763.4195786,3899.6006168000004
696,487.4500771,763.4195786,3899.6006168000004
696.25,487.4500771,763.4195786,3899.6006168000004
696.5,487.4500771,763.4195786,3899.6006168000004
696.75,487.4500771,763.4195786,3899.6006168000004
697,487.4500771,763.4195786,3899.6006168000004
697.25,487.4500771,763.4195786,3899.6006168000004
697.5,487.4500771,763.4195786,3899.6006168000004
697.75,487.4500771,763.4195786,3899.6006168000004
698,487.4500771,763.4195786,3899.6006168000004
698.25,487.4500771,763.4195786,3899.6006168000004
698.5,487.4500771,763.4195786,3899.6006168000004
698.75,487.4500771,763.4195786,3899.6006168000004
699,487.4500771,763.4195786,3899.6006168000004
699.25,487.4500771,763.4195786,3899.6006168000004
699.5,487.4500771,763.4195786,3899.6006168000004
699.75,487.4500771,763.4195786,3899.6006168000004
700,487.4500771,764.8877258,3899.6006168000004
700.25,487.4500771,764.8877258,3899.6006168000004
700.5,487.4500771,764.8877258,3899.6006168000004
700.75,487.4500771,764.8877258,3899.6006168000004
701,487.4500771,764.8877258,3899.6006168000004
701.25,487.4500771,764.8877258,3899.6006168000004
701.5,487.4500771,764.8877258,3899.6006168000004
701.75,487.4500771,767.8240204,3899.6006168000004
702,487.4500771,767.8240204,3899.6006168000004
702.25,487.4500771,770.7603149,3899.6006168000004
702.5,487.4500771,772.2284622,3899.6006168000004
702.75,487.4500771,772.2284622,3899.6006168000004
703,487.4500771,772.2284622,3899.6006168000004
703.25,487.4500771,772.2284622,3899.6006168000004
703.5,487.4500771,772.2284622,3899.6006168000004
703.75,487.4500771,772.2284622,3899.6006168000004
704,487.4500771,772.2284622,3899.6006168000004
704.25,487.4500771,772.2284622,3899.6006168000004
704.5,487.4500771,772.2284622,3899.6006168000004
704.75,487.4500771,773.6963654,3899.6006168000004
705,487.4500771,773.6963654,3899.6006168000004
705.25,487.4500771,773.6963654,3899.6006168000004
705.5,487.4500771,775.1642685,3899.6006168000004
705.75,,775.1642685,3899.5977848
706,,775.1642685,3899.5977848
706.25,,775.1642685,3899.5977848
706.5,,775.1642685,3899.5977848
706.75,,775.1642685,3899.5977848
707,,775.1642685,3899.5977848
707.25,,775.1642685,3899.5977848
707.5,,775.1642685,3899.5977848
707.75,,775.1642685,3899.5977848
708,,775.1642685,3899.5977848
708.25,,775.1642685,3899.5977848
708.5,,775.1642685,3899.5977848
708.75,,775.1642685,3899.5977848
709,,775.1642685,3899.5977848
709.25,,775.1642685,3899.5977848
709.5,,776.6321716,3899.5977848
709.75,,776.6321716,3899.5977848
710,,776.6321716,3899.5977848
710.25,,776.6321716,3899.5977848
710.5,,776.6321716,3899.5977848
710.75,,776.6321716,3899.5977848
711,,776.6321716,3899.5977848
711.25,,776.6321716,3899.5977848
711.5,,776.6321716,3899.5977848
711.75,,776.6321716,3899.5977848
712,,776.6321716,3899.5977848
712.25,,776.6321716,3899.5977848
712.5,,776.6321716,3899.5977848
712.75,,776.6321716,3899.5977848
713,,776.6321716,3899.5977848
713.25,,776.6321716,3899.5977848
713.5,,776.6321716,3899.5977848
713.75,,776.6321716,3899.5977848
714,,776.6321716,3899.5977848
714.25,,776.6321716,3899.5977848
714.5,,776.6321716,3899.5977848
714.75,,779.5684662,3899.5977848
715,,779.5684662,3899.5977848
715.25,,779.5684662,3911.3436032
715.5,,779.5684662,3911.3436032
715.75,,779.5684662,3911.3436032
716,,781.0366135,3911.3436032
716.25,,782.5047607,3911.3436032
716.5,,782.5047607,3923.0894224000003
716.75,,783.972908,3923.0894224000003
717,,783.972908,3923.0894224000003
717.25,,783.972908,3923.0894224000003
717.5,,783.972908,3946.5810608
717.75,,783.972908,3946.5810608
718,,788.3773499,3946.5810608
718.25,,789.8454971,3958.32688
718.5,,791.3136444,3958.32688
718.75,,791.3136444,3958.32688
719,,792.7815475,3970.0726992000004
719.25,,792.7815475,3981.8185184000004
719.5,,792.7815475,3981.8185184000004
719.75,,792.7815475,3981.8185184000004
720,,792.7815475,3981.8185184000004
720.25,,792.7815475,3981.8185184000004
720.5,,792.7815475,3981.8185184000004
720.75,,792.7815475,3981.8185184000004
721,,792.7815475,3981.8185184000004
721.25,,792.7815475,3993.5643368
721.5,,792.7815475,3993.5643368
721.75,,794.2494507,3993.5643368
722,,794.2494507,4005.3101560000005
722.25,,794.2494507,4005.3101560000005
722.5,,795.7173538,4005.3101560000005
722.75,,795.7173538,4017.0559752000004
723,,795.7173538,4017.0559752000004
723.25,,795.7173538,4017.0559752000004
723.5,,795.7173538,4017.0559752000004
723.75,,795.7173538,4017.0559752000004
724,,795.7173538,4017.0559752000004
724.25,,795.7173538,4017.0559752000004
724.5,,795.7173538,4017.0559752000004
724.75,,795.7173538,4017.0559752000004
725,,795.7173538,4017.0559752000004
725.25,,795.7173538,4017.0559752000004
725.5,,795.7173538,4017.0559752000004
725.75,,795.7173538,4017.0559752000004
726,,795.7173538,4017.0559752000004
726.25,,795.7173538,4017.0559752000004
726.5,,795.7173538,4017.0559752000004
726.75,,795.7173538,4017.0559752000004
727,,795.7173538,4028.7992008
727.25,,795.7173538,4028.7992008
727.5,,795.7173538,4028.7992008
727.75,,795.7173538,4028.7992008
728,,795.7173538,4028.7992008
728.25,,795.7173538,4028.7992008
728.5,,797.1855011,4028.7992008
728.75,,797.1855011,4028.7992008
729,,797.1855011,4028.7992008
729.25,,797.1855011,4028.7992008
729.5,,797.1855011,4028.7992008
729.75,,798.6536484,4028.7992008
730,,798.6536484,4028.7992008
730.25,,803.0580902,4028.7992008
730.5,,804.5262375,4028.7992008
730.75,,804.5262375,4028.7992008
731,,804.5262375,4028.7992008
731.25,,804.5262375,4028.7992008
731.5,,804.5262375,4028.7992008
731.75,,804.5262375,4028.7992008
732,,804.5262375,4028.7992008
732.25,,804.5262375,4028.7992008
732.5,,804.5262375,4028.7992008
732.75,,804.5262375,4028.7992008
733,,804.5262375,4028.7992008
733.25,,805.9941406,4028.7992008
733.5,,805.9941406,4028.7992008
733.75,,805.9941406,4028.7992008
734,,807.4620438,4028.7992008
734.25,,807.4620438,4028.7992008
734.5,,807.4620438,4028.7992008
734.75,,807.4620438,4028.7992008
735,,807.4620438,4028.7992008
735.25,,807.4620438,4028.7992008
735.5,,807.4620438,4028.7992008
735.75,,807.4620438,4028.7992008
736,,807.4620438,4028.7992008
736.25,,807.4620438,4028.7992008
736.5,,807.4620438,4028.7992008
736.75,,807.4620438,4028.7992008
737,,808.9299469,4028.7992008
737.25,,808.9299469,4028.7992008
737.5,,808.9299469,4028.7992008
737.75,,808.9299469,4028.7992008
738,,808.9299469,4028.7992008
738.25,,808.9299469,4040.5450192
738.5,,808.9299469,4040.5450192
738.75,,808.9299469,4040.5450192
739,,808.9299469,4052.2908384
739.25,,808.9299469,4052.2908384
739.5,,808.9299469,4052.2908384
739.75,,808.9299469,4075.7824768
740,,808.9299469,4075.7824768
740.25,,808.9299469,4075.7824768
740.5,,808.9299469,4075.7824768
740.75,,808.9299469,4087.528296
741,,808.9299469,4087.528296
741.25,,808.9299469,4099.274115200001
741.5,,808.9299469,4099.274115200001
741.75,,808.9299469,4099.274115200001
742,,808.9299469,4111.0199344
742.25,,808.9299469,4111.0199344
742.5,,808.9299469,4111.0199344
742.75,,808.9299469,4111.0199344
743,,811.8662415,4111.0199344
743.25,,813.3343887,4111.0199344
743.5,,813.3343887,4122.765752800001
743.75,,814.802536,4122.765752800001
744,,816.2706833,4122.765752800001
744.25,,816.2706833,4134.511572
744.5,,816.2706833,4134.511572
744.75,,816.2706833,4146.2573912
745,,816.2706833,4146.2573912
745.25,,816.2706833,4146.2573912
745.5,,817.7388306,4146.2573912
745.75,,820.6751251,4146.2573912
746,,822.1432724,4146.2573912
746.25,,823.6114197,4146.2573912
746.5,,823.6114197,4146.2573912
746.75,,825.0793228,4146.2573912
747,,825.0793228,4146.2573912
747.25,,825.0793228,4146.2573912
747.5,,825.0793228,4146.2573912
747.75,,825.0793228,4146.2573912
748,,825.0793228,4146.2573912
748.25,,825.0793228,4146.2573912
748.5,,825.0793228,4146.2573912
748.75,,825.0793228,4146.2573912
749,,825.0793228,4146.2573912
749.25,,826.547226,4158.0006168
749.5,,826.547226,4158.0006168
749.75,,826.547226,4158.0006168
750,,828.0151291,4158.0006168
750.25,,828.0151291,4158.0006168
750.5,,828.0151291,4158.0006168
750.75,,828.0151291,4158.0006168
751,,828.0151291,4158.0006168
751.25,,828.0151291,4158.0006168
751.5,,828.0151291,4158.0006168
751.75,,828.0151291,4158.0006168
752,,828.0151291,4158.0006168
752.25,,828.0151291,4158.0006168
752.5,,828.0151291,4158.0006168
752.75,,828.0151291,4158.0006168
753,,828.0151291,4158.0006168
753.25,,828.0151291,4158.0006168
753.5,,828.0151291,4158.0006168
753.75,,828.0151291,4158.0006168
754,,828.0151291,4158.0006168
754.25,,828.0151291,4158.0006168
754.5,,828.0151291,4158.0006168
754.75,,828.0151291,4158.0006168
755,,828.0151291,4158.0006168
755.25,,828.0151291,4158.0006168
755.5,,828.0151291,4158.0006168
755.75,,828.0151291,4158.0006168
756,,828.0151291,4158.0006168
756.25,,828.0151291,4158.0006168
756.5,,829.4832764,4158.0006168
756.75,,829.4832764,4158.0006168
757,,829.4832764,4158.0006168
757.25,,832.4195709,4158.0006168
757.5,,833.8877182,4158.0006168
757.75,,833.8877182,4158.0006168
758,,836.8240128,4158.0006168
758.25,,836.8240128,4158.0006168
758.5,,836.8240128,4158.0006168
758.75,,836.8240128,4158.0006168
759,,836.8240128,4158.0006168
759.25,,836.8240128,4158.0006168
759.5,,836.8240128,4158.0006168
759.75,,836.8240128,4158.0006168
760,,838.2919159,4158.0006168
760.25,,838.2919159,4158.0006168
760.5,,838.2919159,4158.0006168
760.75,,838.2919159,4158.0006168
761,,838.2919159,4158.0006168
761.25,,839.759819,4158.0006168
761.5,,839.759819,4158.0006168
761.75,,839.759819,4158.0006168
762,,839.759819,4416.3977848
762.25,,839.759819,4416.3977848
762.5,,839.759819,4416.3977848
762.75,,839.759819,4416.3977848
763,,839.759819,4416.3977848
763.25,,839.759819,4416.3977848
763.5,,839.759819,4416.3977848
763.75,,839.759819,4416.3977848
764,,839.759819,4416.3977848
764.25,,839.759819,4416.3977848
764.5,,839.759819,4416.3977848
764.75,,841.2277222,4416.3977848
765,,841.2277222,4416.3977848
765.25,,841.2277222,4416.3977848
765.5,,841.2277222,4416.3977848
765.75,,841.2277222,4416.3977848
766,,841.2277222,4416.3977848
766.25,,841.2277222,4416.3977848
766.5,,841.2277222,4416.3977848
766.75,,841.2277222,4416.3977848
767,,841.2277222,4416.3977848
767.25,,841.2277222,4416.3977848
767.5,,841.2277222,4416.3977848
767.75,,841.2277222,4416.3977848
768,,841.2277222,4416.3977848
768.25,,841.2277222,4416.3977848
768.5,,841.2277222,4416.3977848
768.75,,841.2277222,4416.3977848
769,,841.2277222,4416.3977848
769.25,,841.2277222,4416.3977848
769.5,,841.2277222,4416.3977848
769.75,,844.1640167,4416.3977848
770,,844.1640167,4416.3977848
770.25,,844.1640167,4416.3977848
770.5,,844.1640167,4416.3977848
770.75,,845.632164,4416.3977848
771,,845.632164,4416.3977848
771.25,,847.1003113,4416.3977848
771.5,,847.1003113,4428.1436032
771.75,,848.5684586,4428.1436032
772,,848.5684586,4428.1436032
772.25,,848.5684586,4428.1436032
772.5,,850.0366058,4428.1436032
772.75,,850.0366058,4439.8894224000005
773,,850.0366058,4439.8894224000005
773.25,,850.0366058,4439.8894224000005
773.5,,851.5047531,4439.8894224000005
773.75,,852.9729004,4463.3810608
774,,852.9729004,4463.3810608
774.25,,855.9091949,4463.3810608
774.5,,855.9091949,4475.12688
774.75,,855.9091949,4475.12688
775,,855.9091949,4475.12688
775.25,,857.3770981,4486.8726992
775.5,,857.3770981,4498.6185184000005
775.75,,857.3770981,4498.6185184000005
776,,857.3770981,4498.6185184000005
776.25,,857.3770981,4498.6185184000005
776.5,,857.3770981,4498.6185184000005
776.75,,857.3770981,4498.6185184000005
777,,857.3770981,4498.6185184000005
777.25,,857.3770981,4498.6185184000005
777.5,,857.3770981,4510.3643368
777.75,,857.3770981,4510.3643368
778,,857.3770981,4510.3643368
778.25,,858.8450012,4522.110156000001
778.5,,858.8450012,4522.110156000001
778.75,,858.8450012,4522.110156000001
779,,860.3129044,4533.8559752
779.25,,860.3129044,4533.8559752
779.5,,860.3129044,4533.8559752
779.75,,860.3129044,4533.8559752
780,,860.3129044,4533.8559752
780.25,,860.3129044,4533.8559752
780.5,,860.3129044,4533.8559752
780.75,,860.3129044,4533.8559752
781,,860.3129044,4533.8559752
781.25,,860.3129044,4533.8559752
781.5,,860.3129044,4533.8559752
781.75,,860.3129044,4533.8559752
782,,860.3129044,4533.8559752
782.25,,860.3129044,4533.8559752
782.5,,860.3129044,4533.8559752
782.75,,860.3129044,4533.8559752
783,,860.3129044,4533.8559752
783.25,,860.3129044,4545.5992008
783.5,,860.3129044,4545.5992008
783.75,,860.3129044,4545.5992008
784,,860.3129044,4545.5992008
784.25,,861.7810516,4545.5992008
784.5,,861.7810516,4545.5992008
784.75,,861.7810516,4545.5992008
785,,861.7810516,4545.5992008
785.25,,861.7810516,4545.5992008
785.5,,861.7810516,4545.5992008
785.75,,861.7810516,4545.5992008
786,,863.2491989,4545.5992008
786.25,,863.2491989,4545.5992008
786.5,,866.1854935,4545.5992008
786.75,,869.121788,4545.5992008
787,,869.121788,4545.5992008
787.25,,869.121788,4545.5992008
787.5,,869.121788,4545.5992008
787.75,,869.121788,4545.5992008
788,,869.121788,4545.5992008
788.25,,869.121788,4545.5992008
788.5,,869.121788,4545.5992008
788.75,,869.121788,4545.5992008
789,,869.121788,4545.5992008
789.25,,869.121788,4545.5992008
789.5,,869.121788,4545.5992008
789.75,,869.121788,4545.5992008
790,,869.121788,4545.5992008
790.25,,870.5896912,4545.5992008
790.5,,870.5896912,4545.5992008
790.75,,870.5896912,4545.5992008
791,,872.0575943,4545.5992008
791.25,,872.0575943,4545.5992008
791.5,,872.0575943,4545.5992008
791.75,,872.0575943,4545.5992008
792,,872.0575943,4545.5992008
792.25,,872.0575943,4545.5992008
792.5,,872.0575943,4545.5992008
792.75,,872.0575943,4545.5992008
793,,872.0575943,4545.5992008
793.25,,872.0575943,4545.5992008
793.5,,872.0575943,4545.5992008
793.75,,872.0575943,4545.5992008
794,,872.0575943,4545.5992008
794.25,,872.0575943,4545.5992008
794.5,,873.5254974,4557.3450192
794.75,,873.5254974,4557.3450192
795,,873.5254974,4557.3450192
795.25,,873.5254974,4569.0908384
795.5,,873.5254974,4569.0908384
795.75,,873.5254974,4569.0908384
796,,873.5254974,4592.5824768
796.25,,873.5254974,4592.5824768
796.5,,873.5254974,4592.5824768
796.75,,873.5254974,4592.5824768
797,,873.5254974,4604.328296
797.25,,873.5254974,4604.328296
797.5,,873.5254974,4616.0741152
797.75,,873.5254974,4616.0741152
798,,873.5254974,4616.0741152
798.25,,873.5254974,4627.8199344
798.5,,873.5254974,4627.8199344
798.75,,873.5254974,4627.8199344
799,,873.5254974,4627.8199344
799.25,,873.5254974,4627.8199344
799.5,,873.5254974,4627.8199344
799.75,,873.5254974,4639.5657528
800,,874.9936447,4639.5657528
800.25,,876.461792,4639.5657528
800.5,,876.461792,4651.3115720000005
800.75,,876.461792,4651.3115720000005
801,,879.3980865,4663.0573912
801.25,,879.3980865,4663.0573912
801.5,,879.3980865,4663.0573912
801.75,,879.3980865,

802,,880.8662338,

802.25,,880.8662338,

802.5,,880.8662338,

802.75,,883.8025284,

803,,883.8025284,

803.25,,886.7388229,

803.5,,889.6748734,

803.75,,889.6748734,

804,,889.6748734,

804.25,,889.6748734,

804.5,,889.6748734,

804.75,,889.6748734,

805,,889.6748734,

805.25,,889.6748734,

805.5,,889.6748734,

805.75,,889.6748734,

806,,889.6748734,

806.25,,889.6748734,

806.5,,891.1427765,

806.75,,891.1427765,

807,,891.1427765,

807.25,,892.6106796,

807.5,,892.6106796,

807.75,,892.6106796,

808,,892.6106796,

808.25,,892.6106796,

808.5,,892.6106796,

808.75,,892.6106796,

809,,892.6106796,

809.25,,892.6106796,

809.5,,892.6106796,

809.75,,892.6106796,

810,,892.6106796,

810.25,,892.6106796,

810.5,,892.6106796,

810.75,,892.6106796,

811,,892.6106796,

811.25,,892.6106796,

811.5,,892.6106796,

811.75,,892.6106796,

812,,892.6106796,

812.25,,892.6106796,

812.5,,892.6106796,

812.75,,892.6106796,

813,,894.0788269,

813.25,,894.0788269,

813.5,,894.0788269,

813.75,,894.0788269,

814,,894.0788269,

814.25,,897.0151215,

814.5,,898.4832687,

814.75,,899.951416,

815,,901.4195633,

815.25,,901.4195633,

815.5,,901.4195633,

815.75,,901.4195633,

816,,902.8874664,

816.25,,902.8874664,

816.5,,902.8874664,

816.75,,902.8874664,

817,,902.8874664,

817.25,,902.8874664,

817.5,,902.8874664,

817.75,,904.3553696,

818,,904.3553696,

818.25,,904.3553696,

818.5,,904.3553696,

818.75,,904.3553696,

819,,904.3553696,

819.25,,904.3553696,

819.5,,904.3553696,

819.75,,904.3553696,

820,,904.3553696,

820.25,,904.3553696,

820.5,,904.3553696,

820.75,,904.3553696,

821,,904.3553696,

821.25,,904.3553696,

821.5,,904.3553696,

821.75,,904.3553696,

822,,905.8232727,

822.25,,905.8232727,

822.5,,905.8232727,

822.75,,905.8232727,

823,,905.8232727,

823.25,,905.8232727,

823.5,,905.8232727,

823.75,,905.8232727,

824,,905.8232727,

824.25,,905.8232727,

824.5,,905.8232727,

824.75,,905.8232727,

825,,905.8232727,

825.25,,905.8232727,

825.5,,905.8232727,

825.75,,905.8232727,

826,,905.8232727,

826.25,,905.8232727,

826.5,,905.8232727,

826.75,,905.8232727,

827,,907.29142,

827.25,,907.29142,

827.5,,908.7595673,

827.75,,908.7595673,

828,,908.7595673,

828.25,,910.2277145,

828.5,,911.6958618,

828.75,,913.1640091,

829,,913.1640091,

829.25,,913.1640091,

829.5,,913.1640091,

829.75,,916.1003036,

830,,916.1003036,

830.25,,916.1003036,

830.5,,917.5684509,

830.75,,919.0365982,

831,,920.5047455,

831.25,,920.5047455,

831.5,,920.5047455,

831.75,,920.5047455,

832,,921.9726486,

832.25,,921.9726486,

832.5,,921.9726486,

832.75,,921.9726486,

833,,921.9726486,

833.25,,921.9726486,

833.5,,921.9726486,

833.75,,921.9726486,

834,,923.4405518,

834.25,,923.4405518,

834.5,,924.9084549,

834.75,,924.9084549,

835,,924.9084549,

835.25,,924.9084549,

835.5,,924.9084549,

835.75,,924.9084549,

836,,924.9084549,

836.25,,924.9084549,

836.5,,924.9084549,

836.75,,924.9084549,

837,,924.9084549,

837.25,,924.9084549,

837.5,,924.9084549,

837.75,,924.9084549,

838,,924.9084549,

838.25,,924.9084549,

838.5,,924.9084549,

838.75,,924.9084549,

839,,924.9084549,

839.25,,924.9084549,

839.5,,924.9084549,

839.75,,924.9084549,

840,,924.9084549,

840.25,,924.9084549,

840.5,,924.9084549,

840.75,,926.3766022,

841,,926.3766022,

841.25,,926.3766022,

841.5,,926.3766022,

841.75,,926.3766022,

842,,926.3766022,

842.25,,929.3128967,

842.5,,929.3128967,

842.75,,930.781044,

843,,933.7173386,

843.25,,933.7173386,

843.5,,933.7173386,

843.75,,933.7173386,

844,,933.7173386,

844.25,,933.7173386,

844.5,,933.7173386,

844.75,,933.7173386,

845,,933.7173386,

845.25,,933.7173386,

845.5,,933.7173386,

845.75,,933.7173386,

846,,933.7173386,

846.25,,933.7173386,

846.5,,935.1852417,

846.75,,935.1852417,

847,,936.6531448,

847.25,,936.6531448,

847.5,,936.6531448,

847.75,,936.6531448,

848,,936.6531448,

848.25,,936.6531448,

848.5,,936.6531448,

848.75,,936.6531448,

849,,936.6531448,

849.25,,936.6531448,

849.5,,936.6531448,

849.75,,936.6531448,

850,,938.121048,

850.25,,938.121048,

850.5,,938.121048,

850.75,,938.121048,

851,,938.121048,

851.25,,938.121048,

851.5,,938.121048,

851.75,,938.121048,

852,,938.121048,

852.25,,938.121048,

852.5,,938.121048,

852.75,,938.121048,

853,,938.121048,

853.25,,938.121048,

853.5,,938.121048,

853.75,,938.121048,

854,,938.121048,

854.25,,938.121048,

854.5,,938.121048,

854.75,,938.121048,

855,,938.121048,

855.25,,938.121048,

855.5,,939.5891953,

855.75,,941.0573425,

856,,941.0573425,

856.25,,941.0573425,

856.5,,941.0573425,

856.75,,942.5254898,

857,,943.9936371,

857.25,,945.4617844,

857.5,,945.4617844,

857.75,,945.4617844,

858,,945.4617844,

858.25,,945.4617844,

858.5,,945.4617844,

858.75,,949.8662262,

859,,949.8662262,

859.25,,952.8025208,

859.5,,952.8025208,

859.75,,952.8025208,

860,,952.8025208,

860.25,,952.8025208,

860.5,,952.8025208,

860.75,,952.8025208,

861,,952.8025208,

861.25,,952.8025208,

861.5,,952.8025208,

861.75,,952.8025208,

862,,952.8025208,

862.25,,954.2704239,

862.5,,954.2704239,

862.75,,954.2704239,

863,,954.2704239,

863.25,,954.2704239,

863.5,,954.2704239,

863.75,,954.2704239,

864,,954.2704239,

864.25,,955.738327,

864.5,,955.738327,

864.75,,955.738327,

865,,955.738327,

865.25,,957.2062302,

865.5,,957.2062302,

865.75,,957.2062302,

866,,957.2062302,

866.25,,957.2062302,

866.5,,957.2062302,

866.75,,957.2062302,

867,,957.2062302,

867.25,,957.2062302,

867.5,,957.2062302,

867.75,,957.2062302,

868,,957.2062302,

868.25,,957.2062302,

868.5,,957.2062302,

868.75,,957.2062302,

869,,957.2062302,

869.25,,957.2062302,

869.5,,957.2062302,

869.75,,957.2062302,

870,,957.2062302,

870.25,,957.2062302,

870.5,,957.2062302,

870.75,,957.2062302,

871,,958.6743774,

871.25,,958.6743774,

871.5,,958.6743774,

871.75,,960.1425247,

872,,960.1425247,

872.25,,961.610672,

872.5,,964.5469666,

872.75,,966.0151138,

873,,966.0151138,

873.25,,966.0151138,

873.5,,966.0151138,

873.75,,966.0151138,

874,,966.0151138,

874.25,,966.0151138,

874.5,,966.0151138,

874.75,,966.0151138,

875,,967.483017,

875.25,,967.483017,

875.5,,967.483017,

875.75,,967.483017,

876,,968.9509201,

876.25,,968.9509201,

876.5,,968.9509201,

876.75,,968.9509201,

877,,968.9509201,

877.25,,968.9509201,

877.5,,968.9509201,

877.75,,968.9509201,

878,,968.9509201,

878.25,,968.9509201,

878.5,,968.9509201,

878.75,,968.9509201,

879,,968.9509201,

879.25,,970.4188232,

879.5,,970.4188232,

879.75,,970.4188232,

880,,970.4188232,

880.25,,970.4188232,

880.5,,970.4188232,

880.75,,970.4188232,

881,,970.4188232,

881.25,,970.4188232,

881.5,,970.4188232,

881.75,,970.4188232,

882,,970.4188232,

882.25,,970.4188232,

882.5,,970.4188232,

882.75,,970.4188232,

883,,970.4188232,

883.25,,970.4188232,

883.5,,970.4188232,

883.75,,970.4188232,

884,,970.4188232,

884.25,,970.4188232,

884.5,,970.4188232,

884.75,,970.4188232,

885,,970.4188232,

885.25,,970.4188232,

885.5,,970.4188232,

885.75,,970.4188232,

886,,970.4188232,

886.25,,970.4188232,

886.5,,970.4188232,

886.75,,970.4188232,

887,,970.4188232,

887.25,,970.4188232,

887.5,,970.4188232,

887.75,,970.4188232,

888,,970.4188232,

888.25,,970.4188232,

888.5,,970.4188232,

888.75,,970.4188232,

889,,970.4188232,

889.25,,970.4188232,

889.5,,970.4188232,

889.75,,970.4188232,

890,,970.4188232,

890.25,,970.4188232,

890.5,,970.4188232,

890.75,,970.4188232,

891,,970.4188232,

891.25,,970.4188232,



==> data/RQ5/net.csv <==
round,central,hier,decentral
0,0.000221252,0.000221252,0.000221252
0.25,0.000221252,0.000221252,0.000221252
0.5,0.000221252,0.000221252,0.000221252
0.75,0.000221252,0.000221252,0.000221252
1,0.000221252,0.000221252,0.000221252
1.25,0.000221252,0.000221252,0.000221252
1.5,0.000221252,0.000221252,0.000221252
1.75,0.000221252,0.000221252,0.000221252
2,0.000221252,0.000221252,0.000221252
2.25,0.000221252,0.000221252,0.000221252
2.5,0.000221252,0.000221252,0.000221252
2.75,0.000221252,0.000221252,0.000221252
3,0.000221252,0.000221252,0.000221252
3.25,0.000221252,0.000221252,0.000221252
3.5,0.000221252,0.000221252,0.000221252
3.75,0.000221252,0.000221252,0.000221252
4,0.000221252,0.000221252,0.000221252
4.25,0.000221252,0.000221252,0.000221252
4.5,0.000221252,0.000221252,0.000221252
4.75,0.000221252,1.46812439,0.146812439
5,0.000221252,1.46812439,1.46812439
5.25,0.000221252,1.46812439,1.46812439
5.5,0.000221252,1.46812439,1.46812439
5.75,0.000221252,1.46812439,1.46812439
6,0.000221252,1.46812439,1.46812439
6.25,0.000221252,1.46812439,1.46812439
6.5,1.468204498,1.46812439,14.68204498
6.75,2.936107635,1.46812439,29.36107635
7,2.936107635,1.46812439,29.36107635
7.25,2.936107635,1.46812439,29.36107635
7.5,2.936107635,1.46812439,29.36107635
7.75,2.936107635,1.46812439,29.36107635
8,2.936107635,1.46812439,29.36107635
8.25,2.936107635,1.46812439,29.36107635
8.5,2.936107635,1.46812439,29.36107635
8.75,2.936107635,1.46812439,29.36107635
9,2.936107635,1.46812439,29.36107635
9.25,2.936107635,1.46812439,29.36107635
9.5,2.936107635,1.46812439,29.36107635
9.75,2.936107635,1.46812439,29.36107635
10,2.936107635,1.46812439,29.36107635
10.25,2.936107635,1.46812439,29.36107635
10.5,2.936107635,1.46812439,29.36107635
10.75,2.936107635,1.46812439,29.36107635
11,2.936107635,1.46812439,29.36107635
11.25,2.936107635,1.46812439,29.36107635
11.5,2.936107635,1.46812439,29.36107635
11.75,2.936107635,1.46812439,29.36107635
12,2.936107635,1.46812439,29.36107635
12.25,2.936107635,1.46812439,29.36107635
12.5,2.936107635,1.46812439,29.36107635
12.75,2.936107635,1.46812439,29.36107635
13,2.936107635,1.46812439,29.36107635
13.25,2.936107635,1.46812439,29.36107635
13.5,2.936107635,1.46812439,29.36107635
13.75,2.936107635,1.46812439,29.36107635
14,2.936107635,1.46812439,29.36107635
14.25,2.936107635,1.46812439,29.36107635
14.5,2.936107635,1.46812439,29.36107635
14.75,2.936107635,1.46812439,29.36107635
15,2.936107635,1.46812439,29.36107635
15.25,2.936107635,1.46812439,29.36107635
15.5,2.936107635,1.46812439,29.36107635
15.75,2.936107635,1.46812439,29.36107635
16,2.936107635,1.46812439,29.36107635
16.25,2.936107635,1.46812439,29.36107635
16.5,2.936107635,1.46812439,29.36107635
16.75,2.936107635,1.46812439,29.36107635
17,2.936107635,1.46812439,29.36107635
17.25,2.936107635,1.46812439,29.36107635
17.5,2.936107635,1.46812439,29.36107635
17.75,2.936107635,1.46812439,29.36107635
18,2.936107635,1.46812439,29.36107635
18.25,2.936107635,1.46812439,29.36107635
18.5,2.936107635,1.46812439,29.36107635
18.75,2.936107635,1.46812439,29.36107635
19,2.936107635,1.46812439,29.36107635
19.25,2.936107635,1.46812439,29.36107635
19.5,2.936107635,1.46812439,29.36107635
19.75,2.936107635,1.46812439,29.36107635
20,2.936107635,1.46812439,29.36107635
20.25,2.936107635,1.46812439,29.36107635
20.5,2.936107635,1.46812439,29.36107635
20.75,2.936107635,1.46812439,29.36107635
21,2.936107635,1.46812439,29.36107635
21.25,2.936107635,2.936271667,29.36107635
21.5,2.936107635,2.936271667,29.36107635
21.75,2.936107635,2.936271667,29.36107635
22,2.936107635,4.404418945,29.36107635
22.25,2.936107635,5.872566223,29.36107635
22.5,2.936107635,5.872566223,29.36107635
22.75,2.936107635,7.340713501,29.36107635
23,2.936107635,7.340713501,29.36107635
23.25,2.936107635,8.808982849,29.36107635
23.5,2.936107635,8.808982849,29.36107635
23.75,2.936107635,10.27713013,29.36107635
24,2.936107635,10.27713013,29.36107635
24.25,2.936107635,10.27713013,29.36107635
24.5,2.936107635,10.27713013,29.36107635
24.75,2.936107635,11.7452774,29.36107635
25,2.936107635,13.21342468,29.36107635
25.25,2.936107635,16.14998627,29.36107635
25.5,2.936107635,16.14998627,29.36107635
25.75,2.936107635,16.14998627,29.36107635
26,2.936107635,16.14998627,29.36107635
26.25,2.936107635,16.14998627,29.36107635
26.5,2.936107635,16.14998627,29.36107635
26.75,2.936107635,16.14998627,29.36107635
27,2.936107635,16.14998627,29.36107635
27.25,2.936107635,16.14998627,29.36107635
27.5,4.404335022,16.14998627,44.04335022
27.75,4.404335022,17.6178894,44.04335022
28,4.404335022,17.6178894,44.04335022
28.25,4.404335022,17.6178894,44.04335022
28.5,4.404335022,17.6178894,44.04335022
28.75,4.404335022,17.6178894,44.04335022
29,4.404335022,17.6178894,44.04335022
29.25,4.404335022,17.6178894,44.04335022
29.5,4.404335022,17.6178894,44.04335022
29.75,4.404335022,17.6178894,44.04335022
30,7.340789795,17.6178894,73.40789795
30.25,7.340789795,17.6178894,73.40789795
30.5,8.809139252,17.6178894,88.09139252
30.75,8.809139252,17.6178894,88.09139252
31,8.809139252,19.08579254,88.09139252
31.25,10.27736664,19.08579254,102.7736664
31.5,11.74559402,19.08579254,117.4559402
31.75,11.74559402,20.55369568,117.4559402
32,11.74559402,20.55369568,117.4559402
32.25,13.21382141,20.55369568,132.1382141
32.5,13.21382141,20.55369568,132.1382141
32.75,14.6820488,20.55369568,146.820488
33,14.6820488,20.55369568,146.820488
33.25,14.6820488,20.55369568,146.820488
33.5,14.6820488,20.55369568,146.820488
33.75,14.6820488,20.55369568,146.820488
34,16.15054321,20.55369568,161.5054321
34.25,16.15054321,20.55369568,161.5054321
34.5,17.6187706,20.55369568,176.187706
34.75,17.6187706,20.55369568,176.187706
35,17.6187706,20.55369568,176.187706
35.25,17.6187706,20.55369568,176.187706
35.5,17.6187706,20.55369568,176.187706
35.75,17.6187706,20.55369568,176.187706
36,17.6187706,20.55369568,176.187706
36.25,17.6187706,20.55369568,176.187706
36.5,17.6187706,20.55369568,176.187706
36.75,17.6187706,20.55369568,176.187706
37,17.6187706,20.55369568,176.187706
37.25,17.6187706,20.55369568,176.187706
37.5,17.6187706,20.55369568,176.187706
37.75,17.6187706,20.55369568,176.187706
38,17.6187706,22.02184296,176.187706
38.25,17.6187706,22.02184296,176.187706
38.5,17.6187706,22.02184296,176.187706
38.75,17.6187706,22.02184296,176.187706
39,17.6187706,22.02184296,176.187706
39.25,17.6187706,22.02184296,176.187706
39.5,17.6187706,23.48999023,176.187706
39.75,17.6187706,23.48999023,176.187706
40,17.6187706,26.42628479,176.187706
40.25,17.6187706,27.89443207,176.187706
40.5,17.6187706,29.36257935,176.187706
40.75,17.6187706,29.36257935,176.187706
41,17.6187706,29.36257935,176.187706
41.25,17.6187706,29.36257935,176.187706
41.5,17.6187706,29.36257935,176.187706
41.75,17.6187706,29.36257935,176.187706
42,17.6187706,29.36257935,176.187706
42.25,17.6187706,29.36257935,176.187706
42.5,17.6187706,29.36257935,176.187706
42.75,19.08667374,29.36257935,190.8667374
43,19.08667374,29.36257935,190.8667374
43.25,19.08667374,29.36257935,190.8667374
43.5,19.08667374,30.83048248,190.8667374
43.75,19.08667374,30.83048248,190.8667374
44,19.08667374,32.29889679,190.8667374
44.25,19.08667374,32.29889679,190.8667374
44.5,19.08667374,32.29889679,190.8667374
44.75,19.08667374,32.29889679,190.8667374
45,19.08667374,32.29889679,190.8667374
45.25,19.08667374,32.29889679,190.8667374
45.5,19.08667374,32.29889679,190.8667374
45.75,19.08667374,32.29889679,190.8667374
46,19.08667374,32.29889679,190.8667374
46.25,19.08667374,32.29889679,190.8667374
46.5,19.08667374,32.29889679,190.8667374
46.75,19.08667374,32.29889679,190.8667374
47,19.08667374,32.29889679,190.8667374
47.25,19.08667374,32.29889679,190.8667374
47.5,19.08667374,33.76679993,190.8667374
47.75,19.08667374,33.76679993,190.8667374
48,19.08667374,33.76679993,190.8667374
48.25,19.08667374,33.76679993,190.8667374
48.5,19.08667374,33.76679993,190.8667374
48.75,19.08667374,33.76679993,190.8667374
49,19.08667374,33.76679993,190.8667374
49.25,19.08667374,33.76679993,190.8667374
49.5,19.08667374,33.76679993,190.8667374
49.75,19.08667374,33.76679993,190.8667374
50,19.08667374,33.76679993,190.8667374
50.25,19.08667374,33.76679993,190.8667374
50.5,19.08667374,33.76679993,190.8667374
50.75,19.08667374,33.76679993,190.8667374
51,19.08667374,33.76679993,190.8667374
51.25,19.08667374,33.76679993,190.8667374
51.5,19.08667374,33.76679993,190.8667374
51.75,19.08667374,33.76679993,190.8667374
52,19.08667374,33.76679993,190.8667374
52.25,19.08667374,33.76679993,190.8667374
52.5,19.08667374,33.76679993,190.8667374
52.75,20.55490112,33.76679993,205.5490112
53,20.55490112,33.76679993,205.5490112
53.25,20.55490112,35.2349472,205.5490112
53.5,20.55490112,36.70309448,205.5490112
53.75,20.55490112,36.70309448,205.5490112
54,22.02312851,36.70309448,220.2312851
54.25,22.02312851,38.17124176,220.2312851
54.5,22.02312851,38.17124176,220.2312851
54.75,22.02312851,39.63938904,220.2312851
55,22.02312851,39.63938904,220.2312851
55.25,23.4913559,41.10753632,234.913559
55.5,23.4913559,41.10753632,234.913559
55.75,23.4913559,41.10753632,234.913559
56,24.95958328,42.57568359,249.5958328
56.25,26.42781067,42.57568359,264.2781067
56.5,26.42781067,44.04383087,264.2781067
56.75,26.42781067,44.04383087,264.2781067
57,26.42781067,45.51197815,264.2781067
57.25,26.42781067,48.44827271,264.2781067
57.5,29.36426544,48.44827271,293.6426544
57.75,29.36426544,48.44827271,293.6426544
58,29.36426544,48.44827271,293.6426544
58.25,29.36426544,48.44827271,293.6426544
58.5,29.36426544,49.91617584,293.6426544
58.75,29.36426544,49.91617584,293.6426544
59,29.36426544,49.91617584,293.6426544
59.25,30.83249283,49.91617584,308.3249283
59.5,30.83249283,49.91617584,308.3249283
59.75,32.30123138,49.91617584,323.0123138
60,32.30123138,49.91617584,323.0123138
60.25,33.76945877,49.91617584,337.6945877
60.5,33.76945877,49.91617584,337.6945877
60.75,33.76945877,49.91617584,337.6945877
61,33.76945877,51.38407898,337.6945877
61.25,33.76945877,51.38407898,337.6945877
61.5,33.76945877,51.38407898,337.6945877
61.75,33.76945877,51.38407898,337.6945877
62,33.76945877,52.85198212,337.6945877
62.25,33.76945877,52.85198212,337.6945877
62.5,33.76945877,52.85198212,337.6945877
62.75,33.76945877,52.85198212,337.6945877
63,33.76945877,52.85198212,337.6945877
63.25,33.76945877,52.85198212,337.6945877
63.5,33.76945877,52.85198212,337.6945877
63.75,33.76945877,52.85198212,337.6945877
64,33.76945877,52.85198212,337.6945877
64.25,35.23736191,52.85198212,352.3736191
64.5,35.23736191,52.85198212,352.3736191
64.75,35.23736191,52.85198212,352.3736191
65,35.23736191,52.85198212,352.3736191
65.25,35.23736191,52.85198212,352.3736191
65.5,35.23736191,52.85198212,352.3736191
65.75,35.23736191,52.85198212,352.3736191
66,35.23736191,52.85198212,352.3736191
66.25,35.23736191,52.85198212,352.3736191
66.5,35.23736191,52.85198212,352.3736191
66.75,35.23736191,52.85198212,352.3736191
67,35.23736191,52.85198212,352.3736191
67.25,35.23736191,52.85198212,352.3736191
67.5,35.23736191,54.32012939,352.3736191
67.75,35.23736191,54.32012939,352.3736191
68,35.23736191,54.32012939,352.3736191
68.25,35.23736191,54.32012939,352.3736191
68.5,35.23736191,54.32012939,352.3736191
68.75,35.23736191,54.32012939,352.3736191
69,35.23736191,54.32012939,352.3736191
69.25,35.23736191,55.78827667,352.3736191
69.5,35.23736191,58.72457123,352.3736191
69.75,35.23736191,58.72457123,352.3736191
70,35.23736191,61.66086578,352.3736191
70.25,35.23736191,61.66086578,352.3736191
70.5,35.23736191,61.66086578,352.3736191
70.75,35.23736191,61.66086578,352.3736191
71,35.23736191,63.12981415,352.3736191
71.25,35.23736191,63.12981415,352.3736191
71.5,35.23736191,63.12981415,352.3736191
71.75,35.23736191,63.12981415,352.3736191
72,35.23736191,63.12981415,352.3736191
72.25,35.23736191,63.12981415,352.3736191
72.5,35.23736191,63.12981415,352.3736191
72.75,35.23736191,63.12981415,352.3736191
73,35.23736191,64.59771729,352.3736191
73.25,35.23736191,64.59771729,352.3736191
73.5,35.23736191,64.59771729,352.3736191
73.75,35.23736191,64.59771729,352.3736191
74,35.23736191,64.59771729,352.3736191
74.25,35.23736191,64.59771729,352.3736191
74.5,35.23736191,64.59771729,352.3736191
74.75,35.23736191,64.59771729,352.3736191
75,36.70558929,64.59771729,367.0558929
75.25,38.17381668,64.59771729,381.7381668
75.5,38.17381668,64.59771729,381.7381668
75.75,38.17381668,64.59771729,381.7381668
76,38.17381668,64.59771729,381.7381668
76.25,38.17381668,64.59771729,381.7381668
76.5,39.64204407,64.59771729,396.4204407
76.75,39.64204407,64.59771729,396.4204407
77,39.64204407,64.59771729,396.4204407
77.25,39.64204407,66.06562042,396.4204407
77.5,41.11027145,66.06562042,411.1027145
77.75,41.11027145,66.06562042,411.1027145
78,42.57849884,66.06562042,425.7849884
78.25,42.57849884,66.06562042,425.7849884
78.5,42.57849884,66.06562042,425.7849884
78.75,45.51495361,66.06562042,455.1495361
79,45.51495361,66.06562042,455.1495361
79.25,45.51495361,66.06562042,455.1495361
79.5,45.51495361,66.06562042,455.1495361
79.75,45.51495361,66.06562042,455.1495361
80,45.51495361,66.06562042,455.1495361
80.25,46.983181,66.06562042,469.83181
80.5,46.983181,66.06562042,469.83181
80.75,46.983181,66.06562042,469.83181
81,46.983181,66.06562042,469.83181
81.25,46.983181,66.06562042,469.83181
81.5,46.983181,66.06562042,469.83181
81.75,48.45140839,66.06562042,484.5140839
82,49.91963577,66.06562042,499.1963577
82.25,49.91963577,66.06562042,499.1963577
82.5,49.91963577,66.06562042,499.1963577
82.75,49.91963577,67.5337677,499.1963577
83,49.91963577,69.00191498,499.1963577
83.25,49.91963577,69.00191498,499.1963577
83.5,49.91963577,69.00191498,499.1963577
83.75,49.91963577,70.47006226,499.1963577
84,49.91963577,70.47006226,499.1963577
84.25,49.91963577,71.93820953,499.1963577
84.5,49.91963577,71.93820953,499.1963577
84.75,49.91963577,71.93820953,499.1963577
85,49.91963577,71.93820953,499.1963577
85.25,49.91963577,74.87450409,499.1963577
85.5,49.91963577,76.34265137,499.1963577
85.75,51.38753891,76.34265137,513.8753891
86,51.38753891,76.34265137,513.8753891
86.25,51.38753891,77.81079865,513.8753891
86.5,51.38753891,80.7470932,513.8753891
86.75,51.38753891,80.7470932,513.8753891
87,51.38753891,80.7470932,513.8753891
87.25,51.38753891,80.7470932,513.8753891
87.5,51.38753891,80.7470932,513.8753891
87.75,51.38753891,80.7470932,513.8753891
88,51.38753891,80.7470932,513.8753891
88.25,51.38753891,80.7470932,513.8753891
88.5,51.38753891,82.21499634,513.8753891
88.75,51.38753891,82.21499634,513.8753891
89,51.38753891,82.21499634,513.8753891
89.25,51.38753891,82.21499634,513.8753891
89.5,51.38753891,82.21499634,513.8753891
89.75,51.38753891,82.21499634,513.8753891
90,51.38753891,82.21499634,513.8753891
90.25,51.38753891,82.21499634,513.8753891
90.5,51.38753891,82.21499634,513.8753891
90.75,51.38753891,83.68289948,513.8753891
91,51.38753891,83.68289948,513.8753891
91.25,51.38753891,83.68289948,513.8753891
91.5,51.38753891,85.15080261,513.8753891
91.75,51.38753891,85.15080261,513.8753891
92,51.38753891,85.15080261,513.8753891
92.25,51.38753891,85.15080261,513.8753891
92.5,51.38753891,85.15080261,513.8753891
92.75,51.38753891,85.15080261,513.8753891
93,51.38753891,85.15080261,513.8753891
93.25,51.38753891,85.15080261,513.8753891
93.5,51.38753891,85.15080261,513.8753891
93.75,51.38753891,85.15080261,513.8753891
94,51.38753891,85.15080261,513.8753891
94.25,51.38753891,85.15080261,513.8753891
94.5,51.38753891,85.15080261,513.8753891
94.75,51.38753891,85.15080261,513.8753891
95,51.38753891,85.15080261,513.8753891
95.25,51.38753891,85.15080261,513.8753891
95.5,51.38753891,85.15080261,513.8753891
95.75,51.38753891,85.15080261,513.8753891
96,51.38753891,85.15080261,513.8753891
96.25,51.38753891,85.15080261,513.8753891
96.5,52.8557663,85.15080261,528.557663
96.75,52.8557663,85.15080261,528.557663
97,54.32399368,85.15080261,543.2399368
97.25,54.32399368,85.15080261,543.2399368
97.5,54.32399368,85.15080261,543.2399368
97.75,54.32399368,86.61894989,543.2399368
98,54.32399368,86.61894989,543.2399368
98.25,54.32399368,88.08709717,543.2399368
98.5,54.32399368,88.08709717,543.2399368
98.75,57.26044846,88.08709717,572.6044846
99,57.26044846,91.02339172,572.6044846
99.25,57.26044846,91.02339172,572.6044846
99.5,58.72867584,92.491539,587.2867584
99.75,58.72867584,93.95968628,587.2867584
100,58.72867584,93.95968628,587.2867584
100.25,58.72867584,93.95968628,587.2867584
100.5,58.72867584,93.95968628,587.2867584
100.75,61.66513062,93.95968628,616.6513062
101,61.66513062,93.95968628,616.6513062
101.25,61.66513062,93.95968628,616.6513062
101.5,61.66513062,93.95968628,616.6513062
101.75,61.66513062,93.95968628,616.6513062
102,61.66513062,93.95968628,616.6513062
102.25,61.66513062,93.95968628,616.6513062
102.5,61.66513062,95.42758942,616.6513062
102.75,61.66513062,95.42758942,616.6513062
103,63.13440323,95.42758942,631.3440323
103.25,64.60263062,95.42758942,646.0263062
103.5,64.60263062,95.42758942,646.0263062
103.75,66.070858,96.89549255,660.70858
104,66.070858,96.89549255,660.70858
104.25,66.070858,96.89549255,660.70858
104.5,66.070858,96.89549255,660.70858
104.75,66.070858,96.89549255,660.70858
105,66.070858,96.89549255,660.70858
105.25,66.070858,96.89549255,660.70858
105.5,66.070858,96.89549255,660.70858
105.75,66.070858,96.89549255,660.70858
106,66.070858,96.89549255,660.70858
106.25,66.070858,96.89549255,660.70858
106.5,66.070858,96.89549255,660.70858
106.75,66.070858,96.89549255,660.70858
107,66.070858,96.89549255,660.70858
107.25,66.070858,96.89549255,660.70858
107.5,66.070858,96.89549255,660.70858
107.75,66.070858,96.89549255,660.70858
108,67.53876114,98.36339569,675.3876114
108.25,67.53876114,98.36339569,675.3876114
108.5,67.53876114,98.36339569,675.3876114
108.75,67.53876114,98.36339569,675.3876114
109,67.53876114,98.36339569,675.3876114
109.25,67.53876114,98.36339569,675.3876114
109.5,67.53876114,98.36339569,675.3876114
109.75,67.53876114,98.36339569,675.3876114
110,67.53876114,98.36339569,675.3876114
110.25,67.53876114,98.36339569,675.3876114
110.5,67.53876114,98.36339569,675.3876114
110.75,67.53876114,98.36339569,675.3876114
111,67.53876114,98.36339569,675.3876114
111.25,67.53876114,98.36339569,675.3876114
111.5,67.53876114,98.36339569,675.3876114
111.75,67.53876114,98.36339569,675.3876114
112,67.53876114,98.36339569,675.3876114
112.25,67.53876114,98.36339569,675.3876114
112.5,67.53876114,98.36339569,675.3876114
112.75,67.53876114,98.36339569,675.3876114
113,67.53876114,98.36339569,675.3876114
113.25,67.53876114,99.83154297,675.3876114
113.5,67.53876114,99.83154297,675.3876114
113.75,67.53876114,99.83154297,675.3876114
114,67.53876114,101.2996902,675.3876114
114.25,67.53876114,102.7678375,675.3876114
114.5,67.53876114,104.2359848,675.3876114
114.75,67.53876114,104.2359848,675.3876114
115,67.53876114,104.2359848,675.3876114
115.25,67.53876114,105.7041321,675.3876114
115.5,67.53876114,105.7041321,675.3876114
115.75,67.53876114,105.7041321,675.3876114
116,67.53876114,105.7041321,675.3876114
116.25,67.53876114,105.7041321,675.3876114
116.5,67.53876114,105.7041321,675.3876114
116.75,67.53876114,107.1722794,675.3876114
117,67.53876114,107.1722794,675.3876114
117.25,67.53876114,111.5764771,675.3876114
117.5,67.53876114,113.0446243,675.3876114
117.75,67.53876114,114.5127716,675.3876114
118,67.53876114,114.5127716,675.3876114
118.25,67.53876114,114.5127716,675.3876114
118.5,67.53876114,114.5127716,675.3876114
118.75,67.53876114,114.5127716,675.3876114
119,67.53876114,114.5127716,675.3876114
119.25,69.00698853,114.5127716,690.0698853
119.5,69.00698853,114.5127716,690.0698853
119.75,70.47521591,114.5127716,704.7521591
120,70.47521591,114.5127716,704.7521591
120.25,70.47521591,115.9806747,704.7521591
120.5,70.47521591,115.9806747,704.7521591
120.75,70.47521591,115.9806747,704.7521591
121,70.47521591,117.4485779,704.7521591
121.25,73.41167068,117.4485779,734.1167068
121.5,73.41167068,117.4485779,734.1167068
121.75,73.41167068,117.4485779,734.1167068
122,74.87989807,117.4485779,748.7989807
122.25,76.34812546,117.4485779,763.4812546
122.5,76.34812546,117.4485779,763.4812546
122.75,76.34812546,117.4485779,763.4812546
123,77.81635284,117.4485779,778.1635284
123.25,77.81635284,117.4485779,778.1635284
123.5,77.81635284,117.4485779,778.1635284
123.75,77.81635284,117.4485779,778.1635284
124,77.81635284,117.4485779,778.1635284
124.25,77.81635284,117.4485779,778.1635284
124.5,77.81635284,117.4485779,778.1635284
124.75,79.28458023,117.4485779,792.8458023
125,79.28458023,117.4485779,792.8458023
125.25,79.28458023,117.4485779,792.8458023
125.5,80.75280762,117.4485779,807.5280762
125.75,80.75280762,117.4485779,807.5280762
126,82.221035,117.4485779,822.21035
126.25,82.221035,117.4485779,822.21035
126.5,82.221035,118.9167252,822.21035
126.75,82.221035,118.9167252,822.21035
127,82.221035,118.9167252,822.21035
127.25,82.221035,118.9167252,822.21035
127.5,82.221035,118.9167252,822.21035
127.75,82.221035,118.9167252,822.21035
128,82.221035,121.8530197,822.21035
128.25,82.221035,121.8530197,822.21035
128.5,82.221035,123.321167,822.21035
128.75,82.221035,124.7893143,822.21035
129,82.221035,126.2597733,822.21035
129.25,82.221035,126.2597733,822.21035
129.5,83.68893814,126.2597733,836.8893814
129.75,83.68893814,126.2597733,836.8893814
130,83.68893814,126.2597733,836.8893814
130.25,83.68893814,126.2597733,836.8893814
130.5,83.68893814,126.2597733,836.8893814
130.75,83.68893814,126.2597733,836.8893814
131,83.68893814,126.2597733,836.8893814
131.25,83.68893814,126.2597733,836.8893814
131.5,83.68893814,126.2597733,836.8893814
131.75,83.68893814,126.2597733,836.8893814
132,83.68893814,127.7276764,836.8893814
132.25,83.68893814,127.7276764,836.8893814
132.5,83.68893814,129.1955795,836.8893814
132.75,83.68893814,129.1955795,836.8893814
133,83.68893814,129.1955795,836.8893814
133.25,83.68893814,129.1955795,836.8893814
133.5,83.68893814,129.1955795,836.8893814
133.75,83.68893814,129.1955795,836.8893814
134,83.68893814,129.1955795,836.8893814
134.25,83.68893814,129.1955795,836.8893814
134.5,83.68893814,129.1955795,836.8893814
134.75,83.68893814,129.1955795,836.8893814
135,83.68893814,129.1955795,836.8893814
135.25,83.68893814,129.1955795,836.8893814
135.5,83.68893814,129.1955795,836.8893814
135.75,83.68893814,129.1955795,836.8893814
136,83.68893814,129.1955795,836.8893814
136.25,83.68893814,129.1955795,836.8893814
136.5,83.68893814,130.6634827,836.8893814
136.75,83.68893814,130.6634827,836.8893814
137,83.68893814,130.6634827,836.8893814
137.25,83.68893814,130.6634827,836.8893814
137.5,83.68893814,130.6634827,836.8893814
137.75,83.68893814,130.6634827,836.8893814
138,83.68893814,130.6634827,836.8893814
138.25,83.68893814,130.6634827,836.8893814
138.5,83.68893814,130.6634827,836.8893814
138.75,83.68893814,130.6634827,836.8893814
139,83.68893814,130.6634827,836.8893814
139.25,83.68893814,130.6634827,836.8893814
139.5,83.68893814,130.6634827,836.8893814
139.75,83.68893814,130.6634827,836.8893814
140,85.15716553,130.6634827,851.5716553
140.25,85.15716553,130.6634827,851.5716553
140.5,85.15716553,130.6634827,851.5716553
140.75,86.62539291,130.6634827,866.2539291
141,86.62539291,130.6634827,866.2539291
141.25,86.62539291,130.6634827,866.2539291
141.5,86.62539291,130.6634827,866.2539291
141.75,86.62539291,130.6634827,866.2539291
142,86.62539291,130.6634827,866.2539291
142.25,86.62539291,130.6634827,866.2539291
142.5,88.0936203,132.1316299,880.936203
142.75,89.56184769,132.1316299,895.6184769
143,91.03007507,133.5997772,910.3007507
143.25,91.03007507,133.5997772,910.3007507
143.5,91.03007507,136.5360718,910.3007507
143.75,91.03007507,136.5360718,910.3007507
144,92.49830246,136.5360718,924.9830246
144.25,93.96652985,136.5360718,939.6652985
144.5,93.96652985,136.5360718,939.6652985
144.75,93.96652985,136.5360718,939.6652985
145,93.96652985,136.5360718,939.6652985
145.25,93.96652985,139.4723663,939.6652985
145.5,93.96652985,140.9405136,939.6652985
145.75,93.96652985,142.4086609,939.6652985
146,93.96652985,145.3449554,939.6652985
146.25,93.96652985,145.3449554,939.6652985
146.5,95.43475723,145.3449554,954.3475723
146.75,96.90298462,146.8128586,969.0298462
147,96.90298462,146.8128586,969.0298462
147.25,98.37121201,146.8128586,983.7121201
147.5,98.37121201,146.8128586,983.7121201
147.75,98.37121201,146.8128586,983.7121201
148,98.37121201,146.8128586,983.7121201
148.25,98.37121201,146.8128586,983.7121201
148.5,98.37121201,146.8128586,983.7121201
148.75,98.37121201,146.8128586,983.7121201
149,98.37121201,146.8128586,983.7121201
149.25,98.37121201,148.2807617,983.7121201
149.5,98.37121201,148.2807617,983.7121201
149.75,98.37121201,148.2807617,983.7121201
150,98.37121201,149.7486649,983.7121201
150.25,98.37121201,149.7486649,983.7121201
150.5,98.37121201,149.7486649,983.7121201
150.75,98.37121201,149.7486649,983.7121201
151,98.37121201,149.7486649,983.7121201
151.25,98.37121201,149.7486649,983.7121201
151.5,98.37121201,149.7486649,983.7121201
151.75,99.83911514,149.7486649,998.3911514
152,99.83911514,149.7486649,998.3911514
152.25,99.83911514,149.7486649,998.3911514
152.5,99.83911514,149.7486649,998.3911514
152.75,99.83911514,149.7486649,998.3911514
153,99.83911514,149.7486649,998.3911514
153.25,99.83911514,149.7486649,998.3911514
153.5,99.83911514,149.7486649,998.3911514
153.75,99.83911514,149.7486649,998.3911514
154,99.83911514,149.7486649,998.3911514
154.25,99.83911514,149.7486649,998.3911514
154.5,99.83911514,149.7486649,998.3911514
154.75,99.83911514,149.7486649,998.3911514
155,99.83911514,149.7486649,998.3911514
155.25,99.83911514,149.7486649,998.3911514
155.5,99.83911514,149.7486649,998.3911514
155.75,99.83911514,151.2168121,998.3911514
156,99.83911514,151.2168121,998.3911514
156.25,99.83911514,151.2168121,998.3911514
156.5,99.83911514,151.2168121,998.3911514
156.75,99.83911514,151.2168121,998.3911514
157,99.83911514,151.2168121,998.3911514
157.25,99.83911514,154.1531067,998.3911514
157.5,99.83911514,155.621254,998.3911514
157.75,99.83911514,157.0894012,998.3911514
158,99.83911514,158.5575485,998.3911514
158.25,99.83911514,158.5575485,998.3911514
158.5,99.83911514,158.5575485,998.3911514
158.75,99.83911514,158.5575485,998.3911514
159,99.83911514,158.5575485,998.3911514
159.25,99.83911514,158.5575485,998.3911514
159.5,99.83911514,158.5575485,998.3911514
159.75,99.83911514,158.5575485,998.3911514
160,99.83911514,158.5575485,998.3911514
160.25,99.83911514,158.5575485,998.3911514
160.5,99.83911514,158.5575485,998.3911514
160.75,99.83911514,158.5575485,998.3911514
161,99.83911514,160.0254517,998.3911514
161.25,99.83911514,160.0254517,998.3911514
161.5,99.83911514,160.0254517,998.3911514
161.75,99.83911514,160.0254517,998.3911514
162,99.83911514,160.0254517,998.3911514
162.25,99.83911514,160.0254517,998.3911514
162.5,99.83911514,161.4933548,998.3911514
162.75,99.83911514,161.4933548,998.3911514
163,101.3073425,161.4933548,1013.073425
163.25,102.7755699,161.4933548,1027.755699
163.5,102.7755699,161.4933548,1027.755699
163.75,102.7755699,161.4933548,1027.755699
164,102.7755699,161.4933548,1027.755699
164.25,102.7755699,161.4933548,1027.755699
164.5,102.7755699,161.4933548,1027.755699
164.75,102.7755699,161.4933548,1027.755699
165,104.2437973,161.4933548,1042.437973
165.25,104.2437973,161.4933548,1042.437973
165.5,105.7120247,161.4933548,1057.120247
165.75,105.7120247,161.4933548,1057.120247
166,105.7120247,161.4933548,1057.120247
166.25,107.1802521,161.4933548,1071.802521
166.5,107.1802521,162.9612579,1071.802521
166.75,108.6484795,162.9612579,1086.484795
167,110.1167068,162.9612579,1101.167068
167.25,110.1167068,162.9612579,1101.167068
167.5,110.1167068,162.9612579,1101.167068
167.75,110.1167068,162.9612579,1101.167068
168,110.1167068,162.9612579,1101.167068
168.25,110.1167068,162.9612579,1101.167068
168.5,110.1167068,162.9612579,1101.167068
168.75,110.1167068,162.9612579,1101.167068
169,110.1167068,162.9612579,1101.167068
169.25,111.5849342,162.9612579,1115.849342
169.5,113.0531616,162.9612579,1130.531616
169.75,113.0531616,162.9612579,1130.531616
170,113.0531616,162.9612579,1130.531616
170.25,114.521389,162.9612579,1145.21389
170.5,114.521389,162.9612579,1145.21389
170.75,114.521389,162.9612579,1145.21389
171,114.521389,162.9612579,1145.21389
171.25,114.521389,162.9612579,1145.21389
171.5,114.521389,162.9612579,1145.21389
171.75,114.521389,162.9612579,1145.21389
172,114.521389,162.9612579,1145.21389
172.25,114.521389,164.4294052,1145.21389
172.5,114.521389,164.4294052,1145.21389
172.75,114.521389,165.8975525,1145.21389
173,114.521389,165.8975525,1145.21389
173.25,114.521389,165.8975525,1145.21389
173.5,114.521389,167.3656998,1145.21389
173.75,114.521389,168.833847,1145.21389
174,114.521389,170.3019943,1145.21389
174.25,114.521389,170.3019943,1145.21389
174.5,114.521389,171.7701416,1145.21389
174.75,115.9892921,171.7701416,1159.892921
175,115.9892921,171.7701416,1159.892921
175.25,115.9892921,171.7701416,1159.892921
175.5,115.9892921,174.7064362,1159.892921
175.75,115.9892921,174.7064362,1159.892921
176,115.9892921,176.1745834,1159.892921
176.25,115.9892921,177.6427307,1159.892921
176.5,115.9892921,177.6427307,1159.892921
176.75,115.9892921,179.1106339,1159.892921
177,115.9892921,179.1106339,1159.892921
177.25,115.9892921,179.1106339,1159.892921
177.5,115.9892921,179.1106339,1159.892921
177.75,115.9892921,179.1106339,1159.892921
178,115.9892921,179.1106339,1159.892921
178.25,115.9892921,179.1106339,1159.892921
178.5,115.9892921,179.1106339,1159.892921
178.75,115.9892921,179.1106339,1159.892921
179,115.9892921,179.1106339,1159.892921
179.25,115.9892921,179.1106339,1159.892921
179.5,115.9892921,179.1106339,1159.892921
179.75,115.9892921,179.1106339,1159.892921
180,115.9892921,179.1106339,1159.892921
180.25,115.9892921,179.1106339,1159.892921
180.5,115.9892921,179.1106339,1159.892921
180.75,115.9892921,179.1106339,1159.892921
181,115.9892921,180.578537,1159.892921
181.25,115.9892921,180.578537,1159.892921
181.5,115.9892921,180.578537,1159.892921
181.75,115.9892921,180.578537,1159.892921
182,115.9892921,180.578537,1159.892921
182.25,115.9892921,180.578537,1159.892921
182.5,115.9892921,180.578537,1159.892921
182.75,115.9892921,180.578537,1159.892921
183,115.9892921,180.578537,1159.892921
183.25,115.9892921,182.0464401,1159.892921
183.5,115.9892921,182.0464401,1159.892921
183.75,115.9892921,182.0464401,1159.892921
184,115.9892921,182.0464401,1159.892921
184.25,115.9892921,182.0464401,1159.892921
184.5,115.9892921,182.0464401,1159.892921
184.75,115.9892921,182.0464401,1159.892921
185,115.9892921,182.0464401,1159.892921
185.25,117.4575195,182.0464401,1174.575195
185.5,117.4575195,182.0464401,1174.575195
185.75,117.4575195,182.0464401,1174.575195
186,117.4575195,182.0464401,1174.575195
186.25,117.4575195,182.0464401,1174.575195
186.5,117.4575195,182.0464401,1174.575195
186.75,118.9257469,182.0464401,1189.257469
187,118.9257469,182.0464401,1189.257469
187.25,118.9257469,182.0464401,1189.257469
187.5,118.9257469,182.0464401,1189.257469
187.75,118.9257469,182.0464401,1189.257469
188,121.8622017,183.5145874,1218.622017
188.25,123.3304291,183.5145874,1233.304291
188.5,123.3304291,183.5145874,1233.304291
188.75,123.3304291,183.5145874,1233.304291
189,123.3304291,184.9827347,1233.304291
189.25,123.3304291,184.9827347,1233.304291
189.5,126.2691956,186.450882,1262.691956
189.75,126.2691956,186.450882,1262.691956
190,126.2691956,186.450882,1262.691956
190.25,126.2691956,186.450882,1262.691956
190.5,126.2691956,187.9190292,1262.691956
190.75,126.2691956,189.3871765,1262.691956
191,126.2691956,190.8553238,1262.691956
191.25,126.2691956,190.8553238,1262.691956
191.5,126.2691956,190.8553238,1262.691956
191.75,126.2691956,190.8553238,1262.691956
192,129.2056503,192.3232269,1292.056503
192.25,129.2056503,192.3232269,1292.056503
192.5,129.2056503,192.3232269,1292.056503
192.75,130.6738777,192.3232269,1306.738777
193,130.6738777,192.3232269,1306.738777
193.25,130.6738777,192.3232269,1306.738777
193.5,130.6738777,192.3232269,1306.738777
193.75,130.6738777,192.3232269,1306.738777
194,130.6738777,192.3232269,1306.738777
194.25,130.6738777,193.7911301,1306.738777
194.5,130.6738777,193.7911301,1306.738777
194.75,130.6738777,193.7911301,1306.738777
195,130.6738777,193.7911301,1306.738777
195.25,130.6738777,193.7911301,1306.738777
195.5,130.6738777,193.7911301,1306.738777
195.75,130.6738777,193.7911301,1306.738777
196,130.6738777,193.7911301,1306.738777
196.25,130.6738777,193.7911301,1306.738777
196.5,130.6738777,193.7911301,1306.738777
196.75,130.6738777,193.7911301,1306.738777
197,130.6738777,193.7911301,1306.738777
197.25,132.1417809,193.7911301,1321.417809
197.5,132.1417809,193.7911301,1321.417809
197.75,132.1417809,193.7911301,1321.417809
198,132.1417809,193.7911301,1321.417809
198.25,132.1417809,193.7911301,1321.417809
198.5,132.1417809,195.2590332,1321.417809
198.75,132.1417809,195.2590332,1321.417809
199,132.1417809,195.2590332,1321.417809
199.25,132.1417809,195.2590332,1321.417809
199.5,132.1417809,195.2590332,1321.417809
199.75,132.1417809,195.2590332,1321.417809
200,132.1417809,195.2590332,1321.417809
200.25,132.1417809,195.2590332,1321.417809
200.5,132.1417809,195.2590332,1321.417809
200.75,132.1417809,195.2590332,1321.417809
201,132.1417809,195.2590332,1321.417809
201.25,132.1417809,195.2590332,1321.417809
201.5,132.1417809,195.2590332,1321.417809
201.75,132.1417809,195.2590332,1321.417809
202,132.1417809,195.2590332,1321.417809
202.25,132.1417809,195.2590332,1321.417809
202.5,132.1417809,195.2590332,1321.417809
202.75,132.1417809,195.2590332,1321.417809
203,132.1417809,195.2590332,1321.417809
203.25,132.1417809,195.2590332,1321.417809
203.5,132.1417809,195.2590332,1321.417809
203.75,132.1417809,196.7271805,1321.417809
204,132.1417809,196.7271805,1321.417809
204.25,132.1417809,198.1953278,1321.417809
204.5,132.1417809,199.663475,1321.417809
204.75,132.1417809,199.663475,1321.417809
205,132.1417809,201.1316223,1321.417809
205.25,132.1417809,201.1316223,1321.417809
205.5,132.1417809,201.1316223,1321.417809
205.75,132.1417809,202.5997696,1321.417809
206,132.1417809,202.5997696,1321.417809
206.25,132.1417809,202.5997696,1321.417809
206.5,132.1417809,204.0679169,1321.417809
206.75,132.1417809,205.5360641,1321.417809
207,132.1417809,207.0042114,1321.417809
207.25,132.1417809,207.0042114,1321.417809
207.5,132.1417809,209.940506,1321.417809
207.75,132.1417809,209.940506,1321.417809
208,132.1417809,209.940506,1321.417809
208.25,133.6100082,211.4084091,1336.100082
208.5,133.6100082,211.4084091,1336.100082
208.75,133.6100082,211.4084091,1336.100082
209,135.0782356,211.4084091,1350.782356
209.25,135.0782356,211.4084091,1350.782356
209.5,135.0782356,211.4084091,1350.782356
209.75,135.0782356,211.4084091,1350.782356
210,135.0782356,211.4084091,1350.782356
210.25,135.0782356,212.8763123,1350.782356
210.5,136.546463,212.8763123,1365.46463
210.75,138.0146904,212.8763123,1380.146904
211,138.0146904,212.8763123,1380.146904
211.25,139.4829178,212.8763123,1394.829178
211.5,139.4829178,214.3442154,1394.829178
211.75,139.4829178,214.3442154,1394.829178
212,139.4829178,214.3442154,1394.829178
212.25,142.4193726,214.3442154,1424.193726
212.5,142.4193726,214.3442154,1424.193726
212.75,142.4193726,214.3442154,1424.193726
213,142.4193726,214.3442154,1424.193726
213.25,142.4193726,214.3442154,1424.193726
213.5,142.4193726,214.3442154,1424.193726
213.75,142.4193726,214.3442154,1424.193726
214,142.4193726,214.3442154,1424.193726
214.25,142.4193726,214.3442154,1424.193726
214.5,142.4193726,214.3442154,1424.193726
214.75,143.8875999,214.3442154,1438.875999
215,145.3558273,214.3442154,1453.558273
215.25,146.8240547,214.3442154,1468.240547
215.5,146.8240547,214.3442154,1468.240547
215.75,146.8240547,214.3442154,1468.240547
216,146.8240547,214.3442154,1468.240547
216.25,146.8240547,214.3442154,1468.240547
216.5,146.8240547,215.8123627,1468.240547
216.75,146.8240547,215.8123627,1468.240547
217,146.8240547,215.8123627,1468.240547
217.25,146.8240547,215.8123627,1468.240547
217.5,146.8240547,217.2805099,1468.240547
217.75,146.8240547,217.2805099,1468.240547
218,146.8240547,218.7486572,1468.240547
218.25,146.8240547,218.7486572,1468.240547
218.5,146.8240547,218.7486572,1468.240547
218.75,146.8240547,220.2168045,1468.240547
219,148.2919579,223.1530991,1482.919579
219.25,148.2919579,223.1530991,1482.919579
219.5,148.2919579,223.1530991,1482.919579
219.75,148.2919579,224.6210022,1482.919579
220,148.2919579,224.6210022,1482.919579
220.25,148.2919579,224.6210022,1482.919579
220.5,148.2919579,224.6210022,1482.919579
220.75,148.2919579,224.6210022,1482.919579
221,148.2919579,224.6210022,1482.919579
221.25,148.2919579,226.0889053,1482.919579
221.5,148.2919579,226.0889053,1482.919579
221.75,148.2919579,226.0889053,1482.919579
222,148.2919579,226.0889053,1482.919579
222.25,148.2919579,226.0889053,1482.919579
222.5,148.2919579,226.0889053,1482.919579
222.75,148.2919579,226.0889053,1482.919579
223,148.2919579,226.0889053,1482.919579
223.25,148.2919579,226.0889053,1482.919579
223.5,148.2919579,226.0889053,1482.919579
223.75,148.2919579,226.0889053,1482.919579
224,148.2919579,226.0889053,1482.919579
224.25,148.2919579,226.0889053,1482.919579
224.5,148.2919579,226.0889053,1482.919579
224.75,148.2919579,226.0889053,1482.919579
225,148.2919579,226.0889053,1482.919579
225.25,148.2919579,226.0889053,1482.919579
225.5,148.2919579,227.5568085,1482.919579
225.75,148.2919579,227.5568085,1482.919579
226,148.2919579,227.5568085,1482.919579
226.25,148.2919579,227.5568085,1482.919579
226.5,148.2919579,227.5568085,1482.919579
226.75,148.2919579,227.5568085,1482.919579
227,148.2919579,227.5568085,1482.919579
227.25,148.2919579,227.5568085,1482.919579
227.5,148.2919579,227.5568085,1482.919579
227.75,148.2919579,227.5568085,1482.919579
228,148.2919579,227.5568085,1482.919579
228.25,148.2919579,227.5568085,1482.919579
228.5,148.2919579,227.5568085,1482.919579
228.75,148.2919579,227.5568085,1482.919579
229,148.2919579,227.5568085,1482.919579
229.25,149.7601852,227.5568085,1497.601852
229.5,149.7601852,227.5568085,1497.601852
229.75,149.7601852,227.5568085,1497.601852
230,149.7601852,227.5568085,1497.601852
230.25,149.7601852,227.5568085,1497.601852
230.5,149.7601852,227.5568085,1497.601852
230.75,151.2284126,227.5568085,1512.284126
231,151.2284126,229.0249557,1512.284126
231.25,151.2284126,229.0249557,1512.284126
231.5,151.2284126,229.0249557,1512.284126
231.75,152.69664,229.0249557,1526.9664
232,152.69664,231.9612503,1526.9664
232.25,154.1648674,233.4293976,1541.648674
232.5,154.1648674,233.4293976,1541.648674
232.75,155.6330948,233.4293976,1556.330948
233,155.6330948,233.4293976,1556.330948
233.25,155.6330948,234.8975449,1556.330948
233.5,155.6330948,234.8975449,1556.330948
233.75,158.5695496,234.8975449,1585.695496
234,158.5695496,236.3656921,1585.695496
234.25,158.5695496,236.3656921,1585.695496
234.5,158.5695496,237.8338394,1585.695496
234.75,158.5695496,240.770134,1585.695496
235,158.5695496,242.2380371,1585.695496
235.25,158.5695496,243.7061844,1585.695496
235.5,158.5695496,243.7061844,1585.695496
235.75,158.5695496,243.7061844,1585.695496
236,158.5695496,243.7061844,1585.695496
236.25,160.0377769,243.7061844,1600.377769
236.5,160.0377769,243.7061844,1600.377769
236.75,161.5060043,243.7061844,1615.060043
237,161.5060043,243.7061844,1615.060043
237.25,162.9742317,243.7061844,1629.742317
237.5,162.9742317,243.7061844,1629.742317
237.75,162.9742317,243.7061844,1629.742317
238,162.9742317,245.1740875,1629.742317
238.25,162.9742317,245.1740875,1629.742317
238.5,162.9742317,246.6419907,1629.742317
238.75,162.9742317,246.6419907,1629.742317
239,162.9742317,246.6419907,1629.742317
239.25,162.9742317,246.6419907,1629.742317
239.5,162.9742317,246.6419907,1629.742317
239.75,162.9742317,246.6419907,1629.742317
240,162.9742317,246.6419907,1629.742317
240.25,162.9742317,246.6419907,1629.742317
240.5,162.9742317,246.6419907,1629.742317
240.75,162.9742317,246.6419907,1629.742317
241,162.9742317,246.6419907,1629.742317
241.25,162.9742317,246.6419907,1629.742317
241.5,162.9742317,246.6419907,1629.742317
241.75,162.9742317,246.6419907,1629.742317
242,162.9742317,246.6419907,1629.742317
242.25,162.9742317,246.6419907,1629.742317
242.5,162.9742317,246.6419907,1629.742317
242.75,162.9742317,246.6419907,1629.742317
243,162.9742317,246.6419907,1629.742317
243.25,162.9742317,246.6419907,1629.742317
243.5,164.4421349,246.6419907,1644.421349
243.75,164.4421349,246.6419907,1644.421349
244,164.4421349,246.6419907,1644.421349
244.25,164.4421349,246.6419907,1644.421349
244.5,164.4421349,246.6419907,1644.421349
244.75,164.4421349,248.1101379,1644.421349
245,164.4421349,248.1101379,1644.421349
245.25,164.4421349,248.1101379,1644.421349
245.5,164.4421349,249.5782852,1644.421349
245.75,164.4421349,251.0508347,1644.421349
246,164.4421349,251.0508347,1644.421349
246.25,164.4421349,252.5189819,1644.421349
246.5,164.4421349,255.4552765,1644.421349
246.75,164.4421349,255.4552765,1644.421349
247,164.4421349,255.4552765,1644.421349
247.25,164.4421349,255.4552765,1644.421349
247.5,164.4421349,255.4552765,1644.421349
247.75,164.4421349,255.4552765,1644.421349
248,164.4421349,255.4552765,1644.421349
248.25,164.4421349,255.4552765,1644.421349
248.5,164.4421349,255.4552765,1644.421349
248.75,164.4421349,256.9231796,1644.421349
249,164.4421349,256.9231796,1644.421349
249.25,164.4421349,256.9231796,1644.421349
249.5,164.4421349,256.9231796,1644.421349
249.75,164.4421349,258.3910828,1644.421349
250,164.4421349,258.3910828,1644.421349
250.25,164.4421349,258.3910828,1644.421349
250.5,164.4421349,258.3910828,1644.421349
250.75,164.4421349,258.3910828,1644.421349
251,164.4421349,258.3910828,1644.421349
251.25,164.4421349,258.3910828,1644.421349
251.5,164.4421349,258.3910828,1644.421349
251.75,164.4421349,258.3910828,1644.421349
252,164.4421349,258.3910828,1644.421349
252.25,164.4421349,258.3910828,1644.421349
252.5,164.4421349,258.3910828,1644.421349
252.75,164.4421349,258.3910828,1644.421349
253,164.4421349,258.3910828,1644.421349
253.25,164.4421349,258.3910828,1644.421349
253.5,164.4421349,258.3910828,1644.421349
253.75,164.4421349,258.3910828,1644.421349
254,164.4421349,259.8589859,1644.421349
254.25,165.9103622,259.8589859,1659.103622
254.5,167.3785896,259.8589859,1673.785896
254.75,167.3785896,259.8589859,1673.785896
255,167.3785896,259.8589859,1673.785896
255.25,167.3785896,259.8589859,1673.785896
255.5,167.3785896,259.8589859,1673.785896
255.75,168.846817,259.8589859,1688.46817
256,168.846817,259.8589859,1688.46817
256.25,168.846817,259.8589859,1688.46817
256.5,170.3150444,259.8589859,1703.150444
256.75,170.3150444,259.8589859,1703.150444
257,170.3150444,259.8589859,1703.150444
257.25,171.7832718,259.8589859,1717.832718
257.5,171.7832718,259.8589859,1717.832718
257.75,171.7832718,259.8589859,1717.832718
258,173.2514992,259.8589859,1732.514992
258.25,174.7197266,259.8589859,1747.197266
258.5,174.7197266,259.8589859,1747.197266
258.75,174.7197266,259.8589859,1747.197266
259,174.7197266,259.8589859,1747.197266
259.25,174.7197266,259.8589859,1747.197266
259.5,174.7197266,261.3271332,1747.197266
259.75,174.7197266,261.3271332,1747.197266
260,174.7197266,262.7952805,1747.197266
260.25,174.7197266,265.731575,1747.197266
260.5,176.1879539,265.731575,1761.879539
260.75,177.6561813,265.731575,1776.561813
261,177.6561813,267.1997223,1776.561813
261.25,179.1244087,267.1997223,1791.244087
261.5,179.1244087,267.1997223,1791.244087
261.75,179.1244087,267.1997223,1791.244087
262,179.1244087,268.6678696,1791.244087
262.25,179.1244087,268.6678696,1791.244087
262.5,179.1244087,270.1360168,1791.244087
262.75,179.1244087,271.6041641,1791.244087
263,179.1244087,273.0723114,1791.244087
263.25,179.1244087,273.0723114,1791.244087
263.5,179.1244087,274.5404587,1791.244087
263.75,179.1244087,274.5404587,1791.244087
264,179.1244087,274.5404587,1791.244087
264.25,179.1244087,274.5404587,1791.244087
264.5,179.1244087,274.5404587,1791.244087
264.75,179.1244087,274.5404587,1791.244087
265,179.1244087,274.5404587,1791.244087
265.25,179.1244087,274.5404587,1791.244087
265.5,180.5923119,274.5404587,1805.923119
265.75,180.5923119,274.5404587,1805.923119
266,180.5923119,274.5404587,1805.923119
266.25,180.5923119,276.0083618,1805.923119
266.5,180.5923119,276.0083618,1805.923119
266.75,180.5923119,276.0083618,1805.923119
267,180.5923119,276.0083618,1805.923119
267.25,180.5923119,276.0083618,1805.923119
267.5,180.5923119,276.0083618,1805.923119
267.75,180.5923119,276.0083618,1805.923119
268,180.5923119,276.0083618,1805.923119
268.25,180.5923119,277.476265,1805.923119
268.5,180.5923119,277.476265,1805.923119
268.75,180.5923119,278.9441681,1805.923119
269,180.5923119,278.9441681,1805.923119
269.25,180.5923119,278.9441681,1805.923119
269.5,180.5923119,278.9441681,1805.923119
269.75,180.5923119,278.9441681,1805.923119
270,180.5923119,278.9441681,1805.923119
270.25,180.5923119,278.9441681,1805.923119
270.5,180.5923119,278.9441681,1805.923119
270.75,180.5923119,278.9441681,1805.923119
271,180.5923119,278.9441681,1805.923119
271.25,180.5923119,278.9441681,1805.923119
271.5,180.5923119,278.9441681,1805.923119
271.75,180.5923119,278.9441681,1805.923119
272,180.5923119,278.9441681,1805.923119
272.25,180.5923119,278.9441681,1805.923119
272.5,180.5923119,278.9441681,1805.923119
272.75,180.5923119,278.9441681,1805.923119
273,180.5923119,278.9441681,1805.923119
273.25,180.5923119,278.9441681,1805.923119
273.5,180.5923119,278.9441681,1805.923119
273.75,180.5923119,278.9441681,1805.923119
274,180.5923119,278.9441681,1805.923119
274.25,180.5923119,278.9441681,1805.923119
274.5,180.5923119,278.9441681,1805.923119
274.75,180.5923119,278.9441681,1805.923119
275,180.5923119,280.4123154,1805.923119
275.25,180.5923119,280.4123154,1805.923119
275.5,180.5923119,280.4123154,1805.923119
275.75,180.5923119,280.4123154,1805.923119
276,182.0605392,281.8804626,1820.605392
276.25,182.0605392,283.3486099,1820.605392
276.5,182.0605392,284.8167572,1820.605392
276.75,182.0605392,286.2849045,1820.605392
277,182.0605392,287.7530518,1820.605392
277.25,182.0605392,287.7530518,1820.605392
277.5,182.0605392,287.7530518,1820.605392
277.75,183.5287666,287.7530518,1835.287666
278,183.5287666,287.7530518,1835.287666
278.25,184.996994,287.7530518,1849.96994
278.5,186.4652214,287.7530518,1864.652214
278.75,186.4652214,287.7530518,1864.652214
279,187.9334488,287.7530518,1879.334488
279.25,187.9334488,287.7530518,1879.334488
279.5,187.9334488,287.7530518,1879.334488
279.75,187.9334488,287.7530518,1879.334488
280,189.4016762,287.7530518,1894.016762
280.25,189.4016762,289.2209549,1894.016762
280.5,189.4016762,289.2209549,1894.016762
280.75,190.8699036,289.2209549,1908.699036
281,190.8699036,289.2209549,1908.699036
281.25,190.8699036,290.688858,1908.699036
281.5,190.8699036,290.688858,1908.699036
281.75,190.8699036,290.688858,1908.699036
282,192.338131,290.688858,1923.38131
282.25,192.338131,290.688858,1923.38131
282.5,193.8063583,290.688858,1938.063583
282.75,193.8063583,290.688858,1938.063583
283,193.8063583,290.688858,1938.063583
283.25,195.2745857,290.688858,1952.745857
283.5,195.2745857,290.688858,1952.745857
283.75,195.2745857,290.688858,1952.745857
284,195.2745857,290.688858,1952.745857
284.25,195.2745857,290.688858,1952.745857
284.5,195.2745857,292.1567612,1952.745857
284.75,195.2745857,292.1567612,1952.745857
285,195.2745857,292.1567612,1952.745857
285.25,195.2745857,292.1567612,1952.745857
285.5,195.2745857,292.1567612,1952.745857
285.75,195.2745857,292.1567612,1952.745857
286,195.2745857,292.1567612,1952.745857
286.25,195.2745857,292.1567612,1952.745857
286.5,195.2745857,292.1567612,1952.745857
286.75,195.2745857,292.1567612,1952.745857
287,195.2745857,292.1567612,1952.745857
287.25,195.2745857,292.1567612,1952.745857
287.5,195.2745857,292.1567612,1952.745857
287.75,196.7424889,292.1567612,1967.424889
288,196.7424889,292.1567612,1967.424889
288.25,196.7424889,292.1567612,1967.424889
288.5,196.7424889,292.1567612,1967.424889
288.75,196.7424889,292.1567612,1967.424889
289,196.7424889,292.1567612,1967.424889
289.25,196.7424889,292.1567612,1967.424889
289.5,196.7424889,292.1567612,1967.424889
289.75,196.7424889,292.1567612,1967.424889
290,196.7424889,292.1567612,1967.424889
290.25,196.7424889,293.6249084,1967.424889
290.5,196.7424889,295.0930557,1967.424889
290.75,196.7424889,296.561203,1967.424889
291,196.7424889,296.561203,1967.424889
291.25,196.7424889,296.561203,1967.424889
291.5,196.7424889,299.4974976,1967.424889
291.75,196.7424889,299.4974976,1967.424889
292,196.7424889,299.4974976,1967.424889
292.25,196.7424889,299.4974976,1967.424889
292.5,196.7424889,300.9656448,1967.424889
292.75,196.7424889,300.9656448,1967.424889
293,196.7424889,300.9656448,1967.424889
293.25,196.7424889,300.9656448,1967.424889
293.5,196.7424889,300.9656448,1967.424889
293.75,196.7424889,303.9019394,1967.424889
294,196.7424889,306.8382339,1967.424889
294.25,196.7424889,306.8382339,1967.424889
294.5,196.7424889,306.8382339,1967.424889
294.75,196.7424889,308.3061371,1967.424889
295,196.7424889,308.3061371,1967.424889
295.25,196.7424889,308.3061371,1967.424889
295.5,196.7424889,308.3061371,1967.424889
295.75,196.7424889,308.3061371,1967.424889
296,196.7424889,308.3061371,1967.424889
296.25,196.7424889,308.3061371,1967.424889
296.5,196.7424889,308.3061371,1967.424889
296.75,196.7424889,309.7740402,1967.424889
297,196.7424889,309.7740402,1967.424889
297.25,196.7424889,309.7740402,1967.424889
297.5,196.7424889,309.7740402,1967.424889
297.75,196.7424889,309.7740402,1967.424889
298,196.7424889,311.2419434,1967.424889
298.25,198.2107162,311.2419434,1982.107162
298.5,198.2107162,311.2419434,1982.107162
298.75,198.2107162,311.2419434,1982.107162
299,198.2107162,311.2419434,1982.107162
299.25,198.2107162,311.2419434,1982.107162
299.5,198.2107162,311.2419434,1982.107162
299.75,198.2107162,311.2419434,1982.107162
300,199.6789436,311.2419434,1996.789436
300.25,199.6789436,311.2419434,1996.789436
300.5,199.6789436,311.2419434,1996.789436
300.75,199.6789436,311.2419434,1996.789436
301,199.6789436,311.2419434,1996.789436
301.25,202.6153984,311.2419434,2026.153984
301.5,202.6153984,311.2419434,2026.153984
301.75,204.0836258,311.2419434,2040.836258
302,204.0836258,311.2419434,2040.836258
302.25,204.0836258,311.2419434,2040.836258
302.5,204.0836258,311.2419434,2040.836258
302.75,204.0836258,311.2419434,2040.836258
303,207.0200806,311.2419434,2070.200806
303.25,207.0200806,312.7100906,2070.200806
303.5,207.0200806,312.7100906,2070.200806
303.75,207.0200806,312.7100906,2070.200806
304,207.0200806,312.7100906,2070.200806
304.25,207.0200806,312.7100906,2070.200806
304.5,207.0200806,314.1782379,2070.200806
304.75,207.0200806,314.1782379,2070.200806
305,207.0200806,317.1145325,2070.200806
305.25,208.488308,317.1145325,2084.88308
305.5,209.9565353,317.1145325,2099.565353
305.75,209.9565353,317.1145325,2099.565353
306,209.9565353,317.1145325,2099.565353
306.25,211.4247627,320.050827,2114.247627
306.5,211.4247627,320.050827,2114.247627
306.75,211.4247627,321.5187302,2114.247627
307,211.4247627,321.5187302,2114.247627
307.25,211.4247627,321.5187302,2114.247627
307.5,211.4247627,321.5187302,2114.247627
307.75,211.4247627,321.5187302,2114.247627
308,211.4247627,321.5187302,2114.247627
308.25,211.4247627,321.5187302,2114.247627
308.5,211.4247627,321.5187302,2114.247627
308.75,211.4247627,322.9866333,2114.247627
309,211.4247627,322.9866333,2114.247627
309.25,211.4247627,322.9866333,2114.247627
309.5,211.4247627,322.9866333,2114.247627
309.75,211.4247627,322.9866333,2114.247627
310,211.4247627,322.9866333,2114.247627
310.25,211.4247627,322.9866333,2114.247627
310.5,211.4247627,322.9866333,2114.247627
310.75,211.4247627,322.9866333,2114.247627
311,211.4247627,322.9866333,2114.247627
311.25,211.4247627,322.9866333,2114.247627
311.5,211.4247627,322.9866333,2114.247627
311.75,211.4247627,322.9866333,2114.247627
312,211.4247627,322.9866333,2114.247627
312.25,211.4247627,322.9866333,2114.247627
312.5,211.4247627,322.9866333,2114.247627
312.75,211.4247627,322.9866333,2114.247627
313,211.4247627,324.4545364,2114.247627
313.25,211.4247627,324.4545364,2114.247627
313.5,211.4247627,324.4545364,2114.247627
313.75,211.4247627,324.4545364,2114.247627
314,211.4247627,324.4545364,2114.247627
314.25,211.4247627,324.4545364,2114.247627
314.5,211.4247627,324.4545364,2114.247627
314.75,211.4247627,324.4545364,2114.247627
315,212.8926659,324.4545364,2128.926659
315.25,212.8926659,324.4545364,2128.926659
315.5,212.8926659,324.4545364,2128.926659
315.75,212.8926659,324.4545364,2128.926659
316,212.8926659,324.4545364,2128.926659
316.25,212.8926659,324.4545364,2128.926659
316.5,212.8926659,324.4545364,2128.926659
316.75,212.8926659,324.4545364,2128.926659
317,212.8926659,324.4545364,2128.926659
317.25,212.8926659,324.4545364,2128.926659
317.5,212.8926659,324.4545364,2128.926659
317.75,212.8926659,324.4545364,2128.926659
318,212.8926659,324.4545364,2128.926659
318.25,212.8926659,324.4545364,2128.926659
318.5,212.8926659,325.9226837,2128.926659
318.75,212.8926659,325.9226837,2128.926659
319,212.8926659,327.390831,2128.926659
319.25,212.8926659,328.8589783,2128.926659
319.5,212.8926659,330.3271255,2128.926659
319.75,212.8926659,330.3271255,2128.926659
320,212.8926659,330.3271255,2128.926659
320.25,212.8926659,330.3271255,2128.926659
320.5,212.8926659,331.7952728,2128.926659
320.75,212.8926659,331.7952728,2128.926659
321,212.8926659,331.7952728,2128.926659
321.25,212.8926659,333.2634201,2128.926659
321.5,212.8926659,336.1997147,2128.926659
321.75,212.8926659,337.6678619,2128.926659
322,212.8926659,337.6678619,2128.926659
322.25,212.8926659,340.6039124,2128.926659
322.5,212.8926659,340.6039124,2128.926659
322.75,212.8926659,340.6039124,2128.926659
323,212.8926659,340.6039124,2128.926659
323.25,212.8926659,340.6039124,2128.926659
323.5,212.8926659,340.6039124,2128.926659
323.75,212.8926659,340.6039124,2128.926659
324,212.8926659,340.6039124,2128.926659
324.25,212.8926659,342.0718155,2128.926659
324.5,212.8926659,342.0718155,2128.926659
324.75,212.8926659,342.0718155,2128.926659
325,212.8926659,343.5397186,2128.926659
325.25,212.8926659,343.5397186,2128.926659
325.5,212.8926659,343.5397186,2128.926659
325.75,212.8926659,343.5397186,2128.926659
326,212.8926659,343.5397186,2128.926659
326.25,214.3608932,343.5397186,2143.608932
326.5,214.3608932,343.5397186,2143.608932
326.75,214.3608932,343.5397186,2143.608932
327,215.8291206,343.5397186,2158.291206
327.25,215.8291206,343.5397186,2158.291206
327.5,215.8291206,343.5397186,2158.291206
327.75,215.8291206,343.5397186,2158.291206
328,215.8291206,343.5397186,2158.291206
328.25,215.8291206,343.5397186,2158.291206
328.5,217.297348,343.5397186,2172.97348
328.75,217.297348,343.5397186,2172.97348
329,220.2338028,343.5397186,2202.338028
329.25,220.2338028,343.5397186,2202.338028
329.5,220.2338028,343.5397186,2202.338028
329.75,220.2338028,343.5397186,2202.338028
330,223.1702576,343.5397186,2231.702576
330.25,223.1702576,343.5397186,2231.702576
330.5,223.1702576,343.5397186,2231.702576
330.75,223.1702576,343.5397186,2231.702576
331,223.1702576,343.5397186,2231.702576
331.25,223.1702576,343.5397186,2231.702576
331.5,223.1702576,345.0078659,2231.702576
331.75,223.1702576,345.0078659,2231.702576
332,223.1702576,345.0078659,2231.702576
332.25,226.1067123,345.0078659,2261.067123
332.5,226.1067123,349.4123077,2261.067123
332.75,226.1067123,350.880455,2261.067123
333,227.5749397,352.3486023,2275.749397
333.25,227.5749397,352.3486023,2275.749397
333.5,227.5749397,352.3486023,2275.749397
333.75,227.5749397,352.3486023,2275.749397
334,227.5749397,352.3486023,2275.749397
334.25,227.5749397,352.3486023,2275.749397
334.5,227.5749397,352.3486023,2275.749397
334.75,227.5749397,352.3486023,2275.749397
335,227.5749397,353.8165054,2275.749397
335.25,227.5749397,353.8165054,2275.749397
335.5,227.5749397,353.8165054,2275.749397
335.75,227.5749397,353.8165054,2275.749397
336,227.5749397,353.8165054,2275.749397
336.25,227.5749397,355.2844086,2275.749397
336.5,227.5749397,355.2844086,2275.749397
336.75,227.5749397,355.2844086,2275.749397
337,229.0428429,355.2844086,2290.428429
337.25,229.0428429,355.2844086,2290.428429
337.5,229.0428429,355.2844086,2290.428429
337.75,229.0428429,355.2844086,2290.428429
338,229.0428429,355.2844086,2290.428429
338.25,229.0428429,355.2844086,2290.428429
338.5,229.0428429,355.2844086,2290.428429
338.75,229.0428429,355.2844086,2290.428429
339,229.0428429,355.2844086,2290.428429
339.25,229.0428429,355.2844086,2290.428429
339.5,229.0428429,356.7523117,2290.428429
339.75,229.0428429,356.7523117,2290.428429
340,229.0428429,356.7523117,2290.428429
340.25,229.0428429,356.7523117,2290.428429
340.5,229.0428429,356.7523117,2290.428429
340.75,229.0428429,356.7523117,2290.428429
341,229.0428429,356.7523117,2290.428429
341.25,229.0428429,356.7523117,2290.428429
341.5,229.0428429,356.7523117,2290.428429
341.75,229.0428429,356.7523117,2290.428429
342,229.0428429,356.7523117,2290.428429
342.25,229.0428429,356.7523117,2290.428429
342.5,229.0428429,356.7523117,2290.428429
342.75,229.0428429,356.7523117,2290.428429
343,229.0428429,356.7523117,2290.428429
343.25,229.0428429,356.7523117,2290.428429
343.5,229.0428429,356.7523117,2290.428429
343.75,229.0428429,356.7523117,2290.428429
344,229.0428429,356.7523117,2290.428429
344.25,229.0428429,356.7523117,2290.428429
344.5,229.0428429,356.7523117,2290.428429
344.75,229.0428429,358.220459,2290.428429
345,229.0428429,358.220459,2290.428429
345.25,229.0428429,361.1567535,2290.428429
345.5,229.0428429,361.1567535,2290.428429
345.75,229.0428429,361.1567535,2290.428429
346,229.0428429,361.1567535,2290.428429
346.25,229.0428429,361.1567535,2290.428429
346.5,229.0428429,362.6249008,2290.428429
346.75,229.0428429,362.6249008,2290.428429
347,229.0428429,364.0930481,2290.428429
347.25,229.0428429,365.5611954,2290.428429
347.5,229.0428429,365.5611954,2290.428429
347.75,229.0428429,365.5611954,2290.428429
348,230.5110703,367.0293427,2305.110703
348.25,230.5110703,368.4974899,2305.110703
348.5,230.5110703,368.4974899,2305.110703
348.75,230.5110703,371.4337845,2305.110703
349,230.5110703,371.4337845,2305.110703
349.25,230.5110703,371.4337845,2305.110703
349.5,231.9792976,371.4337845,2319.792976
349.75,233.447525,372.9016876,2334.47525
350,233.447525,372.9016876,2334.47525
350.25,233.447525,372.9016876,2334.47525
350.5,233.447525,372.9016876,2334.47525
350.75,234.9157524,372.9016876,2349.157524
351,236.3839798,372.9016876,2363.839798
351.25,236.3839798,372.9016876,2363.839798
351.5,236.3839798,372.9016876,2363.839798
351.75,237.8522072,372.9016876,2378.522072
352,237.8522072,372.9016876,2378.522072
352.25,239.3204346,372.9016876,2393.204346
352.5,239.3204346,372.9016876,2393.204346
352.75,239.3204346,374.3695908,2393.204346
353,239.3204346,374.3695908,2393.204346
353.25,239.3204346,374.3695908,2393.204346
353.5,239.3204346,374.3695908,2393.204346
353.75,239.3204346,374.3695908,2393.204346
354,239.3204346,375.8374939,2393.204346
354.25,240.788662,375.8374939,2407.88662
354.5,242.2568893,375.8374939,2422.568893
354.75,242.2568893,375.8374939,2422.568893
355,242.2568893,375.8374939,2422.568893
355.25,243.7251167,375.8374939,2437.251167
355.5,243.7251167,375.8374939,2437.251167
355.75,243.7251167,375.8374939,2437.251167
356,243.7251167,375.8374939,2437.251167
356.25,243.7251167,375.8374939,2437.251167
356.5,243.7251167,375.8374939,2437.251167
356.75,243.7251167,375.8374939,2437.251167
357,243.7251167,375.8374939,2437.251167
357.25,243.7251167,375.8374939,2437.251167
357.5,243.7251167,375.8374939,2437.251167
357.75,243.7251167,375.8374939,2437.251167
358,243.7251167,375.8374939,2437.251167
358.25,243.7251167,375.8374939,2437.251167
358.5,243.7251167,375.8374939,2437.251167
358.75,243.7251167,375.8374939,2437.251167
359,243.7251167,375.8374939,2437.251167
359.25,245.1930199,375.8374939,2451.930199
359.5,245.1930199,377.3056412,2451.930199
359.75,245.1930199,377.3056412,2451.930199
360,245.1930199,377.3056412,2451.930199
360.25,245.1930199,377.3056412,2451.930199
360.5,245.1930199,377.3056412,2451.930199
360.75,245.1930199,377.3056412,2451.930199
361,245.1930199,378.7737885,2451.930199
361.25,245.1930199,381.710083,2451.930199
361.5,245.1930199,381.710083,2451.930199
361.75,245.1930199,383.1782303,2451.930199
362,245.1930199,384.6463776,2451.930199
362.25,245.1930199,384.6463776,2451.930199
362.5,245.1930199,384.6463776,2451.930199
362.75,245.1930199,384.6463776,2451.930199
363,245.1930199,384.6463776,2451.930199
363.25,245.1930199,384.6463776,2451.930199
363.5,245.1930199,384.6463776,2451.930199
363.75,245.1930199,384.6463776,2451.930199
364,245.1930199,384.6463776,2451.930199
364.25,245.1930199,384.6463776,2451.930199
364.5,245.1930199,384.6463776,2451.930199
364.75,245.1930199,384.6463776,2451.930199
365,245.1930199,384.6463776,2451.930199
365.25,245.1930199,386.1142807,2451.930199
365.5,245.1930199,386.1142807,2451.930199
365.75,245.1930199,386.1142807,2451.930199
366,245.1930199,386.1142807,2451.930199
366.25,245.1930199,386.1142807,2451.930199
366.5,245.1930199,387.5821838,2451.930199
366.75,245.1930199,387.5821838,2451.930199
367,245.1930199,387.5821838,2451.930199
367.25,245.1930199,387.5821838,2451.930199
367.5,245.1930199,387.5821838,2451.930199
367.75,245.1930199,387.5821838,2451.930199
368,245.1930199,387.5821838,2451.930199
368.25,245.1930199,387.5821838,2451.930199
368.5,245.1930199,387.5821838,2451.930199
368.75,245.1930199,387.5821838,2451.930199
369,245.1930199,387.5821838,2451.930199
369.25,245.1930199,387.5821838,2451.930199
369.5,245.1930199,387.5821838,2451.930199
369.75,245.1930199,387.5821838,2451.930199
370,245.1930199,387.5821838,2451.930199
370.25,245.1930199,387.5821838,2451.930199
370.5,246.6612473,389.050087,2466.612473
370.75,246.6612473,389.050087,2466.612473
371,246.6612473,389.050087,2466.612473
371.25,248.1294746,389.050087,2481.294746
371.5,248.1294746,389.050087,2481.294746
371.75,249.597702,389.050087,2495.97702
372,249.597702,389.050087,2495.97702
372.25,249.597702,389.050087,2495.97702
372.5,251.0703316,389.050087,2510.703316
372.75,251.0703316,389.050087,2510.703316
373,252.538559,389.050087,2525.38559
373.25,252.538559,389.050087,2525.38559
373.5,252.538559,389.050087,2525.38559
373.75,252.538559,389.050087,2525.38559
374,254.0067863,389.050087,2540.067863
374.25,254.0067863,389.050087,2540.067863
374.5,255.4750137,389.050087,2554.750137
374.75,255.4750137,389.050087,2554.750137
375,255.4750137,389.050087,2554.750137
375.25,255.4750137,389.050087,2554.750137
375.5,255.4750137,389.050087,2554.750137
375.75,255.4750137,390.5182343,2554.750137
376,255.4750137,390.5182343,2554.750137
376.25,255.4750137,390.5182343,2554.750137
376.5,255.4750137,391.9863815,2554.750137
376.75,258.4114685,391.9863815,2584.114685
377,258.4114685,393.4545288,2584.114685
377.25,258.4114685,394.9226761,2584.114685
377.5,258.4114685,394.9226761,2584.114685
377.75,259.8796959,396.3908234,2598.796959
378,259.8796959,396.3908234,2598.796959
378.25,259.8796959,396.3908234,2598.796959
378.5,259.8796959,397.8589706,2598.796959
378.75,259.8796959,399.3271179,2598.796959
379,259.8796959,399.3271179,2598.796959
379.25,259.8796959,402.2634125,2598.796959
379.5,259.8796959,402.2634125,2598.796959
379.75,259.8796959,403.7315598,2598.796959
380,259.8796959,405.1994629,2598.796959
380.25,259.8796959,405.1994629,2598.796959
380.5,259.8796959,405.1994629,2598.796959
380.75,259.8796959,405.1994629,2598.796959
381,259.8796959,405.1994629,2598.796959
381.25,259.8796959,405.1994629,2598.796959
381.5,259.8796959,405.1994629,2598.796959
381.75,259.8796959,405.1994629,2598.796959
382,259.8796959,405.1994629,2598.796959
382.25,259.8796959,405.1994629,2598.796959
382.5,259.8796959,405.1994629,2598.796959
382.75,261.347599,405.1994629,2613.47599
383,261.347599,405.1994629,2613.47599
383.25,261.347599,405.1994629,2613.47599
383.5,261.347599,406.667366,2613.47599
383.75,261.347599,408.1352692,2613.47599
384,261.347599,408.1352692,2613.47599
384.25,261.347599,408.1352692,2613.47599
384.5,261.347599,408.1352692,2613.47599
384.75,261.347599,408.1352692,2613.47599
385,261.347599,408.1352692,2613.47599
385.25,261.347599,408.1352692,2613.47599
385.5,261.347599,408.1352692,2613.47599
385.75,261.347599,408.1352692,2613.47599
386,261.347599,408.1352692,2613.47599
386.25,261.347599,408.1352692,2613.47599
386.5,261.347599,408.1352692,2613.47599
386.75,261.347599,408.1352692,2613.47599
387,261.347599,408.1352692,2613.47599
387.25,261.347599,408.1352692,2613.47599
387.5,261.347599,408.1352692,2613.47599
387.75,261.347599,408.1352692,2613.47599
388,261.347599,408.1352692,2613.47599
388.25,261.347599,408.1352692,2613.47599
388.5,261.347599,408.1352692,2613.47599
388.75,261.347599,408.1352692,2613.47599
389,261.347599,408.1352692,2613.47599
389.25,261.347599,408.1352692,2613.47599
389.5,261.347599,408.1352692,2613.47599
389.75,261.347599,408.1352692,2613.47599
390,261.347599,408.1352692,2613.47599
390.25,261.347599,408.1352692,2613.47599
390.5,261.347599,409.6034164,2613.47599
390.75,261.347599,411.0715637,2613.47599
391,261.347599,412.539711,2613.47599
391.25,261.347599,412.539711,2613.47599
391.5,261.347599,414.0078583,2613.47599
391.75,261.347599,415.4760056,2613.47599
392,261.347599,416.9441528,2613.47599
392.25,261.347599,416.9441528,2613.47599
392.5,261.347599,416.9441528,2613.47599
392.75,261.347599,416.9441528,2613.47599
393,261.347599,416.9441528,2613.47599
393.25,262.8158264,416.9441528,2628.158264
393.5,262.8158264,416.9441528,2628.158264
393.75,262.8158264,416.9441528,2628.158264
394,262.8158264,416.9441528,2628.158264
394.25,262.8158264,416.9441528,2628.158264
394.5,264.2840538,416.9441528,2642.840538
394.75,264.2840538,418.412056,2642.840538
395,264.2840538,419.8799591,2642.840538
395.25,264.2840538,419.8799591,2642.840538
395.5,265.7522812,419.8799591,2657.522812
395.75,267.2205086,419.8799591,2672.205086
396,267.2205086,419.8799591,2672.205086
396.25,267.2205086,419.8799591,2672.205086
396.5,268.688736,419.8799591,2686.88736
396.75,268.688736,419.8799591,2686.88736
397,268.688736,419.8799591,2686.88736
397.25,268.688736,419.8799591,2686.88736
397.5,270.1569633,419.8799591,2701.569633
397.75,271.6251907,419.8799591,2716.251907
398,271.6251907,419.8799591,2716.251907
398.25,271.6251907,421.3478622,2716.251907
398.5,271.6251907,421.3478622,2716.251907
398.75,271.6251907,421.3478622,2716.251907
399,271.6251907,421.3478622,2716.251907
399.25,271.6251907,421.3478622,2716.251907
399.5,273.0934181,421.3478622,2730.934181
399.75,274.5616455,421.3478622,2745.616455
400,274.5616455,421.3478622,2745.616455
400.25,276.0298729,421.3478622,2760.298729
400.5,276.0298729,421.3478622,2760.298729
400.75,276.0298729,421.3478622,2760.298729
401,276.0298729,421.3478622,2760.298729
401.25,276.0298729,421.3478622,2760.298729
401.5,276.0298729,421.3478622,2760.298729
401.75,276.0298729,421.3478622,2760.298729
402,276.0298729,421.3478622,2760.298729
402.25,276.0298729,421.3478622,2760.298729
402.5,276.0298729,421.3478622,2760.298729
402.75,276.0298729,421.3478622,2760.298729
403,276.0298729,421.3478622,2760.298729
403.25,276.0298729,421.3478622,2760.298729
403.5,276.0298729,421.3478622,2760.298729
403.75,276.0298729,422.8160095,2760.298729
404,277.497776,422.8160095,2774.97776
404.25,277.497776,424.2841568,2774.97776
404.5,277.497776,424.2841568,2774.97776
404.75,277.497776,425.7523041,2774.97776
405,277.497776,428.6885986,2774.97776
405.25,277.497776,428.6885986,2774.97776
405.5,277.497776,428.6885986,2774.97776
405.75,277.497776,430.1567459,2774.97776
406,277.497776,430.1567459,2774.97776
406.25,277.497776,430.1567459,2774.97776
406.5,277.497776,430.1567459,2774.97776
406.75,277.497776,430.1567459,2774.97776
407,277.497776,430.1567459,2774.97776
407.25,277.497776,431.6248932,2774.97776
407.5,277.497776,433.0930405,2774.97776
407.75,277.497776,437.4972382,2774.97776
408,277.497776,437.4972382,2774.97776
408.25,277.497776,437.4972382,2774.97776
408.5,277.497776,437.4972382,2774.97776
408.75,277.497776,437.4972382,2774.97776
409,277.497776,437.4972382,2774.97776
409.25,277.497776,437.4972382,2774.97776
409.5,277.497776,437.4972382,2774.97776
409.75,277.497776,437.4972382,2774.97776
410,277.497776,437.4972382,2774.97776
410.25,277.497776,437.4972382,2774.97776
410.5,277.497776,438.9651413,2774.97776
410.75,277.497776,438.9651413,2774.97776
411,277.497776,438.9651413,2774.97776
411.25,277.497776,438.9651413,2774.97776
411.5,277.497776,440.4330444,2774.97776
411.75,277.497776,440.4330444,2774.97776
412,277.497776,440.4330444,2774.97776
412.25,277.497776,440.4330444,2774.97776
412.5,277.497776,440.4330444,2774.97776
412.75,277.497776,440.4330444,2774.97776
413,277.497776,440.4330444,2774.97776
413.25,277.497776,440.4330444,2774.97776
413.5,277.497776,440.4330444,2774.97776
413.75,277.497776,440.4330444,2774.97776
414,277.497776,440.4330444,2774.97776
414.25,278.9660034,440.4330444,2789.660034
414.5,278.9660034,440.4330444,2789.660034
414.75,278.9660034,440.4330444,2789.660034
415,278.9660034,440.4330444,2789.660034
415.25,278.9660034,440.4330444,2789.660034
415.5,278.9660034,440.4330444,2789.660034
415.75,278.9660034,440.4330444,2789.660034
416,280.4342308,440.4330444,2804.342308
416.25,280.4342308,440.4330444,2804.342308
416.5,280.4342308,440.4330444,2804.342308
416.75,281.9024582,440.4330444,2819.024582
417,281.9024582,440.4330444,2819.024582
417.25,283.3706856,441.9011917,2833.706856
417.5,284.838913,441.9011917,2848.38913
417.75,284.838913,441.9011917,2848.38913
418,284.838913,441.9011917,2848.38913
418.25,284.838913,441.9011917,2848.38913
418.5,284.838913,441.9011917,2848.38913
418.75,286.3071404,441.9011917,2863.071404
419,287.7753677,446.3056335,2877.753677
419.25,287.7753677,449.2419281,2877.753677
419.5,287.7753677,449.2419281,2877.753677
419.75,287.7753677,449.2419281,2877.753677
420,287.7753677,450.7098312,2877.753677
420.25,289.2435951,450.7098312,2892.435951
420.5,289.2435951,450.7098312,2892.435951
420.75,289.2435951,450.7098312,2892.435951
421,289.2435951,450.7098312,2892.435951
421.25,290.7118225,450.7098312,2907.118225
421.5,292.1800499,450.7098312,2921.800499
421.75,292.1800499,452.1777344,2921.800499
422,292.1800499,452.1777344,2921.800499
422.25,292.1800499,452.1777344,2921.800499
422.5,292.1800499,452.1777344,2921.800499
422.75,292.1800499,452.1777344,2921.800499
423,292.1800499,452.1777344,2921.800499
423.25,292.1800499,452.1777344,2921.800499
423.5,292.1800499,452.1777344,2921.800499
423.75,292.1800499,452.1777344,2921.800499
424,292.1800499,452.1777344,2921.800499
424.25,292.1800499,452.1777344,2921.800499
424.5,292.1800499,452.1777344,2921.800499
424.75,292.1800499,452.1777344,2921.800499
425,292.1800499,452.1777344,2921.800499
425.25,292.1800499,452.1777344,2921.800499
425.5,292.1800499,452.1777344,2921.800499
425.75,292.1800499,453.6456375,2921.800499
426,292.1800499,453.6456375,2921.800499
426.25,292.1800499,453.6456375,2921.800499
426.5,292.1800499,453.6456375,2921.800499
426.75,292.1800499,453.6456375,2921.800499
427,293.647953,453.6456375,2936.47953
427.25,293.647953,453.6456375,2936.47953
427.5,293.647953,453.6456375,2936.47953
427.75,293.647953,453.6456375,2936.47953
428,293.647953,453.6456375,2936.47953
428.25,293.647953,453.6456375,2936.47953
428.5,293.647953,453.6456375,2936.47953
428.75,293.647953,453.6456375,2936.47953
429,293.647953,453.6456375,2936.47953
429.25,293.647953,453.6456375,2936.47953
429.5,293.647953,453.6456375,2936.47953
429.75,293.647953,453.6456375,2936.47953
430,293.647953,453.6456375,2936.47953
430.25,293.647953,453.6456375,2936.47953
430.5,293.647953,453.6456375,2936.47953
430.75,293.647953,453.6456375,2936.47953
431,293.647953,453.6456375,2936.47953
431.25,293.647953,455.1137848,2936.47953
431.5,293.647953,456.5819321,2936.47953
431.75,293.647953,458.0500793,2936.47953
432,293.647953,458.0500793,2936.47953
432.25,293.647953,458.0500793,2936.47953
432.5,293.647953,458.0500793,2936.47953
432.75,293.647953,459.5182266,2936.47953
433,293.647953,460.9863739,2936.47953
433.25,293.647953,460.9863739,2936.47953
433.5,293.647953,460.9863739,2936.47953
433.75,293.647953,460.9863739,2936.47953
434,293.647953,465.3908157,2936.47953
434.25,293.647953,465.3908157,2936.47953
434.5,293.647953,465.3908157,2936.47953
434.75,293.647953,466.858963,2936.47953
435,293.647953,466.858963,2936.47953
435.25,293.647953,469.7950134,2936.47953
435.5,293.647953,469.7950134,2936.47953
435.75,293.647953,469.7950134,2936.47953
436,293.647953,469.7950134,2936.47953
436.25,293.647953,469.7950134,2936.47953
436.5,293.647953,469.7950134,2936.47953
436.75,293.647953,469.7950134,2936.47953
437,293.647953,469.7950134,2936.47953
437.25,293.647953,469.7950134,2936.47953
437.5,293.647953,469.7950134,2936.47953
437.75,293.647953,471.2629166,2936.47953
438,295.1161804,471.2629166,2951.161804
438.25,295.1161804,471.2629166,2951.161804
438.5,295.1161804,471.2629166,2951.161804
438.75,296.5844078,471.2629166,2965.844078
439,296.5844078,471.2629166,2965.844078
439.25,296.5844078,471.2629166,2965.844078
439.5,296.5844078,471.2629166,2965.844078
439.75,296.5844078,471.2629166,2965.844078
440,298.0526352,472.7308197,2980.526352
440.25,300.98909,472.7308197,3009.8909
440.5,300.98909,472.7308197,3009.8909
440.75,300.98909,472.7308197,3009.8909
441,300.98909,472.7308197,3009.8909
441.25,303.9255447,472.7308197,3039.255447
441.5,303.9255447,472.7308197,3039.255447
441.75,303.9255447,472.7308197,3039.255447
442,303.9255447,472.7308197,3039.255447
442.25,303.9255447,472.7308197,3039.255447
442.5,303.9255447,472.7308197,3039.255447
442.75,303.9255447,472.7308197,3039.255447
443,303.9255447,472.7308197,3039.255447
443.25,303.9255447,472.7308197,3039.255447
443.5,303.9255447,472.7308197,3039.255447
443.75,303.9255447,472.7308197,3039.255447
444,305.3937721,474.198967,3053.937721
444.25,306.8619995,474.198967,3068.619995
444.5,308.3302269,474.198967,3083.302269
444.75,308.3302269,474.198967,3083.302269
445,308.3302269,474.198967,3083.302269
445.25,308.3302269,474.198967,3083.302269
445.5,308.3302269,474.198967,3083.302269
445.75,308.3302269,474.198967,3083.302269
446,308.3302269,474.198967,3083.302269
446.25,308.3302269,475.6671143,3083.302269
446.5,308.3302269,477.1352615,3083.302269
446.75,308.3302269,477.1352615,3083.302269
447,308.3302269,478.6034088,3083.302269
447.25,308.3302269,478.6034088,3083.302269
447.5,308.3302269,478.6034088,3083.302269
447.75,308.3302269,478.6034088,3083.302269
448,308.3302269,478.6034088,3083.302269
448.25,308.3302269,481.5397034,3083.302269
448.5,308.3302269,481.5397034,3083.302269
448.75,308.3302269,481.5397034,3083.302269
449,308.3302269,481.5397034,3083.302269
449.25,308.3302269,481.5397034,3083.302269
449.5,308.3302269,483.0076065,3083.302269
449.75,309.79813,483.0076065,3097.9813
450,309.79813,483.0076065,3097.9813
450.25,309.79813,483.0076065,3097.9813
450.5,309.79813,483.0076065,3097.9813
450.75,309.79813,483.0076065,3097.9813
451,309.79813,484.4755096,3097.9813
451.25,309.79813,484.4755096,3097.9813
451.5,309.79813,484.4755096,3097.9813
451.75,309.79813,484.4755096,3097.9813
452,309.79813,484.4755096,3097.9813
452.25,309.79813,484.4755096,3097.9813
452.5,309.79813,484.4755096,3097.9813
452.75,309.79813,484.4755096,3097.9813
453,309.79813,484.4755096,3097.9813
453.25,309.79813,484.4755096,3097.9813
453.5,309.79813,484.4755096,3097.9813
453.75,309.79813,484.4755096,3097.9813
454,309.79813,484.4755096,3097.9813
454.25,309.79813,484.4755096,3097.9813
454.5,309.79813,484.4755096,3097.9813
454.75,309.79813,484.4755096,3097.9813
455,309.79813,485.9434128,3097.9813
455.25,309.79813,485.9434128,3097.9813
455.5,309.79813,485.9434128,3097.9813
455.75,309.79813,485.9434128,3097.9813
456,309.79813,485.9434128,3097.9813
456.25,309.79813,485.9434128,3097.9813
456.5,309.79813,485.9434128,3097.9813
456.75,309.79813,485.9434128,3097.9813
457,309.79813,485.9434128,3097.9813
457.25,309.79813,485.9434128,3097.9813
457.5,309.79813,485.9434128,3097.9813
457.75,309.79813,485.9434128,3097.9813
458,309.79813,485.9434128,3097.9813
458.25,309.79813,485.9434128,3097.9813
458.5,309.79813,485.9434128,3097.9813
458.75,309.79813,485.9434128,3097.9813
459,309.79813,485.9434128,3097.9813
459.25,309.79813,485.9434128,3097.9813
459.5,309.79813,485.9434128,3097.9813
459.75,309.79813,485.9434128,3097.9813
460,309.79813,485.9434128,3097.9813
460.25,311.2663574,485.9434128,3112.663574
460.5,311.2663574,487.4115601,3112.663574
460.75,311.2663574,488.8797073,3112.663574
461,311.2663574,488.8797073,3112.663574
461.25,311.2663574,488.8797073,3112.663574
461.5,312.7345848,488.8797073,3127.345848
461.75,312.7345848,491.8160019,3127.345848
462,314.2028122,491.8160019,3142.028122
462.25,315.6710396,491.8160019,3156.710396
462.5,315.6710396,493.2841492,3156.710396
462.75,317.139267,494.7522964,3171.39267
463,317.139267,494.7522964,3171.39267
463.25,317.139267,494.7522964,3171.39267
463.5,317.139267,494.7522964,3171.39267
463.75,317.139267,496.2204437,3171.39267
464,320.0757217,497.688591,3200.757217
464.25,320.0757217,497.688591,3200.757217
464.5,320.0757217,500.6248856,3200.757217
464.75,320.0757217,502.1015701,3200.757217
465,320.0757217,502.1015701,3200.757217
465.25,320.0757217,502.1015701,3200.757217
465.5,320.0757217,502.1015701,3200.757217
465.75,321.5439491,502.1015701,3215.439491
466,321.5439491,502.1015701,3215.439491
466.25,323.0121765,502.1015701,3230.121765
466.5,323.0121765,502.1015701,3230.121765
466.75,323.0121765,502.1015701,3230.121765
467,324.4804039,503.5694733,3244.804039
467.25,324.4804039,503.5694733,3244.804039
467.5,324.4804039,503.5694733,3244.804039
467.75,324.4804039,505.0373764,3244.804039
468,324.4804039,505.0373764,3244.804039
468.25,324.4804039,505.0373764,3244.804039
468.5,324.4804039,505.0373764,3244.804039
468.75,324.4804039,505.0373764,3244.804039
469,324.4804039,505.0373764,3244.804039
469.25,324.4804039,505.0373764,3244.804039
469.5,324.4804039,505.0373764,3244.804039
469.75,324.4804039,505.0373764,3244.804039
470,324.4804039,505.0373764,3244.804039
470.25,324.4804039,505.0373764,3244.804039
470.5,324.4804039,505.0373764,3244.804039
470.75,324.4804039,505.0373764,3244.804039
471,324.4804039,505.0373764,3244.804039
471.25,325.948307,505.0373764,3259.48307
471.5,325.948307,505.0373764,3259.48307
471.75,325.948307,505.0373764,3259.48307
472,325.948307,505.0373764,3259.48307
472.25,325.948307,505.0373764,3259.48307
472.5,325.948307,505.0373764,3259.48307
472.75,325.948307,505.0373764,3259.48307
473,325.948307,505.0373764,3259.48307
473.25,325.948307,506.5055237,3259.48307
473.5,325.948307,506.5055237,3259.48307
473.75,325.948307,506.5055237,3259.48307
474,325.948307,506.5055237,3259.48307
474.25,325.948307,506.5055237,3259.48307
474.5,325.948307,507.973671,3259.48307
474.75,325.948307,509.4418182,3259.48307
475,325.948307,509.4418182,3259.48307
475.25,325.948307,512.3781128,3259.48307
475.5,325.948307,513.8462601,3259.48307
475.75,325.948307,513.8462601,3259.48307
476,325.948307,513.8462601,3259.48307
476.25,325.948307,513.8462601,3259.48307
476.5,325.948307,513.8462601,3259.48307
476.75,325.948307,513.8462601,3259.48307
477,325.948307,513.8462601,3259.48307
477.25,325.948307,513.8462601,3259.48307
477.5,325.948307,515.3141632,3259.48307
477.75,325.948307,515.3141632,3259.48307
478,325.948307,515.3141632,3259.48307
478.25,325.948307,515.3141632,3259.48307
478.5,325.948307,515.3141632,3259.48307
478.75,325.948307,516.7820663,3259.48307
479,325.948307,516.7820663,3259.48307
479.25,325.948307,516.7820663,3259.48307
479.5,325.948307,516.7820663,3259.48307
479.75,325.948307,516.7820663,3259.48307
480,325.948307,516.7820663,3259.48307
480.25,325.948307,516.7820663,3259.48307
480.5,325.948307,516.7820663,3259.48307
480.75,325.948307,516.7820663,3259.48307
481,325.948307,516.7820663,3259.48307
481.25,325.948307,516.7820663,3259.48307
481.5,325.948307,516.7820663,3259.48307
481.75,325.948307,516.7820663,3259.48307
482,327.4165344,518.2499695,3274.165344
482.25,327.4165344,518.2499695,3274.165344
482.5,327.4165344,518.2499695,3274.165344
482.75,327.4165344,518.2499695,3274.165344
483,327.4165344,518.2499695,3274.165344
483.25,328.8847618,518.2499695,3288.847618
483.5,328.8847618,518.2499695,3288.847618
483.75,328.8847618,518.2499695,3288.847618
484,328.8847618,518.2499695,3288.847618
484.25,330.3529892,518.2499695,3303.529892
484.5,330.3529892,518.2499695,3303.529892
484.75,331.8212166,518.2499695,3318.212166
485,331.8212166,518.2499695,3318.212166
485.25,331.8212166,518.2499695,3318.212166
485.5,333.289444,518.2499695,3332.89444
485.75,333.289444,518.2499695,3332.89444
486,334.7576714,518.2499695,3347.576714
486.25,336.2258987,518.2499695,3362.258987
486.5,336.2258987,518.2499695,3362.258987
486.75,336.2258987,518.2499695,3362.258987
487,336.2258987,518.2499695,3362.258987
487.25,336.2258987,518.2499695,3362.258987
487.5,336.2258987,519.7181168,3362.258987
487.75,337.6941261,519.7181168,3376.941261
488,337.6941261,521.186264,3376.941261
488.25,337.6941261,524.1225586,3376.941261
488.5,339.1623535,524.1225586,3391.623535
488.75,339.1623535,525.5907059,3391.623535
489,339.1623535,525.5907059,3391.623535
489.25,340.6305809,525.5907059,3406.305809
489.5,340.6305809,525.5907059,3406.305809
489.75,340.6305809,527.0588531,3406.305809
490,340.6305809,527.0588531,3406.305809
490.25,340.6305809,527.0588531,3406.305809
490.5,340.6305809,529.9951477,3406.305809
490.75,340.6305809,529.9951477,3406.305809
491,340.6305809,529.9951477,3406.305809
491.25,340.6305809,531.463295,3406.305809
491.5,340.6305809,532.9314423,3406.305809
491.75,340.6305809,534.3993454,3406.305809
492,340.6305809,534.3993454,3406.305809
492.25,340.6305809,534.3993454,3406.305809
492.5,340.6305809,534.3993454,3406.305809
492.75,340.6305809,534.3993454,3406.305809
493,340.6305809,534.3993454,3406.305809
493.25,340.6305809,534.3993454,3406.305809
493.5,340.6305809,534.3993454,3406.305809
493.75,342.098484,534.3993454,3420.98484
494,342.098484,534.3993454,3420.98484
494.25,342.098484,534.3993454,3420.98484
494.5,342.098484,535.8672485,3420.98484
494.75,342.098484,537.3351517,3420.98484
495,342.098484,537.3351517,3420.98484
495.25,342.098484,537.3351517,3420.98484
495.5,342.098484,537.3351517,3420.98484
495.75,342.098484,537.3351517,3420.98484
496,342.098484,537.3351517,3420.98484
496.25,342.098484,537.3351517,3420.98484
496.5,342.098484,537.3351517,3420.98484
496.75,342.098484,537.3351517,3420.98484
497,342.098484,537.3351517,3420.98484
497.25,342.098484,537.3351517,3420.98484
497.5,342.098484,537.3351517,3420.98484
497.75,342.098484,537.3351517,3420.98484
498,342.098484,537.3351517,3420.98484
498.25,342.098484,537.3351517,3420.98484
498.5,342.098484,537.3351517,3420.98484
498.75,342.098484,537.3351517,3420.98484
499,342.098484,537.3351517,3420.98484
499.25,342.098484,537.3351517,3420.98484
499.5,342.098484,537.3351517,3420.98484
499.75,342.098484,537.3351517,3420.98484
500,342.098484,537.3351517,3420.98484
500.25,342.098484,537.3351517,3420.98484
500.5,342.098484,537.3351517,3420.98484
500.75,342.098484,538.803299,3420.98484
501,342.098484,538.803299,3420.98484
501.25,342.098484,538.803299,3420.98484
501.5,342.098484,538.803299,3420.98484
501.75,342.098484,538.803299,3420.98484
502,342.098484,540.2714462,3420.98484
502.25,342.098484,543.2077408,3420.98484
502.5,342.098484,543.2077408,3420.98484
502.75,342.098484,544.6758881,3420.98484
503,342.098484,546.1440353,3420.98484
503.25,342.098484,546.1440353,3420.98484
503.5,342.098484,546.1440353,3420.98484
503.75,343.5667114,546.1440353,3435.667114
504,343.5667114,546.1440353,3435.667114
504.25,343.5667114,546.1440353,3435.667114
504.5,343.5667114,546.1440353,3435.667114
504.75,343.5667114,546.1440353,3435.667114
505,343.5667114,546.1440353,3435.667114
505.25,345.0349388,546.1440353,3450.349388
505.5,345.0349388,546.1440353,3450.349388
505.75,345.0349388,547.6119385,3450.349388
506,346.5031662,547.6119385,3465.031662
506.25,346.5031662,547.6119385,3465.031662
506.5,347.9713936,549.0798416,3479.713936
506.75,347.9713936,549.0798416,3479.713936
507,349.439621,549.0798416,3494.39621
507.25,349.439621,549.0798416,3494.39621
507.5,349.439621,549.0798416,3494.39621
507.75,349.439621,549.0798416,3494.39621
508,349.439621,549.0798416,3494.39621
508.25,352.3760757,549.0798416,3523.760757
508.5,352.3760757,549.0798416,3523.760757
508.75,352.3760757,549.0798416,3523.760757
509,352.3760757,549.0798416,3523.760757
509.25,352.3760757,549.0798416,3523.760757
509.5,352.3760757,549.0798416,3523.760757
509.75,352.3760757,549.0798416,3523.760757
510,352.3760757,549.0798416,3523.760757
510.25,353.8443031,550.5477448,3538.443031
510.5,355.3125305,550.5477448,3553.125305
510.75,355.3125305,550.5477448,3553.125305
511,356.7807579,550.5477448,3567.807579
511.25,356.7807579,550.5477448,3567.807579
511.5,356.7807579,550.5477448,3567.807579
511.75,356.7807579,550.5477448,3567.807579
512,356.7807579,550.5477448,3567.807579
512.25,356.7807579,550.5477448,3567.807579
512.5,356.7807579,550.5477448,3567.807579
512.75,356.7807579,550.5477448,3567.807579
513,356.7807579,550.5477448,3567.807579
513.25,356.7807579,550.5477448,3567.807579
513.5,356.7807579,550.5477448,3567.807579
513.75,356.7807579,550.5477448,3567.807579
514,356.7807579,550.5477448,3567.807579
514.25,356.7807579,550.5477448,3567.807579
514.5,356.7807579,550.5477448,3567.807579
514.75,358.248661,550.5477448,3582.48661
515,358.248661,550.5477448,3582.48661
515.25,358.248661,550.5477448,3582.48661
515.5,358.248661,550.5477448,3582.48661
515.75,358.248661,550.5477448,3582.48661
516,358.248661,550.5477448,3582.48661
516.25,358.248661,552.015892,3582.48661
516.5,358.248661,554.9521866,3582.48661
516.75,358.248661,554.9521866,3582.48661
517,358.248661,554.9521866,3582.48661
517.25,358.248661,556.4203339,3582.48661
517.5,358.248661,556.4203339,3582.48661
517.75,358.248661,556.4203339,3582.48661
518,358.248661,556.4203339,3582.48661
518.25,358.248661,557.8884811,3582.48661
518.5,358.248661,559.3566284,3582.48661
518.75,358.248661,559.3566284,3582.48661
519,358.248661,559.3566284,3582.48661
519.25,358.248661,559.3566284,3582.48661
519.5,358.248661,563.7610703,3582.48661
519.75,358.248661,563.7610703,3582.48661
520,358.248661,565.2292175,3582.48661
520.25,358.248661,566.6971207,3582.48661
520.5,358.248661,566.6971207,3582.48661
520.75,358.248661,566.6971207,3582.48661
521,358.248661,566.6971207,3582.48661
521.25,358.248661,566.6971207,3582.48661
521.5,358.248661,566.6971207,3582.48661
521.75,358.248661,566.6971207,3582.48661
522,358.248661,566.6971207,3582.48661
522.25,358.248661,566.6971207,3582.48661
522.5,358.248661,566.6971207,3582.48661
522.75,358.248661,566.6971207,3582.48661
523,358.248661,566.6971207,3582.48661
523.25,358.248661,568.1650238,3582.48661
523.5,358.248661,568.1650238,3582.48661
523.75,358.248661,568.1650238,3582.48661
524,358.248661,568.1650238,3582.48661
524.25,358.248661,568.1650238,3582.48661
524.5,358.248661,569.6329269,3582.48661
524.75,358.248661,569.6329269,3582.48661
525,358.248661,569.6329269,3582.48661
525.25,358.248661,569.6329269,3582.48661
525.5,358.248661,569.6329269,3582.48661
525.75,359.7168884,569.6329269,3597.168884
526,359.7168884,569.6329269,3597.168884
526.25,359.7168884,569.6329269,3597.168884
526.5,359.7168884,569.6329269,3597.168884
526.75,361.1851158,569.6329269,3611.851158
527,361.1851158,569.6329269,3611.851158
527.25,361.1851158,569.6329269,3611.851158
527.5,362.6533432,569.6329269,3626.533432
527.75,364.1215706,569.6329269,3641.215706
528,364.1215706,569.6329269,3641.215706
528.25,364.1215706,569.6329269,3641.215706
528.5,364.1215706,569.6329269,3641.215706
528.75,365.589798,569.6329269,3655.89798
529,365.589798,571.1010742,3655.89798
529.25,365.589798,571.1010742,3655.89798
529.5,367.0580254,571.1010742,3670.580254
529.75,368.5262527,571.1010742,3685.262527
530,368.5262527,571.1010742,3685.262527
530.25,368.5262527,571.1010742,3685.262527
530.5,368.5262527,571.1010742,3685.262527
530.75,368.5262527,571.1010742,3685.262527
531,368.5262527,571.1010742,3685.262527
531.25,368.5262527,571.1010742,3685.262527
531.5,368.5262527,575.5055161,3685.262527
531.75,368.5262527,575.5055161,3685.262527
532,368.5262527,576.9736633,3685.262527
532.25,371.4627075,578.4418106,3714.627075
532.5,371.4627075,578.4418106,3714.627075
532.75,372.9309349,578.4418106,3729.309349
533,372.9309349,579.9097137,3729.309349
533.25,372.9309349,579.9097137,3729.309349
533.5,372.9309349,579.9097137,3729.309349
533.75,372.9309349,579.9097137,3729.309349
534,372.9309349,579.9097137,3729.309349
534.25,372.9309349,579.9097137,3729.309349
534.5,372.9309349,581.3776169,3729.309349
534.75,372.9309349,581.3776169,3729.309349
535,372.9309349,581.3776169,3729.309349
535.25,372.9309349,581.3776169,3729.309349
535.5,372.9309349,581.3776169,3729.309349
535.75,372.9309349,581.3776169,3729.309349
536,372.9309349,581.3776169,3729.309349
536.25,374.398838,581.3776169,3743.98838
536.5,374.398838,581.3776169,3743.98838
536.75,374.398838,581.3776169,3743.98838
537,374.398838,581.3776169,3743.98838
537.25,374.398838,581.3776169,3743.98838
537.5,374.398838,581.3776169,3743.98838
537.75,374.398838,582.84552,3743.98838
538,374.398838,582.84552,3743.98838
538.25,374.398838,582.84552,3743.98838
538.5,374.398838,582.84552,3743.98838
538.75,374.398838,582.84552,3743.98838
539,374.398838,582.84552,3743.98838
539.25,374.398838,582.84552,3743.98838
539.5,374.398838,582.84552,3743.98838
539.75,374.398838,582.84552,3743.98838
540,374.398838,582.84552,3743.98838
540.25,374.398838,582.84552,3743.98838
540.5,374.398838,582.84552,3743.98838
540.75,374.398838,582.84552,3743.98838
541,374.398838,582.84552,3743.98838
541.25,374.398838,582.84552,3743.98838
541.5,374.398838,582.84552,3743.98838
541.75,374.398838,582.84552,3743.98838
542,374.398838,582.84552,3743.98838
542.25,374.398838,582.84552,3743.98838
542.5,374.398838,582.84552,3743.98838
542.75,374.398838,582.84552,3743.98838
543,374.398838,582.84552,3743.98838
543.25,374.398838,582.84552,3743.98838
543.5,374.398838,585.7818146,3743.98838
543.75,374.398838,587.2499619,3743.98838
544,374.398838,588.7181091,3743.98838
544.25,374.398838,588.7181091,3743.98838
544.5,374.398838,588.7181091,3743.98838
544.75,374.398838,588.7181091,3743.98838
545,374.398838,588.7181091,3743.98838
545.25,374.398838,590.1862564,3743.98838
545.5,374.398838,590.1862564,3743.98838
545.75,374.398838,591.6544037,3743.98838
546,374.398838,593.122551,3743.98838
546.25,374.398838,593.122551,3743.98838
546.5,374.398838,594.5906982,3743.98838
546.75,374.398838,596.0588455,3743.98838
547,374.398838,598.9948959,3743.98838
547.25,374.398838,598.9948959,3743.98838
547.5,375.8670654,598.9948959,3758.670654
547.75,375.8670654,598.9948959,3758.670654
548,375.8670654,598.9948959,3758.670654
548.25,375.8670654,598.9948959,3758.670654
548.5,375.8670654,598.9948959,3758.670654
548.75,378.8035202,598.9948959,3788.035202
549,378.8035202,598.9948959,3788.035202
549.25,380.2717476,598.9948959,3802.717476
549.5,380.2717476,600.4627991,3802.717476
549.75,381.739975,600.4627991,3817.39975
550,381.739975,600.4627991,3817.39975
550.25,381.739975,601.9307022,3817.39975
550.5,381.739975,601.9307022,3817.39975
550.75,381.739975,601.9307022,3817.39975
551,383.2082024,601.9307022,3832.082024
551.25,384.6764297,601.9307022,3846.764297
551.5,384.6764297,601.9307022,3846.764297
551.75,384.6764297,601.9307022,3846.764297
552,384.6764297,601.9307022,3846.764297
552.25,384.6764297,601.9307022,3846.764297
552.5,384.6764297,601.9307022,3846.764297
552.75,384.6764297,601.9307022,3846.764297
553,384.6764297,601.9307022,3846.764297
553.25,386.1446571,601.9307022,3861.446571
553.5,387.6128845,601.9307022,3876.128845
553.75,387.6128845,601.9307022,3876.128845
554,387.6128845,601.9307022,3876.128845
554.25,389.0811119,601.9307022,3890.811119
554.5,389.0811119,601.9307022,3890.811119
554.75,389.0811119,601.9307022,3890.811119
555,389.0811119,601.9307022,3890.811119
555.25,389.0811119,601.9307022,3890.811119
555.5,389.0811119,601.9307022,3890.811119
555.75,389.0811119,601.9307022,3890.811119
556,389.0811119,601.9307022,3890.811119
556.25,389.0811119,603.3988495,3890.811119
556.5,389.0811119,603.3988495,3890.811119
556.75,389.0811119,603.3988495,3890.811119
557,389.0811119,604.8669968,3890.811119
557.25,389.0811119,604.8669968,3890.811119
557.5,389.0811119,607.8032913,3890.811119
557.75,389.0811119,609.2714386,3890.811119
558,389.0811119,609.2714386,3890.811119
558.25,389.0811119,610.7395859,3890.811119
558.5,389.0811119,610.7395859,3890.811119
558.75,389.0811119,610.7395859,3890.811119
559,390.549015,610.7395859,3905.49015
559.25,390.549015,610.7395859,3905.49015
559.5,390.549015,610.7395859,3905.49015
559.75,390.549015,610.7395859,3905.49015
560,390.549015,610.7395859,3905.49015
560.25,390.549015,610.7395859,3905.49015
560.5,390.549015,610.7395859,3905.49015
560.75,390.549015,610.7395859,3905.49015
561,390.549015,610.7395859,3905.49015
561.25,390.549015,612.207489,3905.49015
561.5,390.549015,612.207489,3905.49015
561.75,390.549015,612.207489,3905.49015
562,390.549015,613.6753922,3905.49015
562.25,390.549015,613.6753922,3905.49015
562.5,390.549015,613.6753922,3905.49015
562.75,390.549015,613.6753922,3905.49015
563,390.549015,613.6753922,3905.49015
563.25,390.549015,613.6753922,3905.49015
563.5,390.549015,613.6753922,3905.49015
563.75,390.549015,613.6753922,3905.49015
564,390.549015,613.6753922,3905.49015
564.25,390.549015,613.6753922,3905.49015
564.5,390.549015,613.6753922,3905.49015
564.75,390.549015,613.6753922,3905.49015
565,390.549015,613.6753922,3905.49015
565.25,390.549015,613.6753922,3905.49015
565.5,390.549015,613.6753922,3905.49015
565.75,390.549015,615.1432953,3905.49015
566,390.549015,615.1432953,3905.49015
566.25,390.549015,615.1432953,3905.49015
566.5,390.549015,615.1432953,3905.49015
566.75,390.549015,615.1432953,3905.49015
567,390.549015,615.1432953,3905.49015
567.25,390.549015,615.1432953,3905.49015
567.5,390.549015,615.1432953,3905.49015
567.75,390.549015,615.1432953,3905.49015
568,390.549015,615.1432953,3905.49015
568.25,390.549015,615.1432953,3905.49015
568.5,390.549015,615.1432953,3905.49015
568.75,390.549015,615.1432953,3905.49015
569,390.549015,615.1432953,3905.49015
569.25,390.549015,615.1432953,3905.49015
569.5,392.0172424,615.1432953,3920.172424
569.75,392.0172424,615.1432953,3920.172424
570,392.0172424,615.1432953,3920.172424
570.25,392.0172424,615.1432953,3920.172424
570.5,393.4854698,615.1432953,3934.854698
570.75,393.4854698,615.1432953,3934.854698
571,393.4854698,615.1432953,3934.854698
571.25,393.4854698,615.1432953,3934.854698
571.5,393.4854698,616.6114426,3934.854698
571.75,393.4854698,616.6114426,3934.854698
572,396.4219246,618.0795898,3964.219246
572.25,396.4219246,618.0795898,3964.219246
572.5,397.890152,618.0795898,3978.90152
572.75,397.890152,621.0158844,3978.90152
573,397.890152,621.0158844,3978.90152
573.25,397.890152,621.0158844,3978.90152
573.5,399.3583794,621.0158844,3993.583794
573.75,400.8266068,621.0158844,4008.266068
574,400.8266068,622.4840317,4008.266068
574.25,400.8266068,623.952179,4008.266068
574.5,400.8266068,623.952179,4008.266068
574.75,400.8266068,625.4203262,4008.266068
575,400.8266068,625.4203262,4008.266068
575.25,402.2948341,626.8884735,4022.948341
575.5,402.2948341,629.8247681,4022.948341
575.75,403.7630615,629.8247681,4037.630615
576,405.2312889,629.8247681,4052.312889
576.25,405.2312889,631.2926712,4052.312889
576.5,405.2312889,631.2926712,4052.312889
576.75,405.2312889,631.2926712,4052.312889
577,405.2312889,631.2926712,4052.312889
577.25,405.2312889,631.2926712,4052.312889
577.5,405.2312889,631.2926712,4052.312889
577.75,405.2312889,631.2926712,4052.312889
578,405.2312889,631.2926712,4052.312889
578.25,405.2312889,632.7605743,4052.312889
578.5,405.2312889,632.7605743,4052.312889
578.75,405.2312889,632.7605743,4052.312889
579,405.2312889,634.2284775,4052.312889
579.25,405.2312889,634.2284775,4052.312889
579.5,405.2312889,634.2284775,4052.312889
579.75,405.2312889,634.2284775,4052.312889
580,405.2312889,634.2284775,4052.312889
580.25,405.2312889,634.2284775,4052.312889
580.5,405.2312889,634.2284775,4052.312889
580.75,406.699192,634.2284775,4066.99192
581,406.699192,634.2284775,4066.99192
581.25,406.699192,634.2284775,4066.99192
581.5,406.699192,634.2284775,4066.99192
581.75,406.699192,634.2284775,4066.99192
582,406.699192,634.2284775,4066.99192
582.25,406.699192,634.2284775,4066.99192
582.5,406.699192,634.2284775,4066.99192
582.75,406.699192,634.2284775,4066.99192
583,406.699192,634.2284775,4066.99192
583.25,406.699192,634.2284775,4066.99192
583.5,406.699192,634.2284775,4066.99192
583.75,406.699192,634.2284775,4066.99192
584,406.699192,634.2284775,4066.99192
584.25,406.699192,634.2284775,4066.99192
584.5,406.699192,635.6966248,4066.99192
584.75,406.699192,635.6966248,4066.99192
585,406.699192,635.6966248,4066.99192
585.25,406.699192,635.6966248,4066.99192
585.5,406.699192,635.6966248,4066.99192
585.75,406.699192,635.6966248,4066.99192
586,406.699192,635.6966248,4066.99192
586.25,406.699192,637.164772,4066.99192
586.5,406.699192,638.6329193,4066.99192
586.75,406.699192,641.5692139,4066.99192
587,406.699192,643.0373611,4066.99192
587.25,406.699192,643.0373611,4066.99192
587.5,406.699192,643.0373611,4066.99192
587.75,406.699192,643.0373611,4066.99192
588,406.699192,643.0373611,4066.99192
588.25,406.699192,643.0373611,4066.99192
588.5,406.699192,643.0373611,4066.99192
588.75,406.699192,643.0373611,4066.99192
589,406.699192,643.0373611,4066.99192
589.25,406.699192,643.0373611,4066.99192
589.5,406.699192,643.0373611,4066.99192
589.75,406.699192,643.0373611,4066.99192
590,406.699192,643.0373611,4066.99192
590.25,406.699192,643.0373611,4066.99192
590.5,406.699192,644.5052643,4066.99192
590.75,406.699192,645.9731674,4066.99192
591,406.699192,645.9731674,4066.99192
591.25,406.699192,645.9731674,4066.99192
591.5,408.1674194,645.9731674,4081.674194
591.75,408.1674194,645.9731674,4081.674194
592,408.1674194,645.9731674,4081.674194
592.25,408.1674194,645.9731674,4081.674194
592.5,409.6356468,645.9731674,4096.356468
592.75,409.6356468,645.9731674,4096.356468
593,409.6356468,645.9731674,4096.356468
593.25,409.6356468,645.9731674,4096.356468
593.5,409.6356468,645.9731674,4096.356468
593.75,409.6356468,645.9731674,4096.356468
594,412.5721016,645.9731674,4125.721016
594.25,414.040329,645.9731674,4140.40329
594.5,414.040329,645.9731674,4140.40329
594.75,414.040329,647.4410706,4140.40329
595,414.040329,647.4410706,4140.40329
595.25,416.9767838,647.4410706,4169.767838
595.5,416.9767838,647.4410706,4169.767838
595.75,416.9767838,647.4410706,4169.767838
596,416.9767838,647.4410706,4169.767838
596.25,416.9767838,647.4410706,4169.767838
596.5,416.9767838,647.4410706,4169.767838
596.75,416.9767838,647.4410706,4169.767838
597,416.9767838,647.4410706,4169.767838
597.25,418.4450111,647.4410706,4184.450111
597.5,418.4450111,647.4410706,4184.450111
597.75,418.4450111,647.4410706,4184.450111
598,419.9132385,647.4410706,4199.132385
598.25,419.9132385,647.4410706,4199.132385
598.5,421.3814659,647.4410706,4213.814659
598.75,421.3814659,647.4410706,4213.814659
599,421.3814659,647.4410706,4213.814659
599.25,421.3814659,647.4410706,4213.814659
599.5,421.3814659,647.4410706,4213.814659
599.75,421.3814659,647.4410706,4213.814659
600,421.3814659,647.4410706,4213.814659
600.25,421.3814659,647.4410706,4213.814659
600.5,421.3814659,647.4410706,4213.814659
600.75,421.3814659,648.9092178,4213.814659
601,421.3814659,651.8455124,4213.814659
601.25,421.3814659,651.8455124,4213.814659
601.5,421.3814659,653.3136597,4213.814659
601.75,421.3814659,653.3136597,4213.814659
602,421.3814659,653.3136597,4213.814659
602.25,421.3814659,653.3136597,4213.814659
602.5,421.3814659,653.3136597,4213.814659
602.75,421.3814659,654.7818069,4213.814659
603,421.3814659,656.2499542,4213.814659
603.25,421.3814659,656.2499542,4213.814659
603.5,421.3814659,657.7181015,4213.814659
603.75,422.849369,657.7181015,4228.49369
604,422.849369,659.1862488,4228.49369
604.25,422.849369,660.6543961,4228.49369
604.5,422.849369,662.1225433,4228.49369
604.75,422.849369,662.1225433,4228.49369
605,422.849369,663.5904465,4228.49369
605.25,422.849369,663.5904465,4228.49369
605.5,422.849369,663.5904465,4228.49369
605.75,422.849369,663.5904465,4228.49369
606,422.849369,663.5904465,4228.49369
606.25,422.849369,663.5904465,4228.49369
606.5,422.849369,663.5904465,4228.49369
606.75,422.849369,663.5904465,4228.49369
607,422.849369,663.5904465,4228.49369
607.25,422.849369,663.5904465,4228.49369
607.5,422.849369,663.5904465,4228.49369
607.75,422.849369,663.5904465,4228.49369
608,422.849369,663.5904465,4228.49369
608.25,422.849369,663.5904465,4228.49369
608.5,422.849369,665.0583496,4228.49369
608.75,422.849369,665.0583496,4228.49369
609,422.849369,665.0583496,4228.49369
609.25,422.849369,666.5262527,4228.49369
609.5,422.849369,666.5262527,4228.49369
609.75,422.849369,666.5262527,4228.49369
610,422.849369,666.5262527,4228.49369
610.25,422.849369,666.5262527,4228.49369
610.5,422.849369,666.5262527,4228.49369
610.75,422.849369,666.5262527,4228.49369
611,422.849369,666.5262527,4228.49369
611.25,422.849369,666.5262527,4228.49369
611.5,422.849369,666.5262527,4228.49369
611.75,422.849369,666.5262527,4228.49369
612,422.849369,666.5262527,4228.49369
612.25,422.849369,666.5262527,4228.49369
612.5,422.849369,666.5262527,4228.49369
612.75,422.849369,666.5262527,4228.49369
613,422.849369,666.5262527,4228.49369
613.25,422.849369,666.5262527,4228.49369
613.5,422.849369,666.5262527,4228.49369
613.75,422.849369,666.5262527,4228.49369
614,422.849369,666.5262527,4228.49369
614.25,422.849369,666.5262527,4228.49369
614.5,422.849369,666.5262527,4228.49369
614.75,424.3175964,666.5262527,4243.175964
615,424.3175964,666.5262527,4243.175964
615.25,424.3175964,666.5262527,4243.175964
615.5,424.3175964,667.9944,4243.175964
615.75,424.3175964,667.9944,4243.175964
616,425.7858238,667.9944,4257.858238
616.25,425.7858238,669.4625473,4257.858238
616.5,425.7858238,669.4625473,4257.858238
616.75,427.2540512,669.4625473,4272.540512
617,427.2540512,670.9306946,4272.540512
617.25,428.7222786,675.3351364,4287.222786
617.5,430.190506,675.3351364,4301.90506
617.75,430.190506,675.3351364,4301.90506
618,430.190506,675.3351364,4301.90506
618.25,430.190506,675.3351364,4301.90506
618.5,431.6587334,675.3351364,4316.587334
618.75,431.6587334,675.3351364,4316.587334
619,433.1269608,675.3351364,4331.269608
619.25,433.1269608,675.3351364,4331.269608
619.5,433.1269608,675.3351364,4331.269608
619.75,433.1269608,675.3351364,4331.269608
620,433.1269608,675.3351364,4331.269608
620.25,433.1269608,675.3351364,4331.269608
620.5,433.1269608,676.8030396,4331.269608
620.75,433.1269608,676.8030396,4331.269608
621,434.5951881,676.8030396,4345.951881
621.25,436.0634155,678.2709427,4360.634155
621.5,436.0634155,678.2709427,4360.634155
621.75,437.5316429,678.2709427,4375.316429
622,437.5316429,678.2709427,4375.316429
622.25,437.5316429,678.2709427,4375.316429
622.5,437.5316429,678.2709427,4375.316429
622.75,437.5316429,678.2709427,4375.316429
623,437.5316429,678.2709427,4375.316429
623.25,437.5316429,678.2709427,4375.316429
623.5,437.5316429,678.2709427,4375.316429
623.75,437.5316429,678.2709427,4375.316429
624,437.5316429,678.2709427,4375.316429
624.25,437.5316429,678.2709427,4375.316429
624.5,437.5316429,678.2709427,4375.316429
624.75,437.5316429,678.2709427,4375.316429
625,437.5316429,679.7388458,4375.316429
625.25,437.5316429,679.7388458,4375.316429
625.5,437.5316429,679.7388458,4375.316429
625.75,437.5316429,679.7388458,4375.316429
626,437.5316429,679.7388458,4375.316429
626.25,438.9995461,679.7388458,4389.995461
626.5,438.9995461,679.7388458,4389.995461
626.75,438.9995461,679.7388458,4389.995461
627,438.9995461,679.7388458,4389.995461
627.25,438.9995461,679.7388458,4389.995461
627.5,438.9995461,679.7388458,4389.995461
627.75,438.9995461,679.7388458,4389.995461
628,438.9995461,679.7388458,4389.995461
628.25,438.9995461,679.7388458,4389.995461
628.5,438.9995461,679.7388458,4389.995461
628.75,438.9995461,679.7388458,4389.995461
629,438.9995461,679.7388458,4389.995461
629.25,438.9995461,679.7388458,4389.995461
629.5,438.9995461,679.7388458,4389.995461
629.75,438.9995461,679.7388458,4389.995461
630,438.9995461,679.7388458,4389.995461
630.25,438.9995461,681.2069931,4389.995461
630.5,438.9995461,681.2069931,4389.995461
630.75,438.9995461,682.6751404,4389.995461
631,438.9995461,682.6751404,4389.995461
631.25,438.9995461,682.6751404,4389.995461
631.5,438.9995461,684.1432877,4389.995461
631.75,438.9995461,685.6114349,4389.995461
632,438.9995461,685.6114349,4389.995461
632.25,438.9995461,685.6114349,4389.995461
632.5,438.9995461,685.6114349,4389.995461
632.75,438.9995461,685.6114349,4389.995461
633,438.9995461,685.6114349,4389.995461
633.25,438.9995461,687.0795822,4389.995461
633.5,438.9995461,688.5477295,4389.995461
633.75,438.9995461,690.0158768,4389.995461
634,438.9995461,691.484024,4389.995461
634.25,438.9995461,692.9519272,4389.995461
634.5,438.9995461,692.9519272,4389.995461
634.75,438.9995461,695.8882217,4389.995461
635,438.9995461,695.8882217,4389.995461
635.25,438.9995461,695.8882217,4389.995461
635.5,438.9995461,695.8882217,4389.995461
635.75,438.9995461,695.8882217,4389.995461
636,438.9995461,695.8882217,4389.995461
636.25,438.9995461,695.8882217,4389.995461
636.5,438.9995461,695.8882217,4389.995461
636.75,438.9995461,695.8882217,4389.995461
637,440.4677734,695.8882217,4404.677734
637.25,440.4677734,695.8882217,4404.677734
637.5,440.4677734,697.3561249,4404.677734
637.75,440.4677734,697.3561249,4404.677734
638,441.9360008,697.3561249,4419.360008
638.25,441.9360008,697.3561249,4419.360008
638.5,441.9360008,697.3561249,4419.360008
638.75,441.9360008,698.824028,4419.360008
639,441.9360008,698.824028,4419.360008
639.25,443.4042282,698.824028,4434.042282
639.5,446.340683,698.824028,4463.40683
639.75,446.340683,698.824028,4463.40683
640,446.340683,698.824028,4463.40683
640.25,447.8089104,698.824028,4478.089104
640.5,447.8089104,698.824028,4478.089104
640.75,449.2771378,698.824028,4492.771378
641,449.2771378,698.824028,4492.771378
641.25,449.2771378,698.824028,4492.771378
641.5,449.2771378,698.824028,4492.771378
641.75,449.2771378,698.824028,4492.771378
642,449.2771378,698.824028,4492.771378
642.25,449.2771378,698.824028,4492.771378
642.5,449.2771378,698.824028,4492.771378
642.75,449.2771378,698.824028,4492.771378
643,452.2135925,698.824028,4522.135925
643.25,452.2135925,698.824028,4522.135925
643.5,452.2135925,700.2921753,4522.135925
643.75,453.6818199,700.2921753,4536.818199
644,453.6818199,700.2921753,4536.818199
644.25,453.6818199,700.2921753,4536.818199
644.5,453.6818199,700.2921753,4536.818199
644.75,453.6818199,700.2921753,4536.818199
645,453.6818199,700.2921753,4536.818199
645.25,453.6818199,701.7603226,4536.818199
645.5,453.6818199,703.2284698,4536.818199
645.75,453.6818199,703.2284698,4536.818199
646,453.6818199,704.6966171,4536.818199
646.25,453.6818199,704.6966171,4536.818199
646.5,453.6818199,704.6966171,4536.818199
646.75,453.6818199,706.1647644,4536.818199
647,453.6818199,706.1647644,4536.818199
647.25,453.6818199,707.6329117,4536.818199
647.5,453.6818199,707.6329117,4536.818199
647.75,453.6818199,709.1008148,4536.818199
648,453.6818199,709.1008148,4536.818199
648.25,455.1497231,709.1008148,4551.497231
648.5,455.1497231,709.1008148,4551.497231
648.75,455.1497231,709.1008148,4551.497231
649,455.1497231,709.1008148,4551.497231
649.25,455.1497231,709.1008148,4551.497231
649.5,455.1497231,710.568718,4551.497231
649.75,455.1497231,710.568718,4551.497231
650,455.1497231,710.568718,4551.497231
650.25,455.1497231,710.568718,4551.497231
650.5,455.1497231,710.568718,4551.497231
650.75,455.1497231,710.568718,4551.497231
651,455.1497231,710.568718,4551.497231
651.25,455.1497231,710.568718,4551.497231
651.5,455.1497231,710.568718,4551.497231
651.75,455.1497231,710.568718,4551.497231
652,455.1497231,710.568718,4551.497231
652.25,455.1497231,712.0366211,4551.497231
652.5,455.1497231,712.0366211,4551.497231
652.75,455.1497231,712.0366211,4551.497231
653,455.1497231,712.0366211,4551.497231
653.25,455.1497231,712.0366211,4551.497231
653.5,455.1497231,712.0366211,4551.497231
653.75,455.1497231,712.0366211,4551.497231
654,455.1497231,712.0366211,4551.497231
654.25,455.1497231,712.0366211,4551.497231
654.5,455.1497231,712.0366211,4551.497231
654.75,455.1497231,712.0366211,4551.497231
655,455.1497231,712.0366211,4551.497231
655.25,455.1497231,712.0366211,4551.497231
655.5,455.1497231,712.0366211,4551.497231
655.75,455.1497231,712.0366211,4551.497231
656,455.1497231,712.0366211,4551.497231
656.25,455.1497231,712.0366211,4551.497231
656.5,455.1497231,712.0366211,4551.497231
656.75,455.1497231,712.0366211,4551.497231
657,455.1497231,712.0366211,4551.497231
657.25,455.1497231,712.0366211,4551.497231
657.5,455.1497231,712.0366211,4551.497231
657.75,455.1497231,712.0366211,4551.497231
658,455.1497231,712.0366211,4551.497231
658.25,455.1497231,714.9729156,4551.497231
658.5,455.1497231,716.4410629,4551.497231
658.75,455.1497231,716.4410629,4551.497231
659,456.6179504,716.4410629,4566.179504
659.25,456.6179504,717.9092102,4566.179504
659.5,456.6179504,717.9092102,4566.179504
659.75,456.6179504,717.9092102,4566.179504
660,456.6179504,719.3773575,4566.179504
660.25,458.0861778,719.3773575,4580.861778
660.5,458.0861778,719.3773575,4580.861778
660.75,458.0861778,719.3773575,4580.861778
661,458.0861778,720.8455048,4580.861778
661.25,461.0226326,720.8455048,4610.226326
661.5,461.0226326,722.313652,4610.226326
661.75,461.0226326,723.7817993,4610.226326
662,462.49086,728.185997,4624.9086
662.25,462.49086,728.185997,4624.9086
662.5,462.49086,728.185997,4624.9086
662.75,463.9590874,728.185997,4639.590874
663,465.4273148,728.185997,4654.273148
663.25,465.4273148,728.185997,4654.273148
663.5,465.4273148,728.185997,4654.273148
663.75,465.4273148,729.6539001,4654.273148
664,465.4273148,729.6539001,4654.273148
664.25,465.4273148,729.6539001,4654.273148
664.5,465.4273148,729.6539001,4654.273148
664.75,465.4273148,729.6539001,4654.273148
665,466.8955421,729.6539001,4668.955421
665.25,466.8955421,729.6539001,4668.955421
665.5,466.8955421,729.6539001,4668.955421
665.75,468.3637695,731.1218033,4683.637695
666,468.3637695,731.1218033,4683.637695
666.25,468.3637695,731.1218033,4683.637695
666.5,469.8319969,731.1218033,4698.319969
666.75,469.8319969,731.1218033,4698.319969
667,469.8319969,731.1218033,4698.319969
667.25,469.8319969,731.1218033,4698.319969
667.5,469.8319969,731.1218033,4698.319969
667.75,469.8319969,731.1218033,4698.319969
668,469.8319969,731.1218033,4698.319969
668.25,469.8319969,731.1218033,4698.319969
668.5,469.8319969,731.1218033,4698.319969
668.75,469.8319969,731.1218033,4698.319969
669,469.8319969,731.1218033,4698.319969
669.25,469.8319969,731.1218033,4698.319969
669.5,469.8319969,731.1218033,4698.319969
669.75,469.8319969,731.1218033,4698.319969
670,469.8319969,732.5899506,4698.319969
670.25,469.8319969,732.5899506,4698.319969
670.5,469.8319969,732.5899506,4698.319969
670.75,471.2999001,732.5899506,4712.999001
671,471.2999001,732.5899506,4712.999001
671.25,471.2999001,732.5899506,4712.999001
671.5,471.2999001,732.5899506,4712.999001
671.75,471.2999001,732.5899506,4712.999001
672,471.2999001,734.0580978,4712.999001
672.25,471.2999001,735.5262451,4712.999001
672.5,471.2999001,735.5262451,4712.999001
672.75,471.2999001,735.5262451,4712.999001
673,471.2999001,736.9943924,4712.999001
673.25,471.2999001,736.9943924,4712.999001
673.5,471.2999001,738.4625397,4712.999001
673.75,471.2999001,738.4625397,4712.999001
674,471.2999001,738.4625397,4712.999001
674.25,471.2999001,741.3985901,4712.999001
674.5,471.2999001,741.3985901,4712.999001
674.75,471.2999001,741.3985901,4712.999001
675,471.2999001,741.3985901,4712.999001
675.25,471.2999001,741.3985901,4712.999001
675.5,471.2999001,741.3985901,4712.999001
675.75,471.2999001,741.3985901,4712.999001
676,471.2999001,741.3985901,4712.999001
676.25,471.2999001,742.8664932,4712.999001
676.5,471.2999001,742.8664932,4712.999001
676.75,471.2999001,742.8664932,4712.999001
677,471.2999001,742.8664932,4712.999001
677.25,471.2999001,742.8664932,4712.999001
677.5,471.2999001,742.8664932,4712.999001
677.75,471.2999001,742.8664932,4712.999001
678,471.2999001,742.8664932,4712.999001
678.25,471.2999001,742.8664932,4712.999001
678.5,471.2999001,742.8664932,4712.999001
678.75,471.2999001,742.8664932,4712.999001
679,471.2999001,742.8664932,4712.999001
679.25,471.2999001,742.8664932,4712.999001
679.5,471.2999001,744.3343964,4712.999001
679.75,471.2999001,744.3343964,4712.999001
680,471.2999001,744.3343964,4712.999001
680.25,471.2999001,744.3343964,4712.999001
680.5,471.2999001,744.3343964,4712.999001
680.75,471.2999001,744.3343964,4712.999001
681,471.2999001,744.3343964,4712.999001
681.25,471.2999001,744.3343964,4712.999001
681.5,471.2999001,744.3343964,4712.999001
681.75,471.2999001,744.3343964,4712.999001
682,472.7681274,744.3343964,4727.681274
682.25,472.7681274,744.3343964,4727.681274
682.5,472.7681274,744.3343964,4727.681274
682.75,474.2363548,744.3343964,4742.363548
683,474.2363548,744.3343964,4742.363548
683.25,474.2363548,744.3343964,4742.363548
683.5,477.1728096,744.3343964,4771.728096
683.75,477.1728096,744.3343964,4771.728096
684,477.1728096,744.3343964,4771.728096
684.25,477.1728096,744.3343964,4771.728096
684.5,478.641037,744.3343964,4786.41037
684.75,478.641037,744.3343964,4786.41037
685,480.1092644,744.3343964,4801.092644
685.25,480.1092644,745.8025436,4801.092644
685.5,480.1092644,745.8025436,4801.092644
685.75,481.5774918,747.2706909,4815.774918
686,481.5774918,748.7388382,4815.774918
686.25,481.5774918,748.7388382,4815.774918
686.5,481.5774918,748.7388382,4815.774918
686.75,481.5774918,750.2069855,4815.774918
687,481.5774918,750.2069855,4815.774918
687.25,483.0457191,751.6751328,4830.457191
687.5,483.0457191,751.6751328,4830.457191
687.75,483.0457191,751.6751328,4830.457191
688,484.5139465,753.14328,4845.139465
688.25,484.5139465,754.6114273,4845.139465
688.5,485.9821739,754.6114273,4859.821739
688.75,485.9821739,757.5477219,4859.821739
689,485.9821739,757.5477219,4859.821739
689.25,485.9821739,759.0158691,4859.821739
689.5,485.9821739,759.0158691,4859.821739
689.75,485.9821739,759.0158691,4859.821739
690,485.9821739,759.0158691,4859.821739
690.25,485.9821739,759.0158691,4859.821739
690.5,485.9821739,760.4837723,4859.821739
690.75,485.9821739,760.4837723,4859.821739
691,485.9821739,760.4837723,4859.821739
691.25,485.9821739,760.4837723,4859.821739
691.5,485.9821739,760.4837723,4859.821739
691.75,485.9821739,760.4837723,4859.821739
692,485.9821739,760.4837723,4859.821739
692.25,485.9821739,760.4837723,4859.821739
692.5,485.9821739,760.4837723,4859.821739
692.75,485.9821739,760.4837723,4859.821739
693,487.4500771,760.4837723,4874.500771
693.25,487.4500771,760.4837723,4874.500771
693.5,487.4500771,761.9516754,4874.500771
693.75,487.4500771,761.9516754,4874.500771
694,487.4500771,761.9516754,4874.500771
694.25,487.4500771,763.4195786,4874.500771
694.5,487.4500771,763.4195786,4874.500771
694.75,487.4500771,763.4195786,4874.500771
695,487.4500771,763.4195786,4874.500771
695.25,487.4500771,763.4195786,4874.500771
695.5,487.4500771,763.4195786,4874.500771
695.75,487.4500771,763.4195786,4874.500771
696,487.4500771,763.4195786,4874.500771
696.25,487.4500771,763.4195786,4874.500771
696.5,487.4500771,763.4195786,4874.500771
696.75,487.4500771,763.4195786,4874.500771
697,487.4500771,763.4195786,4874.500771
697.25,487.4500771,763.4195786,4874.500771
697.5,487.4500771,763.4195786,4874.500771
697.75,487.4500771,763.4195786,4874.500771
698,487.4500771,763.4195786,4874.500771
698.25,487.4500771,763.4195786,4874.500771
698.5,487.4500771,763.4195786,4874.500771
698.75,487.4500771,763.4195786,4874.500771
699,487.4500771,763.4195786,4874.500771
699.25,487.4500771,763.4195786,4874.500771
699.5,487.4500771,763.4195786,4874.500771
699.75,487.4500771,763.4195786,4874.500771
700,487.4500771,764.8877258,4874.500771
700.25,487.4500771,764.8877258,4874.500771
700.5,487.4500771,764.8877258,4874.500771
700.75,487.4500771,764.8877258,4874.500771
701,487.4500771,764.8877258,4874.500771
701.25,487.4500771,764.8877258,4874.500771
701.5,487.4500771,764.8877258,4874.500771
701.75,487.4500771,767.8240204,4874.500771
702,487.4500771,767.8240204,4874.500771
702.25,487.4500771,770.7603149,4874.500771
702.5,487.4500771,772.2284622,4874.500771
702.75,487.4500771,772.2284622,4874.500771
703,487.4500771,772.2284622,4874.500771
703.25,487.4500771,772.2284622,4874.500771
703.5,487.4500771,772.2284622,4874.500771
703.75,487.4500771,772.2284622,4874.500771
704,487.4500771,772.2284622,4874.500771
704.25,487.4500771,772.2284622,4874.500771
704.5,487.4500771,772.2284622,4874.500771
704.75,487.4500771,773.6963654,4874.500771
705,487.4500771,773.6963654,4874.500771
705.25,487.4500771,773.6963654,4874.500771
705.5,487.4500771,775.1642685,4874.500771
705.75,,775.1642685,4874.497231
706,,775.1642685,4874.497231
706.25,,775.1642685,4874.497231
706.5,,775.1642685,4874.497231
706.75,,775.1642685,4874.497231
707,,775.1642685,4874.497231
707.25,,775.1642685,4874.497231
707.5,,775.1642685,4874.497231
707.75,,775.1642685,4874.497231
708,,775.1642685,4874.497231
708.25,,775.1642685,4874.497231
708.5,,775.1642685,4874.497231
708.75,,775.1642685,4874.497231
709,,775.1642685,4874.497231
709.25,,775.1642685,4874.497231
709.5,,776.6321716,4874.497231
709.75,,776.6321716,4874.497231
710,,776.6321716,4874.497231
710.25,,776.6321716,4874.497231
710.5,,776.6321716,4874.497231
710.75,,776.6321716,4874.497231
711,,776.6321716,4874.497231
711.25,,776.6321716,4874.497231
711.5,,776.6321716,4874.497231
711.75,,776.6321716,4874.497231
712,,776.6321716,4874.497231
712.25,,776.6321716,4874.497231
712.5,,776.6321716,4874.497231
712.75,,776.6321716,4874.497231
713,,776.6321716,4874.497231
713.25,,776.6321716,4874.497231
713.5,,776.6321716,4874.497231
713.75,,776.6321716,4874.497231
714,,776.6321716,4874.497231
714.25,,776.6321716,4874.497231
714.5,,776.6321716,4874.497231
714.75,,779.5684662,4874.497231
715,,779.5684662,4874.497231
715.25,,779.5684662,4889.179504
715.5,,779.5684662,4889.179504
715.75,,779.5684662,4889.179504
716,,781.0366135,4889.179504
716.25,,782.5047607,4889.179504
716.5,,782.5047607,4903.861778
716.75,,783.972908,4903.861778
717,,783.972908,4903.861778
717.25,,783.972908,4903.861778
717.5,,783.972908,4933.226326
717.75,,783.972908,4933.226326
718,,788.3773499,4933.226326
718.25,,789.8454971,4947.9086
718.5,,791.3136444,4947.9086
718.75,,791.3136444,4947.9086
719,,792.7815475,4962.590874
719.25,,792.7815475,4977.273148
719.5,,792.7815475,4977.273148
719.75,,792.7815475,4977.273148
720,,792.7815475,4977.273148
720.25,,792.7815475,4977.273148
720.5,,792.7815475,4977.273148
720.75,,792.7815475,4977.273148
721,,792.7815475,4977.273148
721.25,,792.7815475,4991.955421
721.5,,792.7815475,4991.955421
721.75,,794.2494507,4991.955421
722,,794.2494507,5006.637695
722.25,,794.2494507,5006.637695
722.5,,795.7173538,5006.637695
722.75,,795.7173538,5021.319969
723,,795.7173538,5021.319969
723.25,,795.7173538,5021.319969
723.5,,795.7173538,5021.319969
723.75,,795.7173538,5021.319969
724,,795.7173538,5021.319969
724.25,,795.7173538,5021.319969
724.5,,795.7173538,5021.319969
724.75,,795.7173538,5021.319969
725,,795.7173538,5021.319969
725.25,,795.7173538,5021.319969
725.5,,795.7173538,5021.319969
725.75,,795.7173538,5021.319969
726,,795.7173538,5021.319969
726.25,,795.7173538,5021.319969
726.5,,795.7173538,5021.319969
726.75,,795.7173538,5021.319969
727,,795.7173538,5035.999001
727.25,,795.7173538,5035.999001
727.5,,795.7173538,5035.999001
727.75,,795.7173538,5035.999001
728,,795.7173538,5035.999001
728.25,,795.7173538,5035.999001
728.5,,797.1855011,5035.999001
728.75,,797.1855011,5035.999001
729,,797.1855011,5035.999001
729.25,,797.1855011,5035.999001
729.5,,797.1855011,5035.999001
729.75,,798.6536484,5035.999001
730,,798.6536484,5035.999001
730.25,,803.0580902,5035.999001
730.5,,804.5262375,5035.999001
730.75,,804.5262375,5035.999001
731,,804.5262375,5035.999001
731.25,,804.5262375,5035.999001
731.5,,804.5262375,5035.999001
731.75,,804.5262375,5035.999001
732,,804.5262375,5035.999001
732.25,,804.5262375,5035.999001
732.5,,804.5262375,5035.999001
732.75,,804.5262375,5035.999001
733,,804.5262375,5035.999001
733.25,,805.9941406,5035.999001
733.5,,805.9941406,5035.999001
733.75,,805.9941406,5035.999001
734,,807.4620438,5035.999001
734.25,,807.4620438,5035.999001
734.5,,807.4620438,5035.999001
734.75,,807.4620438,5035.999001
735,,807.4620438,5035.999001
735.25,,807.4620438,5035.999001
735.5,,807.4620438,5035.999001
735.75,,807.4620438,5035.999001
736,,807.4620438,5035.999001
736.25,,807.4620438,5035.999001
736.5,,807.4620438,5035.999001
736.75,,807.4620438,5035.999001
737,,808.9299469,5035.999001
737.25,,808.9299469,5035.999001
737.5,,808.9299469,5035.999001
737.75,,808.9299469,5035.999001
738,,808.9299469,5035.999001
738.25,,808.9299469,5050.681274
738.5,,808.9299469,5050.681274
738.75,,808.9299469,5050.681274
739,,808.9299469,5065.363548
739.25,,808.9299469,5065.363548
739.5,,808.9299469,5065.363548
739.75,,808.9299469,5094.728096
740,,808.9299469,5094.728096
740.25,,808.9299469,5094.728096
740.5,,808.9299469,5094.728096
740.75,,808.9299469,5109.41037
741,,808.9299469,5109.41037
741.25,,808.9299469,5124.092644
741.5,,808.9299469,5124.092644
741.75,,808.9299469,5124.092644
742,,808.9299469,5138.774918
742.25,,808.9299469,5138.774918
742.5,,808.9299469,5138.774918
742.75,,808.9299469,5138.774918
743,,811.8662415,5138.774918
743.25,,813.3343887,5138.774918
743.5,,813.3343887,5153.457191
743.75,,814.802536,5153.457191
744,,816.2706833,5153.457191
744.25,,816.2706833,5168.139465
744.5,,816.2706833,5168.139465
744.75,,816.2706833,5182.821739
745,,816.2706833,5182.821739
745.25,,816.2706833,5182.821739
745.5,,817.7388306,5182.821739
745.75,,820.6751251,5182.821739
746,,822.1432724,5182.821739
746.25,,823.6114197,5182.821739
746.5,,823.6114197,5182.821739
746.75,,825.0793228,5182.821739
747,,825.0793228,5182.821739
747.25,,825.0793228,5182.821739
747.5,,825.0793228,5182.821739
747.75,,825.0793228,5182.821739
748,,825.0793228,5182.821739
748.25,,825.0793228,5182.821739
748.5,,825.0793228,5182.821739
748.75,,825.0793228,5182.821739
749,,825.0793228,5182.821739
749.25,,826.547226,5197.500771
749.5,,826.547226,5197.500771
749.75,,826.547226,5197.500771
750,,828.0151291,5197.500771
750.25,,828.0151291,5197.500771
750.5,,828.0151291,5197.500771
750.75,,828.0151291,5197.500771
751,,828.0151291,5197.500771
751.25,,828.0151291,5197.500771
751.5,,828.0151291,5197.500771
751.75,,828.0151291,5197.500771
752,,828.0151291,5197.500771
752.25,,828.0151291,5197.500771
752.5,,828.0151291,5197.500771
752.75,,828.0151291,5197.500771
753,,828.0151291,5197.500771
753.25,,828.0151291,5197.500771
753.5,,828.0151291,5197.500771
753.75,,828.0151291,5197.500771
754,,828.0151291,5197.500771
754.25,,828.0151291,5197.500771
754.5,,828.0151291,5197.500771
754.75,,828.0151291,5197.500771
755,,828.0151291,5197.500771
755.25,,828.0151291,5197.500771
755.5,,828.0151291,5197.500771
755.75,,828.0151291,5197.500771
756,,828.0151291,5197.500771
756.25,,828.0151291,5197.500771
756.5,,829.4832764,5197.500771
756.75,,829.4832764,5197.500771
757,,829.4832764,5197.500771
757.25,,832.4195709,5197.500771
757.5,,833.8877182,5197.500771
757.75,,833.8877182,5197.500771
758,,836.8240128,5197.500771
758.25,,836.8240128,5197.500771
758.5,,836.8240128,5197.500771
758.75,,836.8240128,5197.500771
759,,836.8240128,5197.500771
759.25,,836.8240128,5197.500771
759.5,,836.8240128,5197.500771
759.75,,836.8240128,5197.500771
760,,838.2919159,5197.500771
760.25,,838.2919159,5197.500771
760.5,,838.2919159,5197.500771
760.75,,838.2919159,5197.500771
761,,838.2919159,5197.500771
761.25,,839.759819,5197.500771
761.5,,839.759819,5197.500771
761.75,,839.759819,5197.500771
762,,839.759819,5520.497231
762.25,,839.759819,5520.497231
762.5,,839.759819,5520.497231
762.75,,839.759819,5520.497231
763,,839.759819,5520.497231
763.25,,839.759819,5520.497231
763.5,,839.759819,5520.497231
763.75,,839.759819,5520.497231
764,,839.759819,5520.497231
764.25,,839.759819,5520.497231
764.5,,839.759819,5520.497231
764.75,,841.2277222,5520.497231
765,,841.2277222,5520.497231
765.25,,841.2277222,5520.497231
765.5,,841.2277222,5520.497231
765.75,,841.2277222,5520.497231
766,,841.2277222,5520.497231
766.25,,841.2277222,5520.497231
766.5,,841.2277222,5520.497231
766.75,,841.2277222,5520.497231
767,,841.2277222,5520.497231
767.25,,841.2277222,5520.497231
767.5,,841.2277222,5520.497231
767.75,,841.2277222,5520.497231
768,,841.2277222,5520.497231
768.25,,841.2277222,5520.497231
768.5,,841.2277222,5520.497231
768.75,,841.2277222,5520.497231
769,,841.2277222,5520.497231
769.25,,841.2277222,5520.497231
769.5,,841.2277222,5520.497231
769.75,,844.1640167,5520.497231
770,,844.1640167,5520.497231
770.25,,844.1640167,5520.497231
770.5,,844.1640167,5520.497231
770.75,,845.632164,5520.497231
771,,845.632164,5520.497231
771.25,,847.1003113,5520.497231
771.5,,847.1003113,5535.179504
771.75,,848.5684586,5535.179504
772,,848.5684586,5535.179504
772.25,,848.5684586,5535.179504
772.5,,850.0366058,5535.179504
772.75,,850.0366058,5549.861778
773,,850.0366058,5549.861778
773.25,,850.0366058,5549.861778
773.5,,851.5047531,5549.861778
773.75,,852.9729004,5579.226326
774,,852.9729004,5579.226326
774.25,,855.9091949,5579.226326
774.5,,855.9091949,5593.9086
774.75,,855.9091949,5593.9086
775,,855.9091949,5593.9086
775.25,,857.3770981,5608.590874
775.5,,857.3770981,5623.273148
775.75,,857.3770981,5623.273148
776,,857.3770981,5623.273148
776.25,,857.3770981,5623.273148
776.5,,857.3770981,5623.273148
776.75,,857.3770981,5623.273148
777,,857.3770981,5623.273148
777.25,,857.3770981,5623.273148
777.5,,857.3770981,5637.955421
777.75,,857.3770981,5637.955421
778,,857.3770981,5637.955421
778.25,,858.8450012,5652.637695
778.5,,858.8450012,5652.637695
778.75,,858.8450012,5652.637695
779,,860.3129044,5667.319969
779.25,,860.3129044,5667.319969
779.5,,860.3129044,5667.319969
779.75,,860.3129044,5667.319969
780,,860.3129044,5667.319969
780.25,,860.3129044,5667.319969
780.5,,860.3129044,5667.319969
780.75,,860.3129044,5667.319969
781,,860.3129044,5667.319969
781.25,,860.3129044,5667.319969
781.5,,860.3129044,5667.319969
781.75,,860.3129044,5667.319969
782,,860.3129044,5667.319969
782.25,,860.3129044,5667.319969
782.5,,860.3129044,5667.319969
782.75,,860.3129044,5667.319969
783,,860.3129044,5667.319969
783.25,,860.3129044,5681.999001
783.5,,860.3129044,5681.999001
783.75,,860.3129044,5681.999001
784,,860.3129044,5681.999001
784.25,,861.7810516,5681.999001
784.5,,861.7810516,5681.999001
784.75,,861.7810516,5681.999001
785,,861.7810516,5681.999001
785.25,,861.7810516,5681.999001
785.5,,861.7810516,5681.999001
785.75,,861.7810516,5681.999001
786,,863.2491989,5681.999001
786.25,,863.2491989,5681.999001
786.5,,866.1854935,5681.999001
786.75,,869.121788,5681.999001
787,,869.121788,5681.999001
787.25,,869.121788,5681.999001
787.5,,869.121788,5681.999001
787.75,,869.121788,5681.999001
788,,869.121788,5681.999001
788.25,,869.121788,5681.999001
788.5,,869.121788,5681.999001
788.75,,869.121788,5681.999001
789,,869.121788,5681.999001
789.25,,869.121788,5681.999001
789.5,,869.121788,5681.999001
789.75,,869.121788,5681.999001
790,,869.121788,5681.999001
790.25,,870.5896912,5681.999001
790.5,,870.5896912,5681.999001
790.75,,870.5896912,5681.999001
791,,872.0575943,5681.999001
791.25,,872.0575943,5681.999001
791.5,,872.0575943,5681.999001
791.75,,872.0575943,5681.999001
792,,872.0575943,5681.999001
792.25,,872.0575943,5681.999001
792.5,,872.0575943,5681.999001
792.75,,872.0575943,5681.999001
793,,872.0575943,5681.999001
793.25,,872.0575943,5681.999001
793.5,,872.0575943,5681.999001
793.75,,872.0575943,5681.999001
794,,872.0575943,5681.999001
794.25,,872.0575943,5681.999001
794.5,,873.5254974,5696.681274
794.75,,873.5254974,5696.681274
795,,873.5254974,5696.681274
795.25,,873.5254974,5711.363548
795.5,,873.5254974,5711.363548
795.75,,873.5254974,5711.363548
796,,873.5254974,5740.728096
796.25,,873.5254974,5740.728096
796.5,,873.5254974,5740.728096
796.75,,873.5254974,5740.728096
797,,873.5254974,5755.41037
797.25,,873.5254974,5755.41037
797.5,,873.5254974,5770.092644
797.75,,873.5254974,5770.092644
798,,873.5254974,5770.092644
798.25,,873.5254974,5784.774918
798.5,,873.5254974,5784.774918
798.75,,873.5254974,5784.774918
799,,873.5254974,5784.774918
799.25,,873.5254974,5784.774918
799.5,,873.5254974,5784.774918
799.75,,873.5254974,5799.457191
800,,874.9936447,5799.457191
800.25,,876.461792,5799.457191
800.5,,876.461792,5814.139465
800.75,,876.461792,5814.139465
801,,879.3980865,5828.821739
801.25,,879.3980865,5828.821739
801.5,,879.3980865,5828.821739
801.75,,879.3980865,
802,,880.8662338,
802.25,,880.8662338,
802.5,,880.8662338,
802.75,,883.8025284,
803,,883.8025284,
803.25,,886.7388229,
803.5,,889.6748734,
803.75,,889.6748734,
804,,889.6748734,
804.25,,889.6748734,
804.5,,889.6748734,
804.75,,889.6748734,
805,,889.6748734,
805.25,,889.6748734,
805.5,,889.6748734,
805.75,,889.6748734,
806,,889.6748734,
806.25,,889.6748734,
806.5,,891.1427765,
806.75,,891.1427765,
807,,891.1427765,
807.25,,892.6106796,
807.5,,892.6106796,
807.75,,892.6106796,
808,,892.6106796,
808.25,,892.6106796,
808.5,,892.6106796,
808.75,,892.6106796,
809,,892.6106796,
809.25,,892.6106796,
809.5,,892.6106796,
809.75,,892.6106796,
810,,892.6106796,
810.25,,892.6106796,
810.5,,892.6106796,
810.75,,892.6106796,
811,,892.6106796,
811.25,,892.6106796,
811.5,,892.6106796,
811.75,,892.6106796,
812,,892.6106796,
812.25,,892.6106796,
812.5,,892.6106796,
812.75,,892.6106796,
813,,894.0788269,
813.25,,894.0788269,
813.5,,894.0788269,
813.75,,894.0788269,
814,,894.0788269,
814.25,,897.0151215,
814.5,,898.4832687,
814.75,,899.951416,
815,,901.4195633,
815.25,,901.4195633,
815.5,,901.4195633,
815.75,,901.4195633,
816,,902.8874664,
816.25,,902.8874664,
816.5,,902.8874664,
816.75,,902.8874664,
817,,902.8874664,
817.25,,902.8874664,
817.5,,902.8874664,
817.75,,904.3553696,
818,,904.3553696,
818.25,,904.3553696,
818.5,,904.3553696,
818.75,,904.3553696,
819,,904.3553696,
819.25,,904.3553696,
819.5,,904.3553696,
819.75,,904.3553696,
820,,904.3553696,
820.25,,904.3553696,
820.5,,904.3553696,
820.75,,904.3553696,
821,,904.3553696,
821.25,,904.3553696,
821.5,,904.3553696,
821.75,,904.3553696,
822,,905.8232727,
822.25,,905.8232727,
822.5,,905.8232727,
822.75,,905.8232727,
823,,905.8232727,
823.25,,905.8232727,
823.5,,905.8232727,
823.75,,905.8232727,
824,,905.8232727,
824.25,,905.8232727,
824.5,,905.8232727,
824.75,,905.8232727,
825,,905.8232727,
825.25,,905.8232727,
825.5,,905.8232727,
825.75,,905.8232727,
826,,905.8232727,
826.25,,905.8232727,
826.5,,905.8232727,
826.75,,905.8232727,
827,,907.29142,
827.25,,907.29142,
827.5,,908.7595673,
827.75,,908.7595673,
828,,908.7595673,
828.25,,910.2277145,
828.5,,911.6958618,
828.75,,913.1640091,
829,,913.1640091,
829.25,,913.1640091,
829.5,,913.1640091,
829.75,,916.1003036,
830,,916.1003036,
830.25,,916.1003036,
830.5,,917.5684509,
830.75,,919.0365982,
831,,920.5047455,
831.25,,920.5047455,
831.5,,920.5047455,
831.75,,920.5047455,
832,,921.9726486,
832.25,,921.9726486,
832.5,,921.9726486,
832.75,,921.9726486,
833,,921.9726486,
833.25,,921.9726486,
833.5,,921.9726486,
833.75,,921.9726486,
834,,923.4405518,
834.25,,923.4405518,
834.5,,924.9084549,
834.75,,924.9084549,
835,,924.9084549,
835.25,,924.9084549,
835.5,,924.9084549,
835.75,,924.9084549,
836,,924.9084549,
836.25,,924.9084549,
836.5,,924.9084549,
836.75,,924.9084549,
837,,924.9084549,
837.25,,924.9084549,
837.5,,924.9084549,
837.75,,924.9084549,
838,,924.9084549,
838.25,,924.9084549,
838.5,,924.9084549,
838.75,,924.9084549,
839,,924.9084549,
839.25,,924.9084549,
839.5,,924.9084549,
839.75,,924.9084549,
840,,924.9084549,
840.25,,924.9084549,
840.5,,924.9084549,
840.75,,926.3766022,
841,,926.3766022,
841.25,,926.3766022,
841.5,,926.3766022,
841.75,,926.3766022,
842,,926.3766022,
842.25,,929.3128967,
842.5,,929.3128967,
842.75,,930.781044,
843,,933.7173386,
843.25,,933.7173386,
843.5,,933.7173386,
843.75,,933.7173386,
844,,933.7173386,
844.25,,933.7173386,
844.5,,933.7173386,
844.75,,933.7173386,
845,,933.7173386,
845.25,,933.7173386,
845.5,,933.7173386,
845.75,,933.7173386,
846,,933.7173386,
846.25,,933.7173386,
846.5,,935.1852417,
846.75,,935.1852417,
847,,936.6531448,
847.25,,936.6531448,
847.5,,936.6531448,
847.75,,936.6531448,
848,,936.6531448,
848.25,,936.6531448,
848.5,,936.6531448,
848.75,,936.6531448,
849,,936.6531448,
849.25,,936.6531448,
849.5,,936.6531448,
849.75,,936.6531448,
850,,938.121048,
850.25,,938.121048,
850.5,,938.121048,
850.75,,938.121048,
851,,938.121048,
851.25,,938.121048,
851.5,,938.121048,
851.75,,938.121048,
852,,938.121048,
852.25,,938.121048,
852.5,,938.121048,
852.75,,938.121048,
853,,938.121048,
853.25,,938.121048,
853.5,,938.121048,
853.75,,938.121048,
854,,938.121048,
854.25,,938.121048,
854.5,,938.121048,
854.75,,938.121048,
855,,938.121048,
855.25,,938.121048,
855.5,,939.5891953,
855.75,,941.0573425,
856,,941.0573425,
856.25,,941.0573425,
856.5,,941.0573425,
856.75,,942.5254898,
857,,943.9936371,
857.25,,945.4617844,
857.5,,945.4617844,
857.75,,945.4617844,
858,,945.4617844,
858.25,,945.4617844,
858.5,,945.4617844,
858.75,,949.8662262,
859,,949.8662262,
859.25,,952.8025208,
859.5,,952.8025208,
859.75,,952.8025208,
860,,952.8025208,
860.25,,952.8025208,
860.5,,952.8025208,
860.75,,952.8025208,
861,,952.8025208,
861.25,,952.8025208,
861.5,,952.8025208,
861.75,,952.8025208,
862,,952.8025208,
862.25,,954.2704239,
862.5,,954.2704239,
862.75,,954.2704239,
863,,954.2704239,
863.25,,954.2704239,
863.5,,954.2704239,
863.75,,954.2704239,
864,,954.2704239,
864.25,,955.738327,
864.5,,955.738327,
864.75,,955.738327,
865,,955.738327,
865.25,,957.2062302,
865.5,,957.2062302,
865.75,,957.2062302,
866,,957.2062302,
866.25,,957.2062302,
866.5,,957.2062302,
866.75,,957.2062302,
867,,957.2062302,
867.25,,957.2062302,
867.5,,957.2062302,
867.75,,957.2062302,
868,,957.2062302,
868.25,,957.2062302,
868.5,,957.2062302,
868.75,,957.2062302,
869,,957.2062302,
869.25,,957.2062302,
869.5,,957.2062302,
869.75,,957.2062302,
870,,957.2062302,
870.25,,957.2062302,
870.5,,957.2062302,
870.75,,957.2062302,
871,,958.6743774,
871.25,,958.6743774,
871.5,,958.6743774,
871.75,,960.1425247,
872,,960.1425247,
872.25,,961.610672,
872.5,,964.5469666,
872.75,,966.0151138,
873,,966.0151138,
873.25,,966.0151138,
873.5,,966.0151138,
873.75,,966.0151138,
874,,966.0151138,
874.25,,966.0151138,
874.5,,966.0151138,
874.75,,966.0151138,
875,,967.483017,
875.25,,967.483017,
875.5,,967.483017,
875.75,,967.483017,
876,,968.9509201,
876.25,,968.9509201,
876.5,,968.9509201,
876.75,,968.9509201,
877,,968.9509201,
877.25,,968.9509201,
877.5,,968.9509201,
877.75,,968.9509201,
878,,968.9509201,
878.25,,968.9509201,
878.5,,968.9509201,
878.75,,968.9509201,
879,,968.9509201,
879.25,,970.4188232,
879.5,,970.4188232,
879.75,,970.4188232,
880,,970.4188232,
880.25,,970.4188232,
880.5,,970.4188232,
880.75,,970.4188232,
881,,970.4188232,
881.25,,970.4188232,
881.5,,970.4188232,
881.75,,970.4188232,
882,,970.4188232,
882.25,,970.4188232,
882.5,,970.4188232,
882.75,,970.4188232,
883,,970.4188232,
883.25,,970.4188232,
883.5,,970.4188232,
883.75,,970.4188232,
884,,970.4188232,
884.25,,970.4188232,
884.5,,970.4188232,
884.75,,970.4188232,
885,,970.4188232,
885.25,,970.4188232,
885.5,,970.4188232,
885.75,,970.4188232,
886,,970.4188232,
886.25,,970.4188232,
886.5,,970.4188232,
886.75,,970.4188232,
887,,970.4188232,
887.25,,970.4188232,
887.5,,970.4188232,
887.75,,970.4188232,
888,,970.4188232,
888.25,,970.4188232,
888.5,,970.4188232,
888.75,,970.4188232,
889,,970.4188232,
889.25,,970.4188232,
889.5,,970.4188232,
889.75,,970.4188232,
890,,970.4188232,
890.25,,970.4188232,
890.5,,970.4188232,
890.75,,970.4188232,
891,,970.4188232,
891.25,,970.4188232,


==> data/RQ7/acc-cifar10.csv <==
round,100C,200C
1,0.214,0.1897
2,0.2896,0.241
3,0.3007,0.2698
4,0.3293,0.2764
5,0.3473,0.2698
6,0.3656,0.305
7,0.3752,0.3041
8,0.3911,0.3345
9,0.4005,0.3328
10,0.413,0.3336
11,0.4177,0.3359
12,0.432,0.3494
13,0.4354,0.3512
14,0.4444,0.353
15,0.4558,0.3606
16,0.4655,0.3788
17,0.4649,0.373
18,0.4759,0.3928
19,0.477,0.3855
20,0.4847,0.4005
21,0.4854,0.3991
22,0.4959,0.4081
23,0.4983,0.4114
24,0.5063,0.4178
25,0.5056,0.4206
26,0.5162,0.4298
27,0.5182,0.4271
28,0.5271,0.437
29,0.5226,0.4387
30,0.5324,0.444
31,0.5321,0.4395
32,0.5414,0.4491
33,0.5408,0.4439
34,0.5481,0.4535
35,0.5492,0.4511
36,0.5568,0.456
37,0.5561,0.4601
38,0.5643,0.4585
39,0.5622,0.4604
40,0.5687,0.4672
41,0.568,0.4694
42,0.5749,0.4777
43,0.5728,0.4787
44,0.5796,0.4866
45,0.5818,0.4859
46,0.587,0.4931
47,0.5868,0.4931
48,0.5922,0.4955
49,0.5929,0.4981
50,0.5957,0.4946
51,0.5991,0.4965
52,0.6024,0.4975
53,0.603,0.5014
54,0.6058,0.506
55,0.6045,0.5078
56,0.6088,0.511
57,0.6078,0.5107
58,0.6135,0.5153
59,0.6167,0.5135
60,0.6201,0.5194
61,0.618,0.5178
62,0.6226,0.5228
63,0.6215,0.5235
64,0.6258,0.5282
65,0.6235,0.5274
66,0.6277,0.5329
67,0.6254,0.533
68,0.6344,0.5387
69,0.6285,0.5395
70,0.6347,0.5418
71,0.6311,0.5429
72,0.64,0.5445
73,0.6368,0.5446
74,0.646,0.5478
75,0.6428,0.5473
76,0.6475,0.552
77,0.6459,0.5508
78,0.6513,0.5535
79,0.6465,0.5555
80,0.6495,0.5555
81,0.6462,0.5584
82,0.6534,0.56
83,0.6518,0.5627
84,0.6559,0.5638
85,0.6533,0.563
86,0.658,0.5652
87,0.6568,0.5665
88,0.6593,0.571
89,0.6575,0.572
90,0.6618,0.5752
91,0.6597,0.5769
92,0.6647,0.5785
93,0.6602,0.579
94,0.6656,0.5808
95,0.6631,0.5767
96,0.6662,0.5827
97,0.6649,0.5779
98,0.6689,0.5827
99,0.6678,0.5819
100,0.6688,0.5845
101,0.6702,0.5844
102,0.6717,0.5888
103,0.673,0.5886
104,0.6728,0.5938
105,0.6719,0.591
106,0.6762,0.5954
107,0.6773,0.5931
108,0.6784,0.5992
109,0.6772,0.5972
110,0.6797,0.6021
111,0.6799,0.5993
112,0.6815,0.6033
113,0.6802,0.603
114,0.6855,0.6023
115,0.6835,0.6083
116,0.6847,0.6077
117,0.6864,0.6151
118,0.6853,0.6134
119,0.6864,0.6185
120,0.6901,0.6195
121,0.6894,0.6238
122,0.6919,0.6223
123,0.6912,0.6249
124,0.6927,0.6221
125,0.6931,0.6261
126,0.693,0.6215
127,0.6934,0.6233
128,0.6957,0.6178
129,0.6956,0.6149
130,0.6952,0.6128
131,0.6949,0.617
132,0.6966,0.6148
133,0.6957,0.6252
134,0.6994,0.6201
135,0.6998,0.627
136,0.7012,0.6213
137,0.7013,0.6292
138,0.7027,0.6263
139,0.7017,0.6314
140,0.7022,0.6285
141,0.7036,0.6316
142,0.705,0.6333
143,0.7041,0.6353
144,0.7033,0.6347
145,0.7052,0.6389
146,0.7062,0.6379
147,0.7066,0.639
148,0.7056,0.6393
149,0.7046,0.639
150,0.7087,0.643
151,0.7065,0.6384
152,0.7095,0.6438
153,0.7069,0.639
154,0.7099,0.6437
155,0.7089,0.6402
156,0.7096,0.641
157,0.709,0.6392
158,0.7072,0.6416
159,0.7083,0.6401
160,0.7108,0.6436
161,0.7084,0.6414
162,0.7122,0.6451
163,0.7102,0.6449
164,0.7123,0.6464
165,0.7107,0.6492
166,0.7139,0.6481
167,0.7119,0.6498
168,0.7142,0.6481
169,0.7127,0.6504
170,0.7153,0.6461
171,0.7121,0.6461
172,0.7161,0.6458
173,0.7136,0.646
174,0.7162,0.6487
175,0.715,0.6469
176,0.7182,0.6488
177,0.7149,0.6481
178,0.7153,0.6504
179,0.7157,0.6499
180,0.7187,0.6518
181,0.718,0.6541
182,0.7192,0.655
183,0.7165,0.6564
184,0.7199,0.6584
185,0.718,0.6583
186,0.7187,0.6595
187,0.7179,0.6596
188,0.7198,0.6612
189,0.7176,0.659
190,0.7191,0.6631
191,0.7165,0.6603
192,0.7196,0.6642
193,0.7187,0.6616
194,0.7194,0.6618
195,0.7199,0.6622
196,0.7194,0.6603
197,0.7194,0.6613
198,0.7192,0.6617
199,0.7195,0.6616
200,0.7196,0.6647


==> data/RQ7/acc-mnist.csv <==
round,500C,1000C
1,0.6998,0.7227
2,0.8167,0.8177
3,0.8314,0.8322
4,0.8321,0.8266
5,0.8466,0.8406
6,0.8415,0.836
7,0.8533,0.8473
8,0.8489,0.8482
9,0.8561,0.8539
10,0.857,0.8556
11,0.8601,0.86
12,0.8636,0.8622
13,0.8615,0.8651
14,0.8684,0.8663
15,0.8654,0.8672
16,0.8721,0.8705
17,0.869,0.8711
18,0.8746,0.8752
19,0.872,0.8734
20,0.8765,0.8769
21,0.8738,0.8761
22,0.8785,0.8785
23,0.8766,0.8777
24,0.88,0.8808
25,0.8793,0.8782
26,0.8814,0.8822
27,0.8801,0.8799
28,0.8823,0.8836
29,0.8822,0.8825
30,0.8837,0.8844
31,0.8835,0.8835
32,0.8845,0.8854
33,0.8849,0.8846
34,0.8856,0.887
35,0.8857,0.8861
36,0.8868,0.8889
37,0.8868,0.887
38,0.8883,0.8896
39,0.8883,0.8881
40,0.8896,0.8906
41,0.8894,0.889
42,0.8904,0.892
43,0.89,0.8896
44,0.892,0.8929
45,0.8907,0.8907
46,0.8929,0.8934
47,0.8916,0.8918
48,0.8938,0.894
49,0.8926,0.8926
50,0.8944,0.8947
51,0.8931,0.8936
52,0.8949,0.8954
53,0.894,0.8941
54,0.8957,0.8961
55,0.8948,0.8947
56,0.8967,0.8968
57,0.8963,0.8954
58,0.8971,0.897
59,0.8969,0.8961
60,0.8979,0.8974
61,0.8972,0.8967
62,0.8986,0.8979
63,0.8983,0.8974
64,0.8987,0.8981
65,0.899,0.8984
66,0.8989,0.8989
67,0.8997,0.8991
68,0.8999,0.8997
69,0.9002,0.8994
70,0.9006,0.9002
71,0.9004,0.8998
72,0.9011,0.9005
73,0.9013,0.9003
74,0.9017,0.9007
75,0.9017,0.9006
76,0.902,0.9012
77,0.9023,0.9011
78,0.9024,0.9014
79,0.9027,0.9015
80,0.9029,0.9017
81,0.9033,0.9023
82,0.903,0.9024
83,0.9037,0.9026
84,0.9034,0.9029
85,0.9039,0.903
86,0.904,0.9031
87,0.9041,0.9036
88,0.9049,0.9038
89,0.9046,0.9044
90,0.9051,0.9046
91,0.9052,0.9043
92,0.9055,0.9049
93,0.9057,0.9047
94,0.9058,0.9049
95,0.9061,0.9048
96,0.9063,0.9055
97,0.9063,0.9058
98,0.9061,0.9062
99,0.9065,0.9065
100,0.9065,0.9068


==> data/RQ7/acc.csv <==
ROUND,500C,1000C,100C,250C
1,0.6998,0.7227,0.6957,0.6993
2,0.8167,0.8177,0.801,0.8087
3,0.8314,0.8322,0.8397,0.8316
4,0.8321,0.8266,0.8484,0.8347
5,0.8466,0.8406,0.8506,0.8435
6,0.8415,0.836,0.8549,0.8474
7,0.8533,0.8473,0.8564,0.8502
8,0.8489,0.8482,0.8634,0.8557
9,0.8561,0.8539,0.8623,0.8555
10,0.857,0.8556,0.8693,0.861
11,0.8601,0.86,0.8679,0.8614
12,0.8636,0.8622,0.8733,0.8651
13,0.8615,0.8651,0.873,0.8667
14,0.8684,0.8663,0.8776,0.8686
15,0.8654,0.8672,0.8758,0.8707
16,0.8721,0.8705,0.8807,0.8708
17,0.869,0.8711,0.8794,0.8738
18,0.8746,0.8752,0.8824,0.8735
19,0.872,0.8734,0.8824,0.8758
20,0.8765,0.8769,0.8861,0.8763
21,0.8738,0.8761,0.8844,0.8777
22,0.8785,0.8785,0.8877,0.8777
23,0.8766,0.8777,0.8864,0.8795
24,0.88,0.8808,0.8891,0.8799
25,0.8793,0.8782,0.888,0.8818
26,0.8814,0.8822,0.8899,0.8819
27,0.8801,0.8799,0.8889,0.8834
28,0.8823,0.8836,0.8912,0.8831
29,0.8822,0.8825,0.8913,0.884
30,0.8837,0.8844,0.8928,0.884
31,0.8835,0.8835,0.8928,0.8851
32,0.8845,0.8854,0.8937,0.8852
33,0.8849,0.8846,0.8941,0.8862
34,0.8856,0.887,0.8955,0.8861
35,0.8857,0.8861,0.8951,0.8877
36,0.8868,0.8889,0.8965,0.8874
37,0.8868,0.887,0.8965,0.8889
38,0.8883,0.8896,0.8976,0.8891
39,0.8883,0.8881,0.8975,0.8885
40,0.8896,0.8906,0.8992,0.891
41,0.8894,0.889,0.8987,0.8899
42,0.8904,0.892,0.8996,0.8921
43,0.89,0.8896,0.8993,0.8913
44,0.892,0.8929,0.9002,0.8934
45,0.8907,0.8907,0.9,0.892
46,0.8929,0.8934,0.9007,0.8942
47,0.8916,0.8918,0.9007,0.8939
48,0.8938,0.894,0.9014,0.8947
49,0.8926,0.8926,0.9015,0.8948
50,0.8944,0.8947,0.9021,0.8956
51,0.8931,0.8936,0.9021,0.8957
52,0.8949,0.8954,0.9023,0.8961
53,0.894,0.8941,0.9028,0.8959
54,0.8957,0.8961,0.9032,0.8969
55,0.8948,0.8947,0.9035,0.8967
56,0.8967,0.8968,0.9034,0.8974
57,0.8963,0.8954,0.9044,0.8975
58,0.8971,0.897,0.9046,0.8975
59,0.8969,0.8961,0.9049,0.8985
60,0.8979,0.8974,0.9049,0.8978
61,0.8972,0.8967,0.9056,0.8992
62,0.8986,0.8979,0.906,0.8991
63,0.8983,0.8974,0.9058,0.9004
64,0.8987,0.8981,0.9063,0.8991
65,0.899,0.8984,0.9062,0.9007
66,0.8989,0.8989,0.9064,0.9002
67,0.8997,0.8991,0.9063,0.9012
68,0.8999,0.8997,0.9068,0.9013
69,0.9002,0.8994,0.9063,0.9018
70,0.9006,0.9002,0.9071,0.9017
71,0.9004,0.8998,0.9069,0.9029
72,0.9011,0.9005,0.9076,0.9024
73,0.9013,0.9003,0.9069,0.903
74,0.9017,0.9007,0.9078,0.9029
75,0.9017,0.9006,0.9074,0.9032
76,0.902,0.9012,0.9078,0.9033
77,0.9023,0.9011,0.9073,0.9038
78,0.9024,0.9014,0.9083,0.9038
79,0.9027,0.9015,0.9081,0.9042
80,0.9029,0.9017,0.9084,0.9042
81,0.9033,0.9023,0.9081,0.9043
82,0.903,0.9024,0.9086,0.905
83,0.9037,0.9026,0.9084,0.9046
84,0.9034,0.9029,0.9086,0.9053
85,0.9039,0.903,0.9087,0.9045
86,0.904,0.9031,0.9087,0.9056
87,0.9041,0.9036,0.909,0.9045
88,0.9049,0.9038,0.909,0.9057
89,0.9046,0.9044,0.9089,0.905
90,0.9051,0.9046,0.9095,0.9058
91,0.9052,0.9043,0.9092,0.9052
92,0.9055,0.9049,0.9099,0.906
93,0.9057,0.9047,0.909,0.9056
94,0.9058,0.9049,0.9102,0.9068
95,0.9061,0.9048,0.9094,0.9059
96,0.9063,0.9055,0.9105,0.907
97,0.9063,0.9058,0.9099,0.906
98,0.9061,0.9062,0.9107,0.9071
99,0.9065,0.9065,0.9102,0.9068
100,0.9065,0.9068,0.9113,0.9075


==> data/RQ7/loss-cifar10.csv <==
round,100C,200C
1,2.160737,2.248861
2,1.995626,2.0994
3,1.954192,2.0517
4,1.868634,1.978572
5,1.814974,1.974569
6,1.768563,1.937307
7,1.711617,1.922831
8,1.671474,1.868364
9,1.640599,1.871565
10,1.619006,1.844045
11,1.594566,1.817421
12,1.553062,1.776643
13,1.533331,1.759408
14,1.517828,1.740537
15,1.498408,1.709897
16,1.480115,1.689885
17,1.467572,1.668941
18,1.449468,1.650895
19,1.429668,1.647326
20,1.426825,1.624646
21,1.401523,1.610989
22,1.407269,1.595046
23,1.386294,1.58348
24,1.374377,1.575387
25,1.36114,1.568594
26,1.348903,1.550714
27,1.346639,1.566234
28,1.334754,1.539514
29,1.316836,1.539673
30,1.307061,1.514942
31,1.301792,1.535004
32,1.281253,1.502119
33,1.286427,1.504461
34,1.263287,1.487052
35,1.256392,1.477236
36,1.240411,1.483166
37,1.229307,1.480477
38,1.221524,1.46485
39,1.225488,1.469193
40,1.230309,1.451595
41,1.204612,1.443705
42,1.190659,1.422411
43,1.199903,1.427243
44,1.190135,1.409592
45,1.165968,1.398721
46,1.152544,1.391519
47,1.157653,1.378935
48,1.150991,1.366893
49,1.130961,1.383203
50,1.14216,1.386996
51,1.13092,1.370908
52,1.121167,1.362517
53,1.128406,1.360356
54,1.106223,1.356387
55,1.107814,1.355202
56,1.099802,1.348242
57,1.115109,1.341796
58,1.096773,1.348384
59,1.080693,1.331194
60,1.074261,1.316069
61,1.068014,1.330339
62,1.074685,1.310105
63,1.057878,1.301598
64,1.069457,1.29443
65,1.07023,1.288473
66,1.045849,1.289054
67,1.043358,1.29507
68,1.060348,1.278226
69,1.043183,1.263045
70,1.041939,1.258714
71,1.038575,1.261484
72,1.031117,1.261723
73,1.027104,1.248468
74,1.02184,1.244241
75,1.017728,1.232638
76,1.016491,1.238517
77,1.015014,1.243283
78,1.009648,1.216134
79,1.004323,1.234684
80,0.997664,1.221567
81,1.001421,1.215269
82,0.99935,1.211905
83,0.986807,1.211622
84,1.002762,1.22147
85,0.993146,1.206822
86,0.991247,1.212992
87,0.984538,1.189261
88,0.9849,1.201099
89,0.977043,1.184123
90,0.969142,1.18678
91,0.982301,1.167727
92,0.981182,1.176292
93,0.994137,1.164305
94,0.958807,1.163954
95,0.974727,1.16807
96,0.971397,1.17518
97,0.955183,1.169137
98,0.965986,1.158947
99,0.963722,1.14849
100,0.966584,1.154895
101,0.943618,1.147178
102,0.944455,1.14996
103,0.949581,1.14294
104,0.951768,1.126225
105,0.94763,1.129268
106,0.951953,1.127607
107,0.940904,1.144587
108,0.947785,1.125483
109,0.948895,1.128179
110,0.934759,1.112418
111,0.942551,1.117578
112,0.94626,1.133423
113,0.943091,1.114671
114,0.933311,1.121072
115,0.939682,1.111062
116,0.933562,1.107781
117,0.927399,1.103394
118,0.940986,1.094017
119,0.925832,1.098463
120,0.927099,1.09732
121,0.923627,1.088229
122,0.913857,1.077429
123,0.939179,1.066785
124,0.94347,1.083881
125,0.913757,1.08108
126,0.916714,1.072697
127,0.921242,1.085656
128,0.909506,1.090827
129,0.92192,1.0919
130,0.906684,1.076104
131,0.919448,1.07296
132,0.916969,1.058537
133,0.921799,1.070665
134,0.923003,1.065433
135,0.923939,1.061145
136,0.910478,1.056866
137,0.911372,1.048344
138,0.902863,1.058897
139,0.913718,1.056217
140,0.905087,1.052837
141,0.916768,1.055465
142,0.908425,1.040895
143,0.90853,1.041706
144,0.892479,1.026172
145,0.894794,1.024721
146,0.89487,1.03044
147,0.906354,1.029108
148,0.883351,1.031327
149,0.898103,1.027736
150,0.902818,1.039634
151,0.903751,1.031076
152,0.912829,1.041593
153,0.89518,1.027155
154,0.885936,1.036554
155,0.911495,1.02889
156,0.894747,1.040175
157,0.93067,1.037009
158,0.915268,1.025909
159,0.913563,1.02875
160,0.90385,1.017072
161,0.906855,1.016502
162,0.907993,1.021689
163,0.911888,1.024472
164,0.897484,1.018689
165,0.898689,1.020093
166,0.889993,1.011665
167,0.901705,1.012481
168,0.903289,1.00477
169,0.901784,1.007932
170,0.911532,1.018752
171,0.90414,0.997273
172,0.909729,1.010071
173,0.913987,1.011316
174,0.906358,0.999852
175,0.897777,1.0105
176,0.900882,0.995412
177,0.901964,1.009288
178,0.906732,1.008276
179,0.913245,0.999593
180,0.894265,0.989072
181,0.901839,0.990673
182,0.904878,0.990712
183,0.90743,0.998657
184,0.902335,0.971879
185,0.907787,0.990751
186,0.901452,0.972611
187,0.90843,0.996182
188,0.907233,0.979354
189,0.913893,0.972359
190,0.911402,0.96961
191,0.910568,0.970745
192,0.91946,0.972948
193,0.904256,0.981592
194,0.915143,0.976373
195,0.90623,0.984061
196,0.913842,0.984971
197,0.91874,0.983234
198,0.903628,0.979059
199,0.917828,0.973974
200,0.911024,0.970443


==> data/RQ7/loss-mnist.csv <==
round,500C,1000C
1,0.982748,0.958772
2,0.637013,0.686353
3,0.59934,0.650646
4,0.580821,0.631743
5,0.562052,0.609272
6,0.553777,0.59761
7,0.537671,0.579077
8,0.532172,0.566625
9,0.519228,0.552775
10,0.512735,0.541287
11,0.502422,0.530575
12,0.494948,0.52013
13,0.490051,0.511197
14,0.479624,0.502317
15,0.477622,0.494978
16,0.46693,0.487159
17,0.465865,0.480877
18,0.456941,0.473932
19,0.455984,0.468658
20,0.448522,0.462076
21,0.4474,0.457138
22,0.439825,0.452117
23,0.439569,0.447674
24,0.433254,0.443451
25,0.432924,0.439809
26,0.426526,0.4354
27,0.426419,0.432354
28,0.421218,0.427739
29,0.420406,0.425496
30,0.415499,0.421206
31,0.414921,0.419096
32,0.410631,0.4151
33,0.409278,0.413146
34,0.405623,0.409086
35,0.404728,0.407578
36,0.401008,0.403746
37,0.400439,0.402941
38,0.396428,0.398811
39,0.396174,0.39814
40,0.391845,0.394371
41,0.391709,0.393687
42,0.387887,0.390517
43,0.387678,0.389651
44,0.384408,0.386403
45,0.385103,0.385761
46,0.381135,0.382922
47,0.382249,0.3825
48,0.37846,0.380144
49,0.37935,0.379646
50,0.375721,0.377171
51,0.376459,0.376791
52,0.373052,0.374556
53,0.373498,0.374358
54,0.370106,0.371625
55,0.370822,0.371769
56,0.367641,0.368921
57,0.368108,0.368976
58,0.365436,0.366691
59,0.365732,0.36652
60,0.363082,0.364484
61,0.363477,0.364291
62,0.360741,0.36215
63,0.361373,0.361782
64,0.358611,0.360031
65,0.359881,0.359733
66,0.356743,0.357861
67,0.357846,0.357555
68,0.354652,0.355666
69,0.355826,0.355744
70,0.352739,0.353778
71,0.353806,0.353944
72,0.35061,0.352078
73,0.35199,0.352242
74,0.348775,0.350431
75,0.350541,0.350935
76,0.347424,0.348925
77,0.349042,0.349526
78,0.345939,0.347369
79,0.347597,0.348038
80,0.344464,0.345887
81,0.346007,0.346554
82,0.34331,0.344483
83,0.344538,0.345065
84,0.342034,0.343081
85,0.342977,0.343733
86,0.340468,0.341606
87,0.341773,0.342118
88,0.33921,0.340026
89,0.340457,0.340481
90,0.338012,0.338461
91,0.339105,0.338902
92,0.336733,0.337108
93,0.338047,0.337601
94,0.335495,0.335891
95,0.336919,0.336264
96,0.334238,0.334534
97,0.335774,0.335891
98,0.333451,0.336264
99,0.334791,0.334534
100,0.332387,0.335891


==> data/RQ7/net-s.csv <==
TIME,100C,250C,500C,1000C
0.20416666666666666,0.221252441,0.1770019528,0.5310058583999999,1.5708923310999998
0.4125,0.221252441,0.1770019528,0.5310058583999999,1.5708923310999998
0.6208333333333333,0.221252441,0.1770019528,0.5310058583999999,1.5708923310999998
0.8291666666666667,7.522125244,0.1770019528,0.5310058583999999,1.5708923310999998
1.0375,11.22619247,0.1770019528,0.5310058583999999,1.5708923310999998
1.2458333333333333,11.22619247,0.1770019528,2.0094389639999997,1.5708923310999998
47.49583333333333,574.9874481,969.980612,1712.1238358399999,2659.10316546
47.704166666666666,576.4544614,969.980612,1712.1238358399999,2659.10316546
47.9125,576.4544614,969.980612,1712.1238358399999,2659.10316546
48.12083333333333,576.4544614,969.980612,1712.1238358399999,2659.10316546
48.329166666666666,576.5731163,969.980612,1712.1238358399999,2659.10316546
48.5375,581.3253449,970.0757992000001,1712.1238358399999,2659.10316546
49.579166666666666,594.3989363,997.7985288,1855.46950776,2659.10316546
50.62083333333333,612.4674835,1025.490012,1855.46950776,2659.10316546
50.829166666666666,612.4674835,1025.5399936000001,1855.46950776,2659.10316546
51.0375,612.4674835,1029.824908,1855.46950776,2659.10316546
51.24583333333333,612.5862236,1053.1595888,1855.46950776,2659.10316546
51.454166666666666,615.9146576,1053.1595888,1855.75592496,2659.10316546
51.6625,624.4741821,1053.1595888,1855.75592496,2659.10316546
51.87083333333333,624.4741821,1053.1595888,1855.75592496,2659.10316546
52.079166666666666,624.4741821,1053.2479408,1855.75592496,2659.10316546
52.2875,624.5928383,1053.2479408,1855.75592496,2659.10316546
52.704166666666666,636.4759941,1081.4636472,1862.0578125599998,2659.10316546
52.9125,636.4759941,1081.4636472,1883.5589172,2659.10316546
56.24583333333333,672.6192164,1164.533232,2001.09467568,3149.52923996
56.454166666666666,672.7286682,1164.533232,2001.09467568,3265.9380312
56.6625,678.5485817,1164.533232,2001.09467568,3298.7565216599996
57.079166666666666,684.6568268,1164.6283544,2038.3566923999997,3328.82789432
57.2875,684.6568268,1164.6283544,2142.6353759999997,3336.4789665
59.579166666666666,712.8689842,1220.6676328,2142.6353759999997,3336.4789665
60.62083333333333,726.3994477,1247.676136,2142.92190864,3336.4789665
60.829166666666666,732.5712177,1247.7711912000002,2142.92190864,3336.4789665
61.24583333333333,732.5712177,1275.4295080000002,2286.1043793599997,3336.4789665
61.454166666666666,732.6885338,1275.4295080000002,2286.1043793599997,3336.4789665
61.6625,744.553463,1275.4295080000002,2286.1043793599997,3336.4789665
61.87083333333333,744.553463,1275.4620304,2286.1043793599997,3336.4789665
62.079166666666666,744.553463,1275.4620304,2286.1043793599997,3336.4789665
62.49583333333333,747.9937935,1303.0607384000002,2286.1043793599997,3336.4789665
62.704166666666666,756.5411149,1303.0607384000002,2286.1043793599997,3336.4789665
62.9125,756.5411149,1303.0607384000002,2286.1043793599997,3336.4789665
63.12083333333333,756.5411149,1303.0607384000002,2286.1043793599997,3336.4789665
63.329166666666666,756.5411149,1303.1553896,2286.1043793599997,3336.4789665
63.5375,757.2529755,1314.8599328,2286.1043793599997,3336.4789665
63.74583333333333,768.5298325,1330.753052,2286.39111336,3336.4789665
63.954166666666666,768.5298325,1330.753052,2286.39111336,3336.4789665
64.1625,768.5298325,1330.753052,2286.39111336,3336.4789665
64.37083333333334,768.6476593,1330.8479832000003,2286.39111336,3336.4789665
74.37083333333334,894.3144684,1579.8103512,2716.5093192,4017.05781681
79.1625,953.4981537,1690.9165712000004,2859.9095663999997,4225.38565258
81.0375,972.3583453,1718.2077488,2860.195716,4698.66737767
81.24583333333334,977.6932144,1727.9935728,2860.195716,4698.66737767
81.45416666666667,984.2171745,1745.7713887999998,2860.195716,4698.66737767
81.6625,984.2171745,1745.7713887999998,2875.0725215999996,4698.66737767
81.87083333333334,984.2171745,1745.7713887999998,2912.8456416,4698.66737767
82.07916666666667,984.3358369,1745.8623864,3003.2590752,4698.66737767
82.2875,996.1962814,1745.8623864,3003.2590752,4698.66737767
82.49583333333334,996.1962814,1773.4579872,3003.2590752,4698.66737767
82.70416666666667,996.1962814,1773.4579872,3003.2590752,4698.66737767
82.9125,996.1962814,1773.4579872,3003.2590752,4698.66737767
83.12083333333334,996.3146133,1773.4579872,3003.2590752,4698.66737767
92.9125,1116.418935,2022.3727112000001,3290.9408472,5379.60852678
93.32916666666667,1127.892264,2049.9175496000003,3290.9408472,5379.60852678
93.5375,1127.892264,2049.9175496000003,3290.9408472,5379.60852678
93.74583333333334,1128.879669,2049.9175496000003,3290.9408472,5379.60852678
93.95416666666667,1133.717658,2050.0747984000004,3291.2269967999996,5379.60852678
102.2875,,2270.9105528,3592.7591111999996,5901.36971998
102.49583333333334,,2270.9105528,3632.8299263999997,5988.504538849999
106.24583333333334,,2381.4031200000004,3742.8838176,6058.95701383
110.82916666666667,,2491.9110808000005,4007.1414096,6059.805093919999
111.0375,,2491.9110808000005,4007.1414096,6059.805093919999
111.24583333333334,,2491.9110808000005,4007.1414096,6059.805093919999
111.45416666666667,,2492.5941776,4007.1414096,6059.805093919999
111.87083333333334,,2519.5533296000003,4007.1414096,6059.805093919999
112.07916666666667,,2519.5533296000003,4007.1414096,6059.805093919999
112.2875,,2519.5533296000003,4007.1414096,6059.805093919999
112.49583333333334,,2519.6539080000002,4007.1414096,6059.805093919999
112.9125,,2547.1859104,4007.4277488,6137.93897654
113.32916666666667,,2547.1859104,4007.4277488,6351.109201879999
113.5375,,2547.3506784,4007.4277488,6517.600117249999
113.95416666666667,,2574.8637512000005,4007.4277488,6690.89370095
114.37083333333334,,2574.8637512000005,4047.0224736,6743.49616817
124.1625,,,4437.006463199999,6827.0890370199995
124.37083333333334,,,4437.006463199999,6937.8344557499995
124.57916666666667,,,4437.006463199999,7063.40776937
146.45416666666668,,,,8148.227968199999
146.6625,,,,8262.0741536
147.49583333333334,,,,8746.841563599999
147.70416666666668,,,,8764.7206487
147.9125,,,,8776.5643149
148.12083333333334,,,,8779.1141947
148.32916666666668,,,,8779.1141947
148.5375,,,,8779.1141947
148.74583333333334,,,,8779.1141947
148.95416666666668,,,,8779.1141947
149.1625,,,,8779.1141947
149.37083333333334,,,,8779.1141947
149.57916666666668,,,,8779.1141947
149.7875,,,,8779.1141947
149.99583333333334,,,,8779.1141947
150.20416666666668,,,,8779.1141947
150.4125,,,,8779.1141947
150.62083333333334,,,,8779.1141947
150.82916666666668,,,,8779.1141947
151.0375,,,,8779.1141947
151.24583333333334,,,,8779.1141947
151.45416666666668,,,,8779.1141947
151.6625,,,,8779.1141947
151.87083333333334,,,,8779.1141947
152.07916666666668,,,,8779.1141947
152.2875,,,,8779.1141947
152.49583333333334,,,,8779.1141947
152.70416666666668,,,,8779.1141947
152.9125,,,,8779.1141947
153.12083333333334,,,,8779.1141947
153.32916666666668,,,,8779.1141947
153.5375,,,,8779.1141947
153.74583333333334,,,,8779.1141947
153.95416666666668,,,,8779.1141947
154.1625,,,,8779.1141947
154.37083333333334,,,,8779.1141947
154.57916666666668,,,,8779.1141947
154.7875,,,,8779.1141947
154.99583333333334,,,,8779.1141947
155.20416666666668,,,,8779.961281499998
155.4125,,,,8779.961281499998
155.62083333333334,,,,8779.961281499998
155.82916666666668,,,,8779.961281499998
156.0375,,,,8779.961281499998
156.24583333333334,,,,8779.961281499998
156.45416666666668,,,,8779.961281499998
156.6625,,,,8779.961281499998
156.87083333333334,,,,8779.961281499998
157.07916666666668,,,,8779.961281499998
157.49583333333334,,,,9013.9861636
157.70416666666668,,,,9156.4387389
157.9125,,,,9317.0003896
158.12083333333334,,,,9396.395245
158.32916666666668,,,,9427.2642203
158.5375,,,,9453.518827499998
168.5375,,,,9850.623993
168.95416666666668,,,,10080.5349008
169.1625,,,,10117.4413895
169.37083333333334,,,,10135.709022099998
178.74583333333334,,,,10244.294327599999
179.57916666666668,,,,10770.520590099999
179.99583333333334,,,,10816.029914499999
180.20416666666668,,,,10819.4182759
180.4125,,,,10819.4182759
180.62083333333334,,,,10819.4182759
180.82916666666668,,,,10819.4182759
181.0375,,,,10819.4182759
181.24583333333334,,,,10819.4182759
181.45416666666668,,,,10819.4182759
181.6625,,,,10819.4182759
181.87083333333334,,,,10819.4182759
182.07916666666668,,,,10819.4182759
182.2875,,,,10819.4182759
182.49583333333334,,,,10819.4182759
182.70416666666668,,,,10819.4182759
182.9125,,,,10819.4182759
183.12083333333334,,,,10819.4182759

